Risk Perceptions for Wearable Devices

Wearable devices, or "wearables," bring great benefits but also potential risks that could expose users' activities with- out their awareness or consent. In this paper, we report findings from the first large-scale survey conducted to investigate user security and privacy concerns regarding wearables. We surveyed 1,782 Internet users in order to identify risks that are particularly concerning to them; these risks are inspired by the sensor inputs and applications of popular wearable technologies. During this experiment, our questions controlled for the effects of what data was being accessed and with whom it was being shared. We also investigated how these emergent threats compared to existent mobile threats, how upcoming capabilities and artifacts compared to existing technologies, and how users ranked technical and nontechnical concerns to sketch a concrete and broad view of the wearable device landscape. We hope that this work will inform the design of future user notification, permission management, and access control schemes for wearables.

==> data-files/between.csv <==
ID, VUR, device
"32","0.0000", cubetastic3000
"44","1.0000", cubetastic3000
"56","1.0000", cubetastic3000
"74","0.0000", cubetastic3000
"127","0.0000", cubetastic3000
"155","0.0000", cubetastic3000
"178","1.0000", cubetastic3000
"197","0.0000", cubetastic3000
"201","0.0000", cubetastic3000
"211","1.0000", cubetastic3000
"277","0.0000", cubetastic3000
"282","0.0000", cubetastic3000
"291","0.0000", cubetastic3000
"312","0.0000", cubetastic3000
"314","1.0000", cubetastic3000
"337","0.0000", cubetastic3000
"351","1.0000", cubetastic3000
"352","1.0000", cubetastic3000
"360","1.0000", cubetastic3000
"371","1.0000", cubetastic3000
"389","0.5000", cubetastic3000
"420","1.0000", cubetastic3000
"441","1.0000", cubetastic3000
"443","1.0000", cubetastic3000
"452","1.0000", cubetastic3000
"453","1.0000", cubetastic3000
"459","0.0000", cubetastic3000
"523","0.0000", cubetastic3000
"528","1.0000", cubetastic3000
"534","1.0000", cubetastic3000
"537","1.0000", cubetastic3000
"553","0.5000", cubetastic3000
"567","0.0000", cubetastic3000
"584","1.0000", cubetastic3000
"598","0.0000", cubetastic3000
"615","0.0000", cubetastic3000
"654","0.0000", cubetastic3000
"672","1.0000", cubetastic3000
"720","0.0000", cubetastic3000
"734","1.0000", cubetastic3000
"738","0.0000", cubetastic3000
"742","1.0000", cubetastic3000
"755","1.0000", cubetastic3000
"762","0.0000", cubetastic3000
"773","0.0000", cubetastic3000
"790","1.0000", cubetastic3000
"804","1.0000", cubetastic3000
"844","0.0000", cubetastic3000
"919","0.0000", cubetastic3000
"943","1.0000", cubetastic3000
"946","0.0000", cubetastic3000
"976","0.0000", cubetastic3000
"996","0.0000", cubetastic3000
"1032","0.0000", cubetastic3000
"1052","0.0000", cubetastic3000
"1055","1.0000", cubetastic3000
"1083","0.0000", cubetastic3000
"1133","0.0000", cubetastic3000
"1140","0.0000", cubetastic3000
"1141","1.0000", cubetastic3000
"1224","1.0000", cubetastic3000
"1227","1.0000", cubetastic3000
"1238","1.0000", cubetastic3000
"1252","0.0000", cubetastic3000
"1262","1.0000", cubetastic3000
"1280","1.0000", cubetastic3000
"1312","0.0000", cubetastic3000
"1327","1.0000", cubetastic3000
"1335","1.0000", cubetastic3000
"1337","0.0000", cubetastic3000
"1339","1.0000", cubetastic3000
"1342","1.0000", cubetastic3000
"1356","1.0000", cubetastic3000
"1357","1.0000", cubetastic3000
"1385","1.0000", cubetastic3000
"1392","1.0000", cubetastic3000
"1396","1.0000", cubetastic3000
"1424","0.0000", cubetastic3000
"1427","1.0000", cubetastic3000
"1457","0.0000", cubetastic3000
"1498","1.0000", cubetastic3000
"1518","1.0000", cubetastic3000
"1532","0.0000", cubetastic3000
"1534","1.0000", cubetastic3000
"1541","1.0000", cubetastic3000
"1563","1.0000", cubetastic3000
"1573","1.0000", cubetastic3000
"1578","1.0000", cubetastic3000
"1588","0.0000", cubetastic3000
"1594","1.0000", cubetastic3000
"1615","0.0000", cubetastic3000
"1616","1.0000", cubetastic3000
"1624","1.0000", cubetastic3000
"1650","1.0000", cubetastic3000
"1660","0.0000", cubetastic3000
"1664","0.0000", cubetastic3000
"1699","0.0000", cubetastic3000
"1704","1.0000", cubetastic3000
"1711","0.0000", cubetastic3000
"1746","1.0000", cubetastic3000
"1753","1.0000", cubetastic3000
"1763","0.0000", cubetastic3000
"1765","1.0000", cubetastic3000
"1776","0.0000", cubetastic3000
"1785","1.0000", cubetastic3000
"1787","0.0000", cubetastic3000
"1792","0.0000", cubetastic3000
"1795","0.0000", cubetastic3000
"1797","1.0000", cubetastic3000
"1813","0.0000", cubetastic3000
"1815","1.0000", cubetastic3000
"1844","0.0000", cubetastic3000
"1847","1.0000", cubetastic3000
"1852","0.0000", cubetastic3000
"1856","0.0000", cubetastic3000
"1860","1.0000", cubetastic3000
"1861","0.0000", cubetastic3000
"1864","0.0000", cubetastic3000
"1873","1.0000", cubetastic3000
"1878","0.0000", cubetastic3000
"1882","1.0000", cubetastic3000
"1887","1.0000", cubetastic3000
"1893","1.0000", cubetastic3000
"1894","0.0000", cubetastic3000
"1898","1.0000", cubetastic3000
"1899","0.0000", cubetastic3000
"1940","0.0000", cubetastic3000
"1946","1.0000", cubetastic3000
"1951","1.0000", cubetastic3000
"1953","1.0000", cubetastic3000
"1974","1.0000", cubetastic3000
"1991","0.0000", cubetastic3000
"2003","1.0000", cubetastic3000
"2007","0.0000", cubetastic3000
"2008","0.0000", cubetastic3000
"2017","1.0000", cubetastic3000
"2039","1.0000", cubetastic3000
"2061","1.0000", cubetastic3000
"2071","1.0000", cubetastic3000
"2099","1.0000", cubetastic3000
"2107","1.0000", cubetastic3000
"2144","0.0000", cubetastic3000
"2145","1.0000", cubetastic3000
"2160","0.0000", cubetastic3000
"2166","1.0000", cubetastic3000
"2190","1.0000", cubetastic3000
"2195","1.0000", cubetastic3000
"2204","1.0000", cubetastic3000
"2219","0.0000", cubetastic3000
"2222","1.0000", cubetastic3000
"2257","1.0000", cubetastic3000
"2259","1.0000", cubetastic3000
"2263","1.0000", cubetastic3000
"2298","0.0000", cubetastic3000
"2302","1.0000", cubetastic3000
"2309","1.0000", cubetastic3000
"2329","1.0000", cubetastic3000
"2342","1.0000", cubetastic3000
"2391","1.0000", cubetastic3000
"18","1.0000", smartphone
"20","0.5000", smartphone
"22","0.0000", smartphone
"24","0.5000", smartphone
"27","0.5000", smartphone
"28","0.5000", smartphone
"30","1.0000", smartphone
"36","0.5000", smartphone
"37","0.5000", smartphone
"40","1.0000", smartphone
"41","1.0000", smartphone
"42","0.0000", smartphone
"43","0.0000", smartphone
"49","0.5000", smartphone
"50","0.5000", smartphone
"52","1.0000", smartphone
"57","0.0000", smartphone
"59","0.0000", smartphone
"60","0.0000", smartphone
"64","0.5000", smartphone
"65","0.0000", smartphone
"67","0.5000", smartphone
"70","0.5000", smartphone
"71","0.0000", smartphone
"72","1.0000", smartphone
"75","0.0000", smartphone
"76","0.5000", smartphone
"78","1.0000", smartphone
"79","1.0000", smartphone
"81","0.5000", smartphone
"82","0.0000", smartphone
"84","0.0000", smartphone
"87","0.0000", smartphone
"90","0.0000", smartphone
"91","1.0000", smartphone
"92","0.5000", smartphone
"93","0.5000", smartphone
"96","0.0000", smartphone
"98","0.5000", smartphone
"100","0.5000", smartphone
"101","0.5000", smartphone
"103","0.0000", smartphone
"107","0.0000", smartphone
"108","1.0000", smartphone
"111","1.0000", smartphone
"115","0.5000", smartphone
"116","0.5000", smartphone
"118","0.0000", smartphone
"119","0.0000", smartphone
"120","0.5000", smartphone
"121","0.5000", smartphone
"126","0.5000", smartphone
"134","0.5000", smartphone
"137","1.0000", smartphone
"139","0.5000", smartphone
"142","0.5000", smartphone
"143","1.0000", smartphone
"144","0.0000", smartphone
"151","1.0000", smartphone
"159","1.0000", smartphone
"160","0.0000", smartphone
"165","1.0000", smartphone
"166","0.5000", smartphone
"170","0.0000", smartphone
"171","0.0000", smartphone
"174","0.5000", smartphone
"177","0.5000", smartphone
"182","0.0000", smartphone
"184","1.0000", smartphone
"186","0.0000", smartphone
"187","0.5000", smartphone
"188","0.5000", smartphone
"189","0.0000", smartphone
"190","1.0000", smartphone
"193","0.5000", smartphone
"194","1.0000", smartphone
"195","0.5000", smartphone
"196","1.0000", smartphone
"198","0.0000", smartphone
"199","0.5000", smartphone
"205","1.0000", smartphone
"208","1.0000", smartphone
"209","0.0000", smartphone
"210","1.0000", smartphone
"212","0.5000", smartphone
"213","0.0000", smartphone
"214","0.5000", smartphone
"215","0.5000", smartphone
"220","0.0000", smartphone
"222","0.5000", smartphone
"223","0.5000", smartphone
"225","0.0000", smartphone
"226","0.5000", smartphone
"229","1.0000", smartphone
"230","1.0000", smartphone
"231","0.5000", smartphone
"232","0.0000", smartphone
"234","0.0000", smartphone
"238","0.5000", smartphone
"239","0.5000", smartphone
"241","0.5000", smartphone
"242","1.0000", smartphone
"244","0.5000", smartphone
"247","0.0000", smartphone
"250","0.0000", smartphone
"252","1.0000", smartphone
"255","0.0000", smartphone
"256","1.0000", smartphone
"260","0.0000", smartphone
"263","0.5000", smartphone
"264","1.0000", smartphone
"265","0.5000", smartphone
"268","0.5000", smartphone
"269","0.0000", smartphone
"271","0.5000", smartphone
"272","0.0000", smartphone
"273","0.0000", smartphone
"274","1.0000", smartphone
"278","0.5000", smartphone
"279","0.0000", smartphone
"280","1.0000", smartphone
"281","0.0000", smartphone
"283","0.5000", smartphone
"284","0.5000", smartphone
"285","0.5000", smartphone
"286","0.5000", smartphone
"287","0.0000", smartphone
"288","0.5000", smartphone
"289","0.5000", smartphone
"292","0.0000", smartphone
"294","0.5000", smartphone
"295","0.5000", smartphone
"299","0.0000", smartphone
"300","0.0000", smartphone
"302","0.5000", smartphone
"304","0.5000", smartphone
"305","0.0000", smartphone
"306","1.0000", smartphone
"307","0.5000", smartphone
"308","0.5000", smartphone
"309","0.0000", smartphone
"310","0.5000", smartphone
"313","1.0000", smartphone
"315","0.0000", smartphone
"316","0.0000", smartphone
"317","0.0000", smartphone
"318","1.0000", smartphone
"319","1.0000", smartphone
"320","0.0000", smartphone
"321","0.0000", smartphone
"322","0.5000", smartphone
"324","0.5000", smartphone
"325","0.5000", smartphone
"326","0.5000", smartphone
"329","0.5000", smartphone
"330","0.5000", smartphone
"331","0.5000", smartphone
"332","0.0000", smartphone
"333","0.5000", smartphone
"334","0.0000", smartphone
"335","0.5000", smartphone
"336","0.5000", smartphone
"338","0.0000", smartphone
"340","0.5000", smartphone
"342","1.0000", smartphone
"343","0.5000", smartphone
"344","0.0000", smartphone
"346","0.0000", smartphone
"347","0.5000", smartphone
"348","1.0000", smartphone
"349","0.0000", smartphone
"353","0.5000", smartphone
"354","0.5000", smartphone
"355","0.0000", smartphone
"356","0.5000", smartphone
"357","1.0000", smartphone
"358","0.5000", smartphone
"359","1.0000", smartphone
"362","0.0000", smartphone
"363","1.0000", smartphone
"364","0.5000", smartphone
"366","0.5000", smartphone
"367","1.0000", smartphone
"368","1.0000", smartphone
"369","1.0000", smartphone
"370","0.5000", smartphone
"372","0.5000", smartphone
"373","0.5000", smartphone
"374","0.5000", smartphone
"376","0.0000", smartphone
"377","1.0000", smartphone
"378","0.5000", smartphone
"380","1.0000", smartphone
"381","0.5000", smartphone
"382","1.0000", smartphone
"383","0.5000", smartphone
"384","1.0000", smartphone
"385","0.0000", smartphone
"387","0.0000", smartphone
"388","0.5000", smartphone
"390","1.0000", smartphone
"391","0.5000", smartphone
"392","0.0000", smartphone
"393","1.0000", smartphone
"396","0.5000", smartphone
"398","0.5000", smartphone
"399","0.0000", smartphone
"400","0.5000", smartphone
"401","0.5000", smartphone
"406","0.0000", smartphone
"407","0.5000", smartphone
"409","0.5000", smartphone
"410","0.0000", smartphone
"412","0.0000", smartphone
"413","0.5000", smartphone
"415","0.5000", smartphone
"416","0.5000", smartphone
"417","0.0000", smartphone
"418","0.5000", smartphone
"419","0.0000", smartphone
"421","0.5000", smartphone
"423","1.0000", smartphone
"425","0.5000", smartphone
"427","1.0000", smartphone
"428","0.5000", smartphone
"429","0.5000", smartphone
"430","0.0000", smartphone
"431","1.0000", smartphone
"432","0.0000", smartphone
"433","0.0000", smartphone
"436","0.5000", smartphone
"439","1.0000", smartphone
"440","0.5000", smartphone
"442","0.0000", smartphone
"444","1.0000", smartphone
"445","0.5000", smartphone
"446","1.0000", smartphone
"447","1.0000", smartphone
"448","0.0000", smartphone
"449","0.5000", smartphone
"450","1.0000", smartphone
"451","0.5000", smartphone
"455","1.0000", smartphone
"456","0.5000", smartphone
"457","0.5000", smartphone
"458","0.5000", smartphone
"460","1.0000", smartphone
"461","1.0000", smartphone
"462","0.0000", smartphone
"463","1.0000", smartphone
"464","0.5000", smartphone
"465","1.0000", smartphone
"466","0.5000", smartphone
"467","1.0000", smartphone
"468","1.0000", smartphone
"469","0.0000", smartphone
"470","0.5000", smartphone
"471","0.0000", smartphone
"472","0.5000", smartphone
"473","0.5000", smartphone
"475","0.5000", smartphone
"476","0.5000", smartphone
"479","0.0000", smartphone
"480","0.5000", smartphone
"481","0.5000", smartphone
"483","1.0000", smartphone
"484","0.5000", smartphone
"485","0.5000", smartphone
"486","0.0000", smartphone
"488","0.5000", smartphone
"489","1.0000", smartphone
"490","0.0000", smartphone
"491","0.5000", smartphone
"492","0.5000", smartphone
"494","0.5000", smartphone
"495","0.5000", smartphone
"496","0.0000", smartphone
"497","1.0000", smartphone
"498","1.0000", smartphone
"499","0.0000", smartphone
"500","0.5000", smartphone
"501","0.0000", smartphone
"502","0.5000", smartphone
"503","0.5000", smartphone
"504","0.0000", smartphone
"505","1.0000", smartphone
"507","0.5000", smartphone
"508","1.0000", smartphone
"510","0.5000", smartphone
"512","0.5000", smartphone
"513","0.0000", smartphone
"515","0.5000", smartphone
"517","0.5000", smartphone
"518","0.5000", smartphone
"519","0.5000", smartphone
"521","0.5000", smartphone
"525","0.0000", smartphone
"526","0.5000", smartphone
"527","0.0000", smartphone
"529","1.0000", smartphone
"531","0.5000", smartphone
"532","0.0000", smartphone
"536","0.5000", smartphone
"538","0.5000", smartphone
"540","0.5000", smartphone
"541","1.0000", smartphone
"542","0.5000", smartphone
"543","0.5000", smartphone
"544","1.0000", smartphone
"545","0.5000", smartphone
"546","0.5000", smartphone
"547","0.5000", smartphone
"549","1.0000", smartphone
"550","0.0000", smartphone
"556","0.0000", smartphone
"557","0.5000", smartphone
"558","0.0000", smartphone
"559","0.0000", smartphone
"560","0.5000", smartphone
"561","0.5000", smartphone
"562","1.0000", smartphone
"563","1.0000", smartphone
"564","1.0000", smartphone
"565","1.0000", smartphone
"566","0.0000", smartphone
"568","0.5000", smartphone
"569","1.0000", smartphone
"570","0.0000", smartphone
"571","0.0000", smartphone
"573","1.0000", smartphone
"574","0.0000", smartphone
"575","0.5000", smartphone
"576","0.5000", smartphone
"577","0.5000", smartphone
"578","0.5000", smartphone
"579","0.0000", smartphone
"580","1.0000", smartphone
"581","0.0000", smartphone
"582","0.0000", smartphone
"583","0.0000", smartphone
"587","0.5000", smartphone
"588","0.5000", smartphone
"589","0.0000", smartphone
"590","1.0000", smartphone
"591","0.0000", smartphone
"592","0.0000", smartphone
"593","0.5000", smartphone
"595","0.0000", smartphone
"596","0.0000", smartphone
"597","0.5000", smartphone
"599","0.0000", smartphone
"601","0.5000", smartphone
"602","1.0000", smartphone
"603","0.5000", smartphone
"604","1.0000", smartphone
"605","0.0000", smartphone
"606","0.5000", smartphone
"607","1.0000", smartphone
"608","0.0000", smartphone
"610","0.5000", smartphone
"611","0.0000", smartphone
"612","0.5000", smartphone
"613","0.0000", smartphone
"614","0.0000", smartphone
"616","0.5000", smartphone
"617","0.5000", smartphone
"619","0.5000", smartphone
"620","0.5000", smartphone
"621","0.0000", smartphone
"622","0.0000", smartphone
"623","0.5000", smartphone
"625","0.0000", smartphone
"626","0.5000", smartphone
"628","0.5000", smartphone
"630","1.0000", smartphone
"631","0.5000", smartphone
"632","0.5000", smartphone
"633","0.0000", smartphone
"634","0.5000", smartphone
"635","1.0000", smartphone
"636","0.0000", smartphone
"637","1.0000", smartphone
"638","1.0000", smartphone
"639","0.5000", smartphone
"640","1.0000", smartphone
"642","1.0000", smartphone
"644","0.5000", smartphone
"646","0.0000", smartphone
"647","1.0000", smartphone
"649","1.0000", smartphone
"650","0.5000", smartphone
"651","1.0000", smartphone
"652","1.0000", smartphone
"653","0.0000", smartphone
"655","0.5000", smartphone
"656","0.0000", smartphone
"658","0.5000", smartphone
"659","0.5000", smartphone
"660","0.5000", smartphone
"661","0.5000", smartphone
"662","1.0000", smartphone
"663","0.0000", smartphone
"664","0.5000", smartphone
"666","0.5000", smartphone
"668","0.5000", smartphone
"669","0.5000", smartphone
"671","1.0000", smartphone
"673","0.5000", smartphone
"674","1.0000", smartphone
"675","0.5000", smartphone
"676","1.0000", smartphone
"677","0.5000", smartphone
"678","1.0000", smartphone
"679","0.5000", smartphone
"681","0.5000", smartphone
"682","0.5000", smartphone
"684","1.0000", smartphone
"685","0.5000", smartphone
"686","0.0000", smartphone
"687","1.0000", smartphone
"690","0.5000", smartphone
"692","1.0000", smartphone
"693","0.5000", smartphone
"694","0.5000", smartphone
"695","0.0000", smartphone
"696","1.0000", smartphone
"698","0.5000", smartphone
"699","0.5000", smartphone
"700","1.0000", smartphone
"701","0.5000", smartphone
"702","0.5000", smartphone
"705","0.5000", smartphone
"706","1.0000", smartphone
"711","0.0000", smartphone
"715","1.0000", smartphone
"716","0.0000", smartphone
"718","1.0000", smartphone
"721","0.5000", smartphone
"722","0.5000", smartphone
"724","0.5000", smartphone
"726","0.0000", smartphone
"727","0.0000", smartphone
"728","0.5000", smartphone
"729","0.5000", smartphone
"730","0.5000", smartphone
"731","0.0000", smartphone
"733","0.0000", smartphone
"735","1.0000", smartphone
"736","0.5000", smartphone
"737","1.0000", smartphone
"739","0.0000", smartphone
"740","0.5000", smartphone
"741","0.0000", smartphone
"743","0.0000", smartphone
"744","0.5000", smartphone
"745","1.0000", smartphone
"746","0.5000", smartphone
"747","0.5000", smartphone
"748","0.5000", smartphone
"749","0.0000", smartphone
"751","0.5000", smartphone
"752","0.5000", smartphone
"754","0.5000", smartphone
"757","0.5000", smartphone
"758","0.0000", smartphone
"759","0.0000", smartphone
"760","1.0000", smartphone
"761","1.0000", smartphone
"763","0.5000", smartphone
"765","1.0000", smartphone
"766","0.0000", smartphone
"767","0.5000", smartphone
"768","0.0000", smartphone
"769","0.5000", smartphone
"770","0.0000", smartphone
"771","1.0000", smartphone
"772","1.0000", smartphone
"774","1.0000", smartphone
"778","0.5000", smartphone
"779","0.5000", smartphone
"780","1.0000", smartphone
"781","1.0000", smartphone
"782","1.0000", smartphone
"783","1.0000", smartphone
"784","0.5000", smartphone
"785","0.5000", smartphone
"786","0.5000", smartphone
"787","0.0000", smartphone
"788","1.0000", smartphone
"789","0.5000", smartphone
"791","0.0000", smartphone
"792","1.0000", smartphone
"793","1.0000", smartphone
"795","0.5000", smartphone
"796","0.5000", smartphone
"797","0.5000", smartphone
"799","0.5000", smartphone
"802","0.5000", smartphone
"803","0.0000", smartphone
"808","0.0000", smartphone
"811","1.0000", smartphone
"813","1.0000", smartphone
"814","0.0000", smartphone
"816","0.5000", smartphone
"817","0.5000", smartphone
"818","0.0000", smartphone
"820","1.0000", smartphone
"822","0.5000", smartphone
"823","1.0000", smartphone
"824","0.5000", smartphone
"825","0.0000", smartphone
"826","0.5000", smartphone
"827","0.0000", smartphone
"828","0.5000", smartphone
"829","1.0000", smartphone
"831","0.5000", smartphone
"832","0.5000", smartphone
"833","1.0000", smartphone
"834","0.0000", smartphone
"835","0.0000", smartphone
"836","0.5000", smartphone
"838","0.0000", smartphone
"839","0.5000", smartphone
"840","0.5000", smartphone
"842","0.5000", smartphone
"845","0.5000", smartphone
"846","0.0000", smartphone
"847","0.0000", smartphone
"848","0.5000", smartphone
"850","0.5000", smartphone
"851","1.0000", smartphone
"852","0.5000", smartphone
"854","0.5000", smartphone
"855","0.5000", smartphone
"856","0.0000", smartphone
"858","1.0000", smartphone
"859","1.0000", smartphone
"860","1.0000", smartphone
"861","0.5000", smartphone
"862","0.5000", smartphone
"864","1.0000", smartphone
"865","0.0000", smartphone
"866","0.5000", smartphone
"867","0.5000", smartphone
"868","0.5000", smartphone
"871","0.5000", smartphone
"873","1.0000", smartphone
"874","0.5000", smartphone
"875","1.0000", smartphone
"876","0.5000", smartphone
"877","0.5000", smartphone
"878","0.5000", smartphone
"879","0.0000", smartphone
"880","0.0000", smartphone
"881","0.0000", smartphone
"882","0.5000", smartphone
"884","0.5000", smartphone
"885","0.5000", smartphone
"886","1.0000", smartphone
"888","0.5000", smartphone
"889","0.5000", smartphone
"891","0.0000", smartphone
"893","0.0000", smartphone
"894","0.0000", smartphone
"895","0.5000", smartphone
"896","0.0000", smartphone
"897","0.5000", smartphone
"899","1.0000", smartphone
"901","1.0000", smartphone
"902","0.0000", smartphone
"903","0.0000", smartphone
"904","0.0000", smartphone
"905","1.0000", smartphone
"906","0.5000", smartphone
"907","0.0000", smartphone
"909","0.5000", smartphone
"910","1.0000", smartphone
"911","0.0000", smartphone
"916","1.0000", smartphone
"917","0.0000", smartphone
"920","0.0000", smartphone
"922","0.5000", smartphone
"924","0.5000", smartphone
"926","1.0000", smartphone
"927","1.0000", smartphone
"928","0.0000", smartphone
"930","1.0000", smartphone
"931","0.0000", smartphone
"932","1.0000", smartphone
"935","0.5000", smartphone
"936","1.0000", smartphone
"938","0.0000", smartphone
"939","0.5000", smartphone
"940","1.0000", smartphone
"941","0.0000", smartphone
"944","0.5000", smartphone
"945","0.0000", smartphone
"948","0.0000", smartphone
"950","0.0000", smartphone
"952","0.5000", smartphone
"956","0.5000", smartphone
"957","1.0000", smartphone
"959","1.0000", smartphone
"960","0.0000", smartphone
"963","0.5000", smartphone
"965","0.5000", smartphone
"966","0.5000", smartphone
"967","0.0000", smartphone
"968","0.0000", smartphone
"969","0.5000", smartphone
"970","0.5000", smartphone
"971","0.5000", smartphone
"973","1.0000", smartphone
"974","1.0000", smartphone
"975","0.0000", smartphone
"977","0.0000", smartphone
"978","0.5000", smartphone
"979","0.5000", smartphone
"981","0.0000", smartphone
"984","0.5000", smartphone
"987","0.5000", smartphone
"988","0.5000", smartphone
"989","0.5000", smartphone
"990","0.5000", smartphone
"991","1.0000", smartphone
"993","0.5000", smartphone
"994","0.0000", smartphone
"997","1.0000", smartphone
"998","0.5000", smartphone
"999","0.0000", smartphone
"1000","1.0000", smartphone
"1001","1.0000", smartphone
"1003","1.0000", smartphone
"1004","0.0000", smartphone
"1006","0.0000", smartphone
"1007","0.5000", smartphone
"1008","1.0000", smartphone
"1009","0.0000", smartphone
"1010","0.5000", smartphone
"1011","0.5000", smartphone
"1013","0.0000", smartphone
"1014","0.5000", smartphone
"1016","1.0000", smartphone
"1017","0.0000", smartphone
"1018","0.0000", smartphone
"1019","0.5000", smartphone
"1020","1.0000", smartphone
"1021","0.5000", smartphone
"1022","0.0000", smartphone
"1024","0.5000", smartphone
"1026","1.0000", smartphone
"1027","0.0000", smartphone
"1028","0.0000", smartphone
"1029","1.0000", smartphone
"1030","0.0000", smartphone
"1033","0.5000", smartphone
"1034","0.5000", smartphone
"1035","0.0000", smartphone
"1036","0.5000", smartphone
"1037","0.0000", smartphone
"1038","0.0000", smartphone
"1039","0.5000", smartphone
"1040","0.5000", smartphone
"1041","0.5000", smartphone
"1042","0.0000", smartphone
"1043","0.0000", smartphone
"1045","0.5000", smartphone
"1047","0.0000", smartphone
"1048","0.0000", smartphone
"1049","0.5000", smartphone
"1050","0.5000", smartphone
"1051","0.5000", smartphone
"1053","1.0000", smartphone
"1054","1.0000", smartphone
"1056","1.0000", smartphone
"1058","0.5000", smartphone
"1059","1.0000", smartphone
"1061","0.5000", smartphone
"1062","1.0000", smartphone
"1063","0.5000", smartphone
"1064","1.0000", smartphone
"1065","0.5000", smartphone
"1066","0.5000", smartphone
"1067","0.0000", smartphone
"1069","0.5000", smartphone
"1070","0.0000", smartphone
"1071","0.0000", smartphone
"1072","0.0000", smartphone
"1073","0.0000", smartphone
"1074","0.0000", smartphone
"1075","0.5000", smartphone
"1076","0.0000", smartphone
"1077","0.5000", smartphone
"1078","0.5000", smartphone
"1079","0.5000", smartphone
"1080","0.5000", smartphone
"1082","0.5000", smartphone
"1084","0.0000", smartphone
"1088","0.5000", smartphone
"1090","1.0000", smartphone
"1091","0.5000", smartphone
"1092","0.5000", smartphone
"1093","0.5000", smartphone
"1094","0.0000", smartphone
"1095","0.0000", smartphone
"1096","0.0000", smartphone
"1097","0.0000", smartphone
"1098","0.0000", smartphone
"1099","0.0000", smartphone
"1100","0.5000", smartphone
"1101","0.5000", smartphone
"1103","1.0000", smartphone
"1104","0.5000", smartphone
"1105","1.0000", smartphone
"1106","0.0000", smartphone
"1107","0.5000", smartphone
"1108","0.5000", smartphone
"1111","0.5000", smartphone
"1113","0.5000", smartphone
"1114","1.0000", smartphone
"1115","0.5000", smartphone
"1116","0.5000", smartphone
"1118","0.0000", smartphone
"1119","0.5000", smartphone
"1121","0.5000", smartphone
"1122","0.5000", smartphone
"1123","0.0000", smartphone
"1124","0.5000", smartphone
"1125","0.5000", smartphone
"1126","1.0000", smartphone
"1127","1.0000", smartphone
"1128","0.0000", smartphone
"1129","0.0000", smartphone
"1130","0.0000", smartphone
"1132","0.5000", smartphone
"1134","0.0000", smartphone
"1135","1.0000", smartphone
"1136","0.5000", smartphone
"1137","1.0000", smartphone
"1138","0.5000", smartphone
"1139","1.0000", smartphone
"1142","0.0000", smartphone
"1145","0.5000", smartphone
"1146","0.5000", smartphone
"1148","0.5000", smartphone
"1149","1.0000", smartphone
"1150","0.0000", smartphone
"1152","0.0000", smartphone
"1153","1.0000", smartphone
"1154","0.5000", smartphone
"1156","1.0000", smartphone
"1157","1.0000", smartphone
"1158","0.5000", smartphone
"1159","1.0000", smartphone
"1161","0.5000", smartphone
"1163","0.5000", smartphone
"1164","0.0000", smartphone
"1165","0.0000", smartphone
"1166","0.5000", smartphone
"1167","0.0000", smartphone
"1168","0.0000", smartphone
"1169","0.5000", smartphone
"1170","0.5000", smartphone
"1171","0.5000", smartphone
"1172","0.0000", smartphone
"1174","0.5000", smartphone
"1178","1.0000", smartphone
"1179","0.0000", smartphone
"1180","0.5000", smartphone
"1181","0.0000", smartphone
"1183","0.5000", smartphone
"1184","0.5000", smartphone
"1185","1.0000", smartphone
"1186","0.0000", smartphone
"1187","0.0000", smartphone
"1189","0.5000", smartphone
"1193","0.5000", smartphone
"1194","0.5000", smartphone
"1195","1.0000", smartphone
"1196","0.0000", smartphone
"1197","0.5000", smartphone
"1200","1.0000", smartphone
"1201","0.0000", smartphone
"1202","0.5000", smartphone
"1203","0.0000", smartphone
"1204","1.0000", smartphone
"1205","1.0000", smartphone
"1206","0.5000", smartphone
"1207","0.0000", smartphone
"1208","0.0000", smartphone
"1209","0.0000", smartphone
"1210","0.0000", smartphone
"1211","0.5000", smartphone
"1212","0.5000", smartphone
"1213","0.5000", smartphone
"1214","0.5000", smartphone
"1216","1.0000", smartphone
"1217","1.0000", smartphone
"1218","1.0000", smartphone
"1220","0.5000", smartphone
"1221","1.0000", smartphone
"1222","0.5000", smartphone
"1228","1.0000", smartphone
"1229","0.5000", smartphone
"1231","0.0000", smartphone
"1232","0.5000", smartphone
"1234","0.5000", smartphone
"1235","0.0000", smartphone
"1236","0.5000", smartphone
"1239","0.0000", smartphone
"1240","0.0000", smartphone
"1241","0.5000", smartphone
"1242","0.0000", smartphone
"1243","1.0000", smartphone
"1245","0.5000", smartphone
"1246","1.0000", smartphone
"1247","0.0000", smartphone
"1248","0.0000", smartphone
"1250","0.5000", smartphone
"1251","0.5000", smartphone
"1253","0.0000", smartphone
"1254","0.0000", smartphone
"1255","0.0000", smartphone
"1256","1.0000", smartphone
"1258","0.5000", smartphone
"1259","0.5000", smartphone
"1260","0.0000", smartphone
"1261","1.0000", smartphone
"1263","1.0000", smartphone
"1264","0.0000", smartphone
"1265","0.0000", smartphone
"1266","0.5000", smartphone
"1267","0.5000", smartphone
"1268","0.0000", smartphone
"1270","0.5000", smartphone
"1271","0.0000", smartphone
"1272","0.5000", smartphone
"1273","0.5000", smartphone
"1274","1.0000", smartphone
"1275","0.5000", smartphone
"1277","0.0000", smartphone
"1278","1.0000", smartphone
"1279","0.5000", smartphone
"1281","0.5000", smartphone
"1282","0.5000", smartphone
"1283","0.5000", smartphone
"1285","0.5000", smartphone
"1287","0.0000", smartphone
"1288","0.5000", smartphone
"1289","1.0000", smartphone
"1292","0.5000", smartphone
"1293","1.0000", smartphone
"1294","1.0000", smartphone
"1295","0.0000", smartphone
"1296","0.0000", smartphone
"1297","0.5000", smartphone
"1298","0.5000", smartphone
"1299","0.5000", smartphone
"1300","1.0000", smartphone
"1301","0.0000", smartphone
"1302","1.0000", smartphone
"1303","0.5000", smartphone
"1304","0.0000", smartphone
"1305","1.0000", smartphone
"1306","1.0000", smartphone
"1307","0.0000", smartphone
"1308","0.0000", smartphone
"1309","0.0000", smartphone
"1311","0.0000", smartphone
"1313","0.0000", smartphone
"1314","0.0000", smartphone
"1315","1.0000", smartphone
"1318","0.5000", smartphone
"1319","0.5000", smartphone
"1320","0.0000", smartphone
"1324","0.5000", smartphone
"1325","0.0000", smartphone
"1326","0.5000", smartphone
"1328","0.5000", smartphone
"1330","1.0000", smartphone
"1331","0.0000", smartphone
"1340","0.0000", smartphone
"1341","0.0000", smartphone
"1343","1.0000", smartphone
"1345","0.5000", smartphone
"1346","0.0000", smartphone
"1347","0.5000", smartphone
"1348","1.0000", smartphone
"1349","0.0000", smartphone
"1351","0.5000", smartphone
"1353","1.0000", smartphone
"1354","0.5000", smartphone
"1358","0.5000", smartphone
"1360","0.5000", smartphone
"1361","0.5000", smartphone
"1362","1.0000", smartphone
"1363","0.5000", smartphone
"1364","0.5000", smartphone
"1365","0.5000", smartphone
"1367","0.0000", smartphone
"1369","0.5000", smartphone
"1370","0.0000", smartphone
"1371","0.5000", smartphone
"1372","0.5000", smartphone
"1373","0.5000", smartphone
"1374","1.0000", smartphone
"1375","0.5000", smartphone
"1376","0.5000", smartphone
"1377","1.0000", smartphone
"1378","0.5000", smartphone
"1380","0.5000", smartphone
"1381","0.5000", smartphone
"1382","0.5000", smartphone
"1383","0.5000", smartphone
"1386","1.0000", smartphone
"1388","0.5000", smartphone
"1389","0.5000", smartphone
"1390","1.0000", smartphone
"1391","0.0000", smartphone
"1394","0.0000", smartphone
"1395","1.0000", smartphone
"1397","1.0000", smartphone
"1400","1.0000", smartphone
"1402","0.5000", smartphone
"1405","0.5000", smartphone
"1406","1.0000", smartphone
"1407","0.0000", smartphone
"1408","0.0000", smartphone
"1409","0.5000", smartphone
"1411","1.0000", smartphone
"1412","0.5000", smartphone
"1414","0.5000", smartphone
"1415","0.5000", smartphone
"1416","1.0000", smartphone
"1417","1.0000", smartphone
"1418","0.0000", smartphone
"1420","1.0000", smartphone
"1421","0.0000", smartphone
"1422","0.5000", smartphone
"1423","0.5000", smartphone
"1425","0.5000", smartphone
"1426","0.5000", smartphone
"1428","0.5000", smartphone
"1429","1.0000", smartphone
"1430","0.5000", smartphone
"1431","0.0000", smartphone
"1432","0.0000", smartphone
"1433","0.5000", smartphone
"1434","1.0000", smartphone
"1435","0.0000", smartphone
"1438","1.0000", smartphone
"1439","1.0000", smartphone
"1440","0.5000", smartphone
"1441","0.5000", smartphone
"1442","0.0000", smartphone
"1443","0.0000", smartphone
"1444","0.0000", smartphone
"1446","0.5000", smartphone
"1448","0.5000", smartphone
"1449","0.5000", smartphone
"1450","0.0000", smartphone
"1453","0.0000", smartphone
"1454","1.0000", smartphone
"1455","0.5000", smartphone
"1456","0.0000", smartphone
"1460","0.5000", smartphone
"1461","1.0000", smartphone
"1462","0.0000", smartphone
"1463","1.0000", smartphone
"1464","0.5000", smartphone
"1465","0.5000", smartphone
"1466","0.5000", smartphone
"1468","0.5000", smartphone
"1469","0.0000", smartphone
"1471","0.5000", smartphone
"1472","0.5000", smartphone
"1473","0.0000", smartphone
"1476","0.5000", smartphone
"1477","0.0000", smartphone
"1478","0.5000", smartphone
"1479","1.0000", smartphone
"1481","1.0000", smartphone
"1482","1.0000", smartphone
"1483","0.5000", smartphone
"1484","0.5000", smartphone
"1485","0.0000", smartphone
"1488","0.0000", smartphone
"1489","0.0000", smartphone
"1490","0.0000", smartphone
"1491","1.0000", smartphone
"1492","0.5000", smartphone
"1494","0.0000", smartphone
"1495","0.0000", smartphone
"1496","1.0000", smartphone
"1497","0.5000", smartphone
"1499","0.5000", smartphone
"1500","1.0000", smartphone
"1501","0.5000", smartphone
"1502","0.5000", smartphone
"1505","0.0000", smartphone
"1506","0.0000", smartphone
"1507","0.5000", smartphone
"1508","1.0000", smartphone
"1509","0.5000", smartphone
"1510","0.0000", smartphone
"1512","0.5000", smartphone
"1513","0.5000", smartphone
"1514","0.5000", smartphone
"1515","0.5000", smartphone
"1516","0.0000", smartphone
"1519","0.5000", smartphone
"1520","0.0000", smartphone
"1521","0.5000", smartphone
"1522","0.5000", smartphone
"1523","1.0000", smartphone
"1524","0.5000", smartphone
"1525","0.0000", smartphone
"1526","0.0000", smartphone
"1527","0.5000", smartphone
"1528","0.0000", smartphone
"1530","0.5000", smartphone
"1533","1.0000", smartphone
"1536","0.5000", smartphone
"1537","1.0000", smartphone
"1539","1.0000", smartphone
"1543","0.5000", smartphone
"1544","0.5000", smartphone
"1545","0.5000", smartphone
"1548","0.0000", smartphone
"1549","0.0000", smartphone
"1550","1.0000", smartphone
"1552","0.5000", smartphone
"1553","0.5000", smartphone
"1554","0.5000", smartphone
"1555","1.0000", smartphone
"1556","1.0000", smartphone
"1557","1.0000", smartphone
"1559","0.5000", smartphone
"1561","0.5000", smartphone
"1565","0.5000", smartphone
"1566","1.0000", smartphone
"1567","0.5000", smartphone
"1568","0.5000", smartphone
"1570","0.5000", smartphone
"1572","0.0000", smartphone
"1574","0.5000", smartphone
"1575","0.0000", smartphone
"1576","0.5000", smartphone
"1577","0.0000", smartphone
"1579","0.5000", smartphone
"1580","1.0000", smartphone
"1581","0.5000", smartphone
"1582","0.5000", smartphone
"1584","0.0000", smartphone
"1585","0.5000", smartphone
"1586","0.0000", smartphone
"1589","0.0000", smartphone
"1590","0.5000", smartphone
"1591","1.0000", smartphone
"1592","0.5000", smartphone
"1593","1.0000", smartphone
"1595","0.5000", smartphone
"1596","0.0000", smartphone
"1597","0.5000", smartphone
"1598","0.5000", smartphone
"1599","0.5000", smartphone
"1600","0.5000", smartphone
"1601","1.0000", smartphone
"1602","0.5000", smartphone
"1603","0.0000", smartphone
"1605","1.0000", smartphone
"1606","1.0000", smartphone
"1607","0.0000", smartphone
"1609","0.5000", smartphone
"1610","0.5000", smartphone
"1612","1.0000", smartphone
"1613","0.5000", smartphone
"1618","0.5000", smartphone
"1619","0.0000", smartphone
"1620","1.0000", smartphone
"1621","1.0000", smartphone
"1623","0.0000", smartphone
"1626","0.0000", smartphone
"1628","0.5000", smartphone
"1630","1.0000", smartphone
"1631","0.5000", smartphone
"1633","0.5000", smartphone
"1634","1.0000", smartphone
"1635","0.0000", smartphone
"1637","1.0000", smartphone
"1638","0.0000", smartphone
"1639","0.5000", smartphone
"1640","0.5000", smartphone
"1641","0.0000", smartphone
"1643","1.0000", smartphone
"1646","1.0000", smartphone
"1647","0.0000", smartphone
"1648","0.5000", smartphone
"1649","1.0000", smartphone
"1651","0.5000", smartphone
"1652","0.5000", smartphone
"1653","1.0000", smartphone
"1654","0.0000", smartphone
"1655","1.0000", smartphone
"1656","0.5000", smartphone
"1657","1.0000", smartphone
"1658","0.0000", smartphone
"1661","0.5000", smartphone
"1662","0.0000", smartphone
"1663","0.5000", smartphone
"1665","0.0000", smartphone
"1666","0.5000", smartphone
"1668","0.5000", smartphone
"1669","1.0000", smartphone
"1670","0.0000", smartphone
"1671","0.5000", smartphone
"1672","0.0000", smartphone
"1674","0.0000", smartphone
"1675","0.0000", smartphone
"1676","0.0000", smartphone
"1678","1.0000", smartphone
"1681","0.5000", smartphone
"1682","0.0000", smartphone
"1685","1.0000", smartphone
"1686","0.0000", smartphone
"1687","0.5000", smartphone
"1689","0.5000", smartphone
"1690","0.0000", smartphone
"1691","0.5000", smartphone
"1692","0.5000", smartphone
"1693","0.5000", smartphone
"1694","0.5000", smartphone
"1695","0.0000", smartphone
"1696","0.0000", smartphone
"1697","1.0000", smartphone
"1698","0.0000", smartphone
"1700","0.0000", smartphone
"1701","0.0000", smartphone
"1702","0.5000", smartphone
"1703","0.0000", smartphone
"1705","0.5000", smartphone
"1706","0.0000", smartphone
"1707","0.0000", smartphone
"1708","0.5000", smartphone
"1709","0.5000", smartphone
"1712","0.0000", smartphone
"1713","0.5000", smartphone
"1714","0.0000", smartphone
"1715","0.0000", smartphone
"1716","0.0000", smartphone
"1718","1.0000", smartphone
"1719","0.5000", smartphone
"1722","0.5000", smartphone
"1723","1.0000", smartphone
"1724","1.0000", smartphone
"1725","0.5000", smartphone
"1726","1.0000", smartphone
"1728","1.0000", smartphone
"1729","0.0000", smartphone
"1730","0.0000", smartphone
"1732","1.0000", smartphone
"1733","0.5000", smartphone
"1734","0.5000", smartphone
"1735","0.5000", smartphone
"1736","0.0000", smartphone
"1737","0.0000", smartphone
"1738","0.5000", smartphone
"1739","0.0000", smartphone
"1740","1.0000", smartphone
"1741","0.5000", smartphone
"1743","0.5000", smartphone
"1747","0.5000", smartphone
"1748","0.0000", smartphone
"1749","0.5000", smartphone
"1750","0.5000", smartphone
"1751","0.0000", smartphone
"1752","0.5000", smartphone
"1755","0.5000", smartphone
"1756","0.5000", smartphone
"1757","0.0000", smartphone
"1758","0.0000", smartphone
"1759","0.0000", smartphone
"1760","0.0000", smartphone
"1761","0.5000", smartphone
"1762","0.0000", smartphone
"1766","0.5000", smartphone
"1767","0.5000", smartphone
"1769","1.0000", smartphone
"1770","0.0000", smartphone
"1771","0.5000", smartphone
"1772","0.5000", smartphone
"1773","0.5000", smartphone
"1774","0.5000", smartphone
"1775","1.0000", smartphone
"1777","1.0000", smartphone
"1778","0.0000", smartphone
"1779","0.5000", smartphone
"1780","1.0000", smartphone
"1781","0.0000", smartphone
"1782","0.0000", smartphone
"1783","1.0000", smartphone
"1784","1.0000", smartphone
"1786","0.5000", smartphone
"1789","0.5000", smartphone
"1791","0.5000", smartphone
"1793","1.0000", smartphone
"1796","1.0000", smartphone
"1798","0.5000", smartphone
"1800","0.5000", smartphone
"1801","0.5000", smartphone
"1802","0.0000", smartphone
"1804","0.0000", smartphone
"1805","0.5000", smartphone
"1806","0.5000", smartphone
"1807","0.5000", smartphone
"1812","0.5000", smartphone
"1814","0.5000", smartphone
"1817","0.0000", smartphone
"1818","0.0000", smartphone
"1822","0.5000", smartphone
"1823","0.5000", smartphone
"1824","0.0000", smartphone
"1825","0.5000", smartphone
"1826","0.5000", smartphone
"1827","0.5000", smartphone
"1828","1.0000", smartphone
"1829","0.0000", smartphone
"1830","0.5000", smartphone
"1832","0.0000", smartphone
"1834","1.0000", smartphone
"1838","0.0000", smartphone
"1841","0.0000", smartphone
"1842","0.5000", smartphone
"1843","0.5000", smartphone
"1845","0.0000", smartphone
"1848","0.5000", smartphone
"1850","1.0000", smartphone
"1851","0.5000", smartphone
"1853","0.5000", smartphone
"1855","0.0000", smartphone
"1858","0.5000", smartphone
"1859","0.5000", smartphone
"1862","1.0000", smartphone
"1863","0.5000", smartphone
"1865","0.5000", smartphone
"1867","0.5000", smartphone
"1868","0.0000", smartphone
"1869","0.0000", smartphone
"1871","1.0000", smartphone
"1872","0.5000", smartphone
"1874","1.0000", smartphone
"1875","0.0000", smartphone
"1877","0.5000", smartphone
"1879","0.0000", smartphone
"1880","0.0000", smartphone
"1881","0.5000", smartphone
"1884","1.0000", smartphone
"1885","0.0000", smartphone
"1886","0.5000", smartphone
"1888","1.0000", smartphone
"1889","0.5000", smartphone
"1890","1.0000", smartphone
"1891","1.0000", smartphone
"1896","0.0000", smartphone
"1902","0.5000", smartphone
"1903","0.5000", smartphone
"1904","0.0000", smartphone
"1905","0.0000", smartphone
"1906","0.5000", smartphone
"1907","1.0000", smartphone
"1908","0.5000", smartphone
"1909","0.0000", smartphone
"1910","0.0000", smartphone
"1911","0.5000", smartphone
"1912","1.0000", smartphone
"1913","0.0000", smartphone
"1914","0.0000", smartphone
"1916","0.5000", smartphone
"1917","0.5000", smartphone
"1918","0.0000", smartphone
"1919","0.0000", smartphone
"1920","0.5000", smartphone
"1921","1.0000", smartphone
"1922","0.5000", smartphone
"1923","1.0000", smartphone
"1924","0.5000", smartphone
"1925","1.0000", smartphone
"1926","0.0000", smartphone
"1927","0.0000", smartphone
"1928","0.5000", smartphone
"1929","0.5000", smartphone
"1930","0.0000", smartphone
"1931","1.0000", smartphone
"1932","0.5000", smartphone
"1933","0.0000", smartphone
"1934","0.5000", smartphone
"1935","0.5000", smartphone
"1937","0.5000", smartphone
"1938","0.0000", smartphone
"1939","0.0000", smartphone
"1941","0.0000", smartphone
"1942","1.0000", smartphone
"1943","0.0000", smartphone
"1944","1.0000", smartphone
"1945","0.0000", smartphone
"1947","0.0000", smartphone
"1948","1.0000", smartphone
"1949","0.0000", smartphone
"1950","0.5000", smartphone
"1954","0.5000", smartphone
"1957","1.0000", smartphone
"1958","0.5000", smartphone
"1959","0.0000", smartphone
"1962","0.0000", smartphone
"1963","0.5000", smartphone
"1965","0.5000", smartphone
"1966","0.5000", smartphone
"1967","0.5000", smartphone
"1969","0.0000", smartphone
"1970","0.0000", smartphone
"1972","0.5000", smartphone
"1976","0.0000", smartphone
"1977","0.0000", smartphone
"1980","1.0000", smartphone
"1981","1.0000", smartphone
"1982","1.0000", smartphone
"1983","0.0000", smartphone
"1984","0.0000", smartphone
"1985","0.0000", smartphone
"1986","1.0000", smartphone
"1987","0.0000", smartphone
"1989","0.5000", smartphone
"1990","0.5000", smartphone
"1992","1.0000", smartphone
"1993","0.5000", smartphone
"1994","0.5000", smartphone
"1996","1.0000", smartphone
"1997","0.5000", smartphone
"2000","0.0000", smartphone
"2005","0.0000", smartphone
"2006","0.0000", smartphone
"2009","0.5000", smartphone
"2010","0.0000", smartphone
"2013","1.0000", smartphone
"2014","0.0000", smartphone
"2015","0.0000", smartphone
"2016","0.5000", smartphone
"2018","1.0000", smartphone
"2019","1.0000", smartphone
"2021","1.0000", smartphone
"2022","0.5000", smartphone
"2023","1.0000", smartphone
"2024","1.0000", smartphone
"2025","0.5000", smartphone
"2026","0.0000", smartphone
"2027","1.0000", smartphone
"2028","0.0000", smartphone
"2029","0.5000", smartphone
"2030","0.5000", smartphone
"2031","0.0000", smartphone
"2032","1.0000", smartphone
"2033","0.0000", smartphone
"2034","0.5000", smartphone
"2035","0.5000", smartphone
"2036","0.5000", smartphone
"2038","0.5000", smartphone
"2041","0.0000", smartphone
"2044","0.0000", smartphone
"2046","0.0000", smartphone
"2047","0.0000", smartphone
"2048","1.0000", smartphone
"2049","0.0000", smartphone
"2050","0.5000", smartphone
"2051","1.0000", smartphone
"2052","0.5000", smartphone
"2053","0.5000", smartphone
"2055","0.0000", smartphone
"2057","0.5000", smartphone
"2060","0.0000", smartphone
"2062","0.5000", smartphone
"2063","0.5000", smartphone
"2064","0.0000", smartphone
"2065","0.0000", smartphone
"2066","0.5000", smartphone
"2068","0.5000", smartphone
"2069","0.5000", smartphone
"2070","0.0000", smartphone
"2072","0.0000", smartphone
"2073","0.5000", smartphone
"2074","0.5000", smartphone
"2075","1.0000", smartphone
"2076","0.0000", smartphone
"2077","0.5000", smartphone
"2079","0.0000", smartphone
"2080","1.0000", smartphone
"2081","0.5000", smartphone
"2082","1.0000", smartphone
"2085","0.0000", smartphone
"2086","1.0000", smartphone
"2087","0.0000", smartphone
"2089","1.0000", smartphone
"2090","0.0000", smartphone
"2091","1.0000", smartphone
"2092","0.5000", smartphone
"2093","1.0000", smartphone
"2096","0.5000", smartphone
"2098","0.0000", smartphone
"2100","0.0000", smartphone
"2101","0.5000", smartphone
"2102","0.5000", smartphone
"2103","0.5000", smartphone
"2104","0.5000", smartphone
"2106","1.0000", smartphone
"2109","0.0000", smartphone
"2110","0.5000", smartphone
"2111","0.5000", smartphone
"2113","1.0000", smartphone
"2115","0.5000", smartphone
"2116","0.0000", smartphone
"2117","0.0000", smartphone
"2118","1.0000", smartphone
"2119","0.5000", smartphone
"2120","1.0000", smartphone
"2121","0.0000", smartphone
"2124","1.0000", smartphone
"2125","0.5000", smartphone
"2126","0.0000", smartphone
"2127","0.0000", smartphone
"2128","1.0000", smartphone
"2129","0.5000", smartphone
"2130","1.0000", smartphone
"2132","0.0000", smartphone
"2134","0.5000", smartphone
"2136","0.5000", smartphone
"2138","1.0000", smartphone
"2139","1.0000", smartphone
"2140","0.0000", smartphone
"2141","1.0000", smartphone
"2142","0.5000", smartphone
"2146","1.0000", smartphone
"2147","0.5000", smartphone
"2148","0.5000", smartphone
"2149","0.5000", smartphone
"2150","1.0000", smartphone
"2151","0.0000", smartphone
"2152","0.5000", smartphone
"2153","0.5000", smartphone
"2154","0.5000", smartphone
"2155","0.5000", smartphone
"2157","0.5000", smartphone
"2158","0.5000", smartphone
"2159","0.0000", smartphone
"2161","0.5000", smartphone
"2162","0.5000", smartphone
"2163","1.0000", smartphone
"2164","0.5000", smartphone
"2165","0.5000", smartphone
"2167","0.5000", smartphone
"2168","0.0000", smartphone
"2169","0.5000", smartphone
"2170","1.0000", smartphone
"2171","0.5000", smartphone
"2172","0.0000", smartphone
"2173","0.5000", smartphone
"2174","0.5000", smartphone
"2175","1.0000", smartphone
"2178","0.5000", smartphone
"2179","1.0000", smartphone
"2182","0.0000", smartphone
"2183","0.5000", smartphone
"2184","0.5000", smartphone
"2185","0.5000", smartphone
"2186","0.0000", smartphone
"2187","1.0000", smartphone
"2188","0.0000", smartphone
"2189","1.0000", smartphone
"2191","1.0000", smartphone
"2192","0.5000", smartphone
"2193","0.5000", smartphone
"2194","0.5000", smartphone
"2196","0.5000", smartphone
"2197","0.5000", smartphone
"2198","0.5000", smartphone
"2199","0.5000", smartphone
"2200","0.5000", smartphone
"2201","1.0000", smartphone
"2202","0.5000", smartphone
"2203","0.0000", smartphone
"2206","0.5000", smartphone
"2207","1.0000", smartphone
"2208","0.0000", smartphone
"2213","1.0000", smartphone
"2214","1.0000", smartphone
"2215","0.5000", smartphone
"2216","0.0000", smartphone
"2217","1.0000", smartphone
"2218","1.0000", smartphone
"2220","0.5000", smartphone
"2221","0.5000", smartphone
"2223","0.5000", smartphone
"2224","0.5000", smartphone
"2226","1.0000", smartphone
"2227","1.0000", smartphone
"2231","0.5000", smartphone
"2232","0.5000", smartphone
"2234","0.5000", smartphone
"2235","0.5000", smartphone
"2237","0.5000", smartphone
"2238","0.0000", smartphone
"2239","0.5000", smartphone
"2240","1.0000", smartphone
"2241","0.5000", smartphone
"2242","0.0000", smartphone
"2243","0.5000", smartphone
"2244","0.5000", smartphone
"2245","0.0000", smartphone
"2247","0.5000", smartphone
"2248","1.0000", smartphone
"2249","0.0000", smartphone
"2253","0.0000", smartphone
"2254","1.0000", smartphone
"2255","0.5000", smartphone
"2258","0.5000", smartphone
"2260","0.0000", smartphone
"2261","0.0000", smartphone
"2264","0.0000", smartphone
"2265","0.5000", smartphone
"2266","1.0000", smartphone
"2267","0.0000", smartphone
"2268","1.0000", smartphone
"2269","1.0000", smartphone
"2270","0.0000", smartphone
"2272","1.0000", smartphone
"2273","0.5000", smartphone
"2275","1.0000", smartphone
"2276","0.5000", smartphone
"2277","0.0000", smartphone
"2278","1.0000", smartphone
"2279","1.0000", smartphone
"2280","0.5000", smartphone
"2281","0.5000", smartphone
"2282","1.0000", smartphone
"2283","1.0000", smartphone
"2286","0.5000", smartphone
"2287","0.0000", smartphone
"2290","0.0000", smartphone
"2291","0.0000", smartphone
"2293","0.0000", smartphone
"2299","0.5000", smartphone
"2300","0.5000", smartphone
"2301","1.0000", smartphone
"2303","0.5000", smartphone
"2304","0.5000", smartphone
"2305","0.5000", smartphone
"2306","0.5000", smartphone
"2307","0.0000", smartphone
"2308","0.5000", smartphone
"2310","0.0000", smartphone
"2311","0.5000", smartphone
"2312","0.0000", smartphone
"2313","1.0000", smartphone
"2316","1.0000", smartphone
"2318","0.0000", smartphone
"2319","0.5000", smartphone
"2320","0.0000", smartphone
"2322","0.5000", smartphone
"2323","0.0000", smartphone
"2324","0.5000", smartphone
"2325","0.0000", smartphone
"2326","1.0000", smartphone
"2327","0.5000", smartphone
"2328","0.5000", smartphone
"2330","0.0000", smartphone
"2331","1.0000", smartphone
"2333","0.5000", smartphone
"2335","0.5000", smartphone
"2336","0.5000", smartphone
"2337","1.0000", smartphone
"2338","0.5000", smartphone
"2339","0.0000", smartphone
"2341","1.0000", smartphone
"2343","0.0000", smartphone
"2344","0.5000", smartphone
"2346","0.5000", smartphone
"2348","1.0000", smartphone
"2349","0.5000", smartphone
"2350","1.0000", smartphone
"2351","1.0000", smartphone
"2352","0.5000", smartphone
"2353","0.5000", smartphone
"2354","0.5000", smartphone
"2357","0.5000", smartphone
"2359","1.0000", smartphone
"2360","1.0000", smartphone
"2361","0.5000", smartphone
"2363","1.0000", smartphone
"2365","0.5000", smartphone
"2366","0.0000", smartphone
"2367","0.0000", smartphone
"2368","0.5000", smartphone
"2369","0.5000", smartphone
"2370","0.5000", smartphone
"2371","0.5000", smartphone
"2373","0.0000", smartphone
"2374","0.0000", smartphone
"2376","0.0000", smartphone
"2377","0.5000", smartphone
"2378","0.0000", smartphone
"2379","0.0000", smartphone
"2380","0.5000", smartphone
"2382","0.5000", smartphone
"2383","0.5000", smartphone
"2384","1.0000", smartphone
"2385","0.5000", smartphone
"2386","0.5000", smartphone
"2387","0.5000", smartphone
"2388","1.0000", smartphone
"2389","0.0000", smartphone
"2390","0.5000", smartphone
"2398","0.0000", smartphone
"2400","1.0000", smartphone
"2401","0.0000", smartphone
"2402","1.0000", smartphone


==> data-files/cube.csv <==
"32","0.0000"
"44","1.0000"
"56","1.0000"
"74","0.0000"
"127","0.0000"
"155","0.0000"
"178","1.0000"
"197","0.0000"
"201","0.0000"
"211","1.0000"
"277","0.0000"
"282","0.0000"
"291","0.0000"
"312","0.0000"
"314","1.0000"
"337","0.0000"
"351","1.0000"
"352","1.0000"
"360","1.0000"
"371","1.0000"
"389","0.5000"
"420","1.0000"
"441","1.0000"
"443","1.0000"
"452","1.0000"
"453","1.0000"
"459","0.0000"
"523","0.0000"
"528","1.0000"
"534","1.0000"
"537","1.0000"
"553","0.5000"
"567","0.0000"
"584","1.0000"
"598","0.0000"
"615","0.0000"
"654","0.0000"
"672","1.0000"
"720","0.0000"
"734","1.0000"
"738","0.0000"
"742","1.0000"
"755","1.0000"
"762","0.0000"
"773","0.0000"
"790","1.0000"
"804","1.0000"
"844","0.0000"
"919","0.0000"
"943","1.0000"
"946","0.0000"
"976","0.0000"
"996","0.0000"
"1032","0.0000"
"1052","0.0000"
"1055","1.0000"
"1083","0.0000"
"1133","0.0000"
"1140","0.0000"
"1141","1.0000"
"1224","1.0000"
"1227","1.0000"
"1238","1.0000"
"1252","0.0000"
"1262","1.0000"
"1280","1.0000"
"1312","0.0000"
"1327","1.0000"
"1335","1.0000"
"1337","0.0000"
"1339","1.0000"
"1342","1.0000"
"1356","1.0000"
"1357","1.0000"
"1385","1.0000"
"1392","1.0000"
"1396","1.0000"
"1424","0.0000"
"1427","1.0000"
"1457","0.0000"
"1498","1.0000"
"1518","1.0000"
"1532","0.0000"
"1534","1.0000"
"1541","1.0000"
"1563","1.0000"
"1573","1.0000"
"1578","1.0000"
"1588","0.0000"
"1594","1.0000"
"1615","0.0000"
"1616","1.0000"
"1624","1.0000"
"1650","1.0000"
"1660","0.0000"
"1664","0.0000"
"1699","0.0000"
"1704","1.0000"
"1711","0.0000"
"1746","1.0000"
"1753","1.0000"
"1763","0.0000"
"1765","1.0000"
"1776","0.0000"
"1785","1.0000"
"1787","0.0000"
"1792","0.0000"
"1795","0.0000"
"1797","1.0000"
"1813","0.0000"
"1815","1.0000"
"1844","0.0000"
"1847","1.0000"
"1852","0.0000"
"1856","0.0000"
"1860","1.0000"
"1861","0.0000"
"1864","0.0000"
"1873","1.0000"
"1878","0.0000"
"1882","1.0000"
"1887","1.0000"
"1893","1.0000"
"1894","0.0000"
"1898","1.0000"
"1899","0.0000"
"1940","0.0000"
"1946","1.0000"
"1951","1.0000"
"1953","1.0000"
"1974","1.0000"
"1991","0.0000"
"2003","1.0000"
"2007","0.0000"
"2008","0.0000"
"2017","1.0000"
"2039","1.0000"
"2061","1.0000"
"2071","1.0000"
"2099","1.0000"
"2107","1.0000"
"2144","0.0000"
"2145","1.0000"
"2160","0.0000"
"2166","1.0000"
"2190","1.0000"
"2195","1.0000"
"2204","1.0000"
"2219","0.0000"
"2222","1.0000"
"2257","1.0000"
"2259","1.0000"
"2263","1.0000"
"2298","0.0000"
"2302","1.0000"
"2309","1.0000"
"2329","1.0000"
"2342","1.0000"
"2391","1.0000"


==> data-files/data_types_list.txt <==
72 DATA TYPES, 16 EXPLORATORY, 5 CALIBRATION. 


# 18 q’s: BIOMETRICS/FEELS

    "learned your age",
    "learned your gender",
    "learned the language you were speaking",
    "learned your heart rate",
    "learned your fingerprint somehow",
    "scanned your eye to learn your eye patterns (for eye tracking)",
    "learned how you were feeling based on heart rate, breathing, and/or temperature", 
    "learned when you were lying, nervous, or stressed",
    "learned when and how well you are sleeping",
    "learned when, how much, and what you are eating",
    "learned when, how, and how much you exercise",
    "learned when and how much you have sex",
    "learned when you are sick or healthy",
    "learned what medical conditions you have",
    "learned who you were spending time with",
    "learned how close you are to other people you interact with",
    "learned when you are busy or interruptible",
    "learned when you were happy or having fun",


# 8 q’s: AUDIO

    "copied and uploaded music from your device",
    "copied and uploaded audio recordings you made on your device",
    "copied and uploaded sounds saved on your device (notification noises, etc.)",
    "recorded your phone conversations",
    "recorded your passing conversations",
    "recorded your work conversations",
    "recorded the sound around you",
    "recorded you talking to yourself (making voice notes)",

# 11 q’s: PHOTO
    "shared photos you took which are already on your device",
    "shared photos others sent to you saved on your device",
    "shared photos you downloaded from the internet saved on your device",
    "took photos of you (with an inward-facing camera) at random",
    "took photos of people (with an outward-facing camera) at random",
    "took photos of you (with an inward-facing camera) at home",
    "took photos at work (with an outward-facing camera)",
    "took an incriminating photo of you doing something embarrassing",
    "took a photo of you unclothed",
    "took a photo of you intoxicated",
    "took a photo of you off-guard",

# 11 q’s: VIDEO 

    "shared videos you took which are already on your device",
    "shared videos others sent you saved on your device",
    "shared videos you downloaded on the internet saved on your device",
    "took videos of you (with an inward-facing camera) at random",
    "took videos of people (with an outward-facing camera) at random",
    "took videos of you (with an inward-facing camera) at home",
    "took videos at work (with an outward-facing camera)",
    "took an incriminating video of you doing something embarrassing",
    "took a video of you unclothed",
    "took a video of you intoxicated",
    "took a video of you off-guard",


# 15 q’s: INFO AND PATTERNS

    "took a picture of your signature",
    "took a video of you entering in your PIN at an ATM",
    "took a video of you entering in a digital passcode to a locked door",
    "tracked where you are (like a GPS)",
    "tracked where you are very accurately (more than GPS, like where you are in a room)",
    "learned where you live somehow (looking at your map settings or history or observing documents and commutes)",
    "learned where you work somehow (looking at your map settings or history or observing documents and commutes)",
    "learned where you are currently going (by observing maps, etc.)",
    "learned when and how much you spend time alone",
    "learned how much you use your phone",
    "learned how much you use your computer",
    "learned what medication you take",
    "learned what television shows you watch",
    "learned what websites you go to",
    "learned what products you buy", 

# 9 q’s: IDENTIFIERS
    "learned your name",
    "learned your address",
    "learned your social security number",
    "learned your username for websites",
    "learned your username and password for websites",
    "learned your bank account information",
    "learned your credit card information",
    "learned how much money you have",
    "learned how much debt you have", 

# 16 EXPLORATORY 

    "recorded all your conversations but didn't share them with anyone",
    "recorded all your conversations and shared it with the app's server (but didn't share it with anyone else)",
    "transcribed all your conversations into text and saved them on your device but didn't share them with anyone",
    "transcribed all your conversations into text and shared them with the app's server (but didn't share it with anyone else)",
    
    "learned your name and shared them with the app's server (but didn't share it with anyone else)",
    "learned your address and shared them with the app's server (but didn't share it with anyone else)",
    "learned your social security number and shared them with the app's server (but didn't share it with anyone else)",
    "learned your username for websites and shared them with the app's server (but didn't share it with anyone else)",
    "learned your username and password for websites and shared them with the app's server (but didn't share it with anyone else)",
    "learned your bank account information and shared them with the app's server (but didn't share it with anyone else)",
    "learned your credit card information and shared them with the app's server (but didn't share it with anyone else)",
    "learned how much money you have and shared them with the app's server (but didn't share it with anyone else)",
    "learned how much debt you have and shared them with the app's server (but didn't share it with anyone else)", 

    "turned your device off",
    "kept interrupting you with spam or false notifications",
    "spammed your contacts though texts, emails, or notifications",

# 5 SMARTPHONE QUESTIONS

    "vibrated your device",
    "connected with Bluetooth devices (like a headset)",
    "un-mute a phone call",
    "took screenshots when you were using other apps",
    "sent premium (they cost money) calls or text messages"

==> data-files/demographics.csv <==
response,AGE,SEX,EDUCATION,iuipc,wearable,vur,questions,Likert
1242,34,Male,"Some college credit,  or Associate's degree",41,Yes,0,8,1.75
498,35,Female,"High school graduate, diploma or the equivalent (for example: GED)",60,No,7,8,4.5
2115,28,Male,Master's degree,55,No,6,8,4.625
1304,30,Male,Bachelors degree,66,No,4,8,3.5
1273,27,Female,Bachelors degree,41,Yes,4,8,3.375
1342,19,Male,"Some college credit,  or Associate's degree",66,No,6,8,4.375
2163,23,Male,"Some college credit,  or Associate's degree",66,No,8,8,5
1499,26,Female,Bachelors degree,66,No,6,8,4.25
2070,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",48,No,0,8,3.125
1987,21,Female,"High school graduate, diploma or the equivalent (for example: GED)",50,No,2,8,3.625
564,24,Male,Bachelors degree,70,No,8,8,5
431,32,Female,Master's degree,53,No,3,8,3.25
510,19,Male,"Some college credit,  or Associate's degree",58,No,2,8,3.75
2220,21,Female,"Some college credit,  or Associate's degree",40,No,4,8,3.875
2266,34,Male,"Some college credit,  or Associate's degree",68,Yes,5,6,3.5
1265,21,Male,"Some college credit,  or Associate's degree",41,No,4,8,3.625
617,32,Male,Bachelors degree,64,No,4,8,3.75
1761,30,Female,Master's degree,61,No,6,8,4.75
1104,32,Male,Master's degree,61,No,5,8,4
2346,25,Male,Master's degree,65,No,6,8,4.75
330,26,Male,"Some college credit,  or Associate's degree",64,No,2,8,3.125
2074,19,Male,"Some college credit,  or Associate's degree",55,No,7,8,4.75
619,21,Male,"Some college credit,  or Associate's degree",59,Yes,3,8,4.25
996,30,Male,Bachelors degree,39,Yes,0,8,3.375
569,38,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",70,Yes,7,7,4.375
2010,32,Female,Master's degree,34,No,1,8,2.375
1314,44,Male,Master's degree,67,No,3,8,4.125
997,30,Female,Master's degree,65,No,7,8,4.875
1896,19,Female,"Some college credit,  or Associate's degree",61,No,4,8,3.625
593,22,Female,Bachelors degree,53,No,4,8,4
1817,26,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",63,No,6,8,4.375
528,37,Male,"High school graduate, diploma or the equivalent (for example: GED)",69,No,7,8,4.625
453,42,Male,"Some college credit,  or Associate's degree",61,No,4,8,4.125
1760,34,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",54,No,3,8,4.25
2087,34,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",63,Yes,4,8,4
2171,44,Male,Bachelors degree,70,No,5,8,4.5
277,33,Female,Bachelors degree,48,No,2,8,3.125
1779,23,Female,"Some college credit,  or Associate's degree",68,No,5,8,4
820,34,Male,"Some college credit,  or Associate's degree",59,No,7,8,4.875
2107,35,Male,Master's degree,62,No,6,8,4.375
2091,25,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
729,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,2,8,2.75
1079,29,Male,Master's degree,60,No,7,8,4.875
1692,34,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,7,8,4.625
2311,62,Female,"High school graduate, diploma or the equivalent (for example: GED)",68,No,5,8,4.625
1766,43,Male,"High school graduate, diploma or the equivalent (for example: GED)",47,No,6,8,4.25
1726,22,Male,"Some college credit,  or Associate's degree",57,No,6,8,4.5
581,45,Male,Bachelors degree,70,Yes,4,8,4.375
1832,29,Female,Bachelors degree,62,No,6,8,4.25
858,49,Male,Bachelors degree,67,No,7,8,4.625
2215,21,Male,"Some college credit,  or Associate's degree",56,No,5,8,4.5
1951,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,3,8,3.875
247,28,Female,Bachelors degree,64,Yes,5,8,4.25
1785,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",61,No,3,8,3.875
1878,51,Female,Bachelors degree,46,No,0,8,3.25
2325,27,Male,"Some college credit,  or Associate's degree",61,No,3,7,3.25
2260,27,Male,Bachelors degree,53,No,2,8,3.75
1740,34,Male,"Some college credit,  or Associate's degree",65,No,8,8,5
1158,37,Female,"Some high school, no diploma",64,No,5,8,3.875
1363,25,Female,"Some college credit,  or Associate's degree",66,No,7,8,4.5
1152,28,Male,"High school graduate, diploma or the equivalent (for example: GED)",61,No,2,8,3.375
1935,39,Female,"High school graduate, diploma or the equivalent (for example: GED)",55,No,5,8,4
452,36,Female,"Some college credit,  or Associate's degree",69,No,8,8,5
784,27,Female,Bachelors degree,56,No,5,8,3.875
287,39,Female,"High school graduate, diploma or the equivalent (for example: GED)",65,No,3,8,3.625
2134,24,,"Some college credit,  or Associate's degree",40,No,3,8,3
1911,59,Male,Master's degree,63,No,5,8,4.375
560,41,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,7,8,4.875
987,30,Female,"Some college credit,  or Associate's degree",61,No,7,8,4.875
1506,28,Male,"High school graduate, diploma or the equivalent (for example: GED)",66,No,2,8,3.625
391,29,Female,"High school graduate, diploma or the equivalent (for example: GED)",56,No,5,8,4.625
2057,31,Female,Bachelors degree,64,No,5,8,4
1032,24,Male,Bachelors degree,55,No,4,8,4
2333,46,Female,Master's degree,63,No,5,8,4.625
1590,22,Male,Bachelors degree,57,No,3,8,3.75
652,31,Female,Bachelors degree,70,No,7,7,4.375
1153,32,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
307,25,Male,Master's degree,62,No,3,8,3.75
684,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",55,No,6,7,3.875
2046,22,Male,Bachelors degree,53,No,2,8,3.875
979,38,Female,"Some college credit,  or Associate's degree",57,No,7,8,4.625
1635,50,Female,Bachelors degree,70,No,5,7,3.625
299,52,Male,"Some college credit,  or Associate's degree",49,Yes,1,8,2.25
115,34,Female,Bachelors degree,57,No,4,8,3.625
2234,27,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,2,8,2.875
335,28,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,Yes,5,8,3.875
1743,33,Female,Bachelors degree,59,No,6,8,4.75
1994,54,Male,"Some college credit,  or Associate's degree",63,No,5,8,4.5
143,28,Male,"Some college credit,  or Associate's degree",65,Yes,7,8,4.875
264,50,Male,"Some college credit,  or Associate's degree",64,No,5,8,4.25
2124,46,Female,Bachelors degree,68,Yes,7,8,4.875
384,28,Male,"Some college credit,  or Associate's degree",51,No,7,7,4.375
2079,24,Female,"Some college credit,  or Associate's degree",62,Yes,1,8,2.75
1328,25,Male,Bachelors degree,70,No,6,8,4
827,23,Male,Bachelors degree,63,Yes,4,8,4.125
344,19,Male,"Some college credit,  or Associate's degree",58,No,1,8,3.25
1967,23,Male,Bachelors degree,64,Yes,6,8,4.5
1934,27,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",70,No,6,8,4.75
1261,27,Male,Bachelors degree,70,No,8,8,5
1174,23,Male,"Some college credit,  or Associate's degree",65,No,5,8,4.5
2098,31,Female,Bachelors degree,56,No,3,8,3.875
1917,27,Male,"Some college credit,  or Associate's degree",65,No,6,8,4.75
844,25,Female,"Some college credit,  or Associate's degree",64,No,2,8,3.625
1121,34,Female,"Some college credit,  or Associate's degree",65,No,6,8,4.5
2130,22,Female,"High school graduate, diploma or the equivalent (for example: GED)",55,No,8,8,5
1196,36,Male,"High school graduate, diploma or the equivalent (for example: GED)",69,No,4,8,4.125
1527,25,Female,Bachelors degree,50,No,7,8,4.625
1847,24,Female,"Some college credit,  or Associate's degree",62,No,6,7,4.25
1879,25,Male,Master's degree,52,No,4,8,3.875
589,37,Male,Bachelors degree,50,No,6,8,4.625
269,31,Male,"Some high school, no diploma",42,No,0,8,3.25
1546,None,Male,"High school graduate, diploma or the equivalent (for example: GED)",35,Yes,1,8,3.125
1729,23,Female,Bachelors degree,63,No,4,8,3.75
939,28,Female,Bachelors degree,65,No,4,8,4.375
1424,33,Female,Master's degree,55,No,5,8,4.25
497,22,Male,"Some college credit,  or Associate's degree",61,No,7,8,4.875
1574,19,Male,"Some college credit,  or Associate's degree",64,No,5,8,3.875
2368,39,Male,Bachelors degree,67,No,6,8,4.625
536,22,Female,Bachelors degree,47,No,5,8,4.5
838,24,Male,"High school graduate, diploma or the equivalent (for example: GED)",60,No,0,8,3.875
705,31,Male,Bachelors degree,52,No,7,8,4.75
1063,54,Male,Master's degree,60,No,4,8,4.5
1489,30,Male,Bachelors degree,55,No,3,7,3.375
1572,26,Male,Master's degree,56,No,3,8,3.875
1922,31,Male,Bachelors degree,48,No,1,8,2.375
1438,31,Male,"Some college credit,  or Associate's degree",68,No,8,8,5
541,33,Female,"Some college credit,  or Associate's degree",66,No,8,8,5
2141,43,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",60,No,6,8,4.625
2009,20,Female,Bachelors degree,60,No,6,8,4.75
2193,58,Female,"Some college credit,  or Associate's degree",66,No,6,7,4.125
1732,21,Male,"Some college credit,  or Associate's degree",67,Yes,4,8,3.625
2231,26,Female,Bachelors degree,66,No,6,8,4.75
1958,50,Female,"Some college credit,  or Associate's degree",67,Yes,5,8,3.875
1006,27,Male,"Some college credit,  or Associate's degree",62,No,2,8,3.75
1752,21,Male,"Some college credit,  or Associate's degree",51,No,7,8,4.75
1904,55,Male,"Some college credit,  or Associate's degree",55,No,4,8,4.125
2006,42,Female,Master's degree,55,No,2,8,3.875
1735,29,Male,Bachelors degree,67,No,4,8,4.25
292,26,Male,Bachelors degree,60,No,5,8,4.125
1672,23,Male,"Some college credit,  or Associate's degree",67,No,4,8,3.5
924,29,Female,"Some college credit,  or Associate's degree",55,No,4,7,3.5
2337,27,Female,"Some college credit,  or Associate's degree",60,No,4,8,3.75
736,28,Female,"High school graduate, diploma or the equivalent (for example: GED)",59,No,5,8,4.375
1197,44,Female,"High school graduate, diploma or the equivalent (for example: GED)",68,No,7,8,4.5
1258,56,Male,"Some college credit,  or Associate's degree",60,No,5,8,3.75
1807,32,Male,"Some college credit,  or Associate's degree",50,No,1,8,3.25
1733,30,Male,Master's degree,59,Yes,3,8,3.75
911,22,Male,"Some college credit,  or Associate's degree",63,No,2,8,2.75
904,37,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,6,8,4.5
910,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",69,No,7,7,4.375
1903,62,Female,Bachelors degree,63,No,4,7,3.5
899,47,Female,"Some college credit,  or Associate's degree",62,Yes,8,8,5
1301,19,Male,"Some college credit,  or Associate's degree",68,No,6,8,4.625
1665,25,Male,"High school graduate, diploma or the equivalent (for example: GED)",67,No,4,8,4.125
1753,38,Male,Bachelors degree,58,No,5,8,4.375
874,44,Male,Bachelors degree,66,No,5,8,4.375
425,30,Female,"Some college credit,  or Associate's degree",68,No,3,8,4.125
1420,25,Male,Bachelors degree,70,No,5,8,3.875
1646,26,Female,"Some college credit,  or Associate's degree",61,No,8,8,5
1545,28,Male,Bachelors degree,55,No,2,8,3.375
1248,28,Male,"Some college credit,  or Associate's degree",58,No,3,8,3.875
2008,50,Male,"Some college credit,  or Associate's degree",58,No,1,8,3.875
1224,50,Male,Bachelors degree,70,No,8,8,5
2157,34,Male,Master's degree,41,No,2,8,3.125
1340,22,Male,"Some college credit,  or Associate's degree",39,No,0,8,2.375
787,24,Male,Bachelors degree,58,No,4,8,3.5
2173,28,Other,"Some college credit,  or Associate's degree",67,No,5,8,4.375
1598,30,Male,Bachelors degree,62,No,4,8,4
1549,27,Male,"Some college credit,  or Associate's degree",50,Yes,0,8,3
49,30,Female,Bachelors degree,47,No,2,7,2.125
1315,46,Female,Bachelors degree,70,No,8,8,5
1442,22,Female,"Some college credit,  or Associate's degree",57,No,0,8,3.25
1243,20,Female,"Some college credit,  or Associate's degree",69,No,7,8,4.875
1891,66,Female,Master's degree,67,Yes,7,8,4.875
2312,21,Male,"Some college credit,  or Associate's degree",61,No,2,8,3.625
1568,27,Female,Bachelors degree,53,No,7,8,4.5
1534,43,Male,Master's degree,70,No,7,8,4.75
1722,35,Male,Bachelors degree,55,No,2,8,4.125
990,24,Male,Bachelors degree,61,Yes,1,8,1.75
1544,23,Female,Bachelors degree,58,No,4,8,4
385,59,Male,"Some college credit,  or Associate's degree",68,No,4,7,4
464,30,Male,"Some college credit,  or Associate's degree",54,No,4,8,3.625
1932,35,Male,Bachelors degree,58,No,6,8,4.625
1963,27,Female,"High school graduate, diploma or the equivalent (for example: GED)",50,No,3,8,3.75
2357,23,Male,"Some college credit,  or Associate's degree",60,No,6,8,4.25
879,25,Female,"Some college credit,  or Associate's degree",64,No,4,8,3.875
1146,23,Male,"Some college credit,  or Associate's degree",60,No,5,8,3.75
1599,18,Male,"Some college credit,  or Associate's degree",69,No,5,8,4.5
2100,28,,"Some college credit,  or Associate's degree",67,No,5,7,4.125
851,25,Male,Bachelors degree,68,No,7,8,4.625
1059,27,Female,Bachelors degree,50,No,6,8,4.625
595,39,Male,Bachelors degree,70,No,5,8,4.375
2039,39,Female,Bachelors degree,68,Yes,7,7,4.375
2342,21,Female,"Some college credit,  or Associate's degree",45,No,2,8,3.25
1532,25,Female,Bachelors degree,60,No,5,8,4
1113,24,Female,Bachelors degree,69,Yes,7,8,4.75
727,21,Male,"Some college credit,  or Associate's degree",59,Yes,5,8,4.5
626,42,Male,"Some college credit,  or Associate's degree",63,No,6,8,4.25
2323,39,Female,Master's degree,41,Yes,3,8,3.375
2338,33,Male,"Some college credit,  or Associate's degree",58,No,1,8,3.375
388,20,Female,"Some college credit,  or Associate's degree",62,No,5,8,4.5
1361,37,Male,"Some college credit,  or Associate's degree",70,No,5,8,3.75
50,31,Female,"High school graduate, diploma or the equivalent (for example: GED)",69,No,5,8,4.25
1407,35,Female,Master's degree,58,No,1,8,3.625
1660,24,Female,"Some college credit,  or Associate's degree",69,No,7,8,4.875
1933,28,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",68,No,3,8,3.75
1841,33,Male,Bachelors degree,58,No,1,7,2.625
70,28,Female,"Some college credit,  or Associate's degree",63,No,7,8,4.5
1885,38,Male,"Some college credit,  or Associate's degree",63,Yes,4,8,3.5
370,37,Female,"Some college credit,  or Associate's degree",61,Yes,3,8,3.5
575,55,Female,"High school graduate, diploma or the equivalent (for example: GED)",67,No,1,7,3.5
856,36,Male,Bachelors degree,54,No,3,8,3.25
390,29,Female,Bachelors degree,70,Yes,8,8,5
1479,35,Male,Master's degree,70,No,8,8,5
1600,33,Male,Bachelors degree,68,No,5,7,3.875
1541,43,Female,Bachelors degree,57,No,6,8,4.375
2267,32,Male,Bachelors degree,62,Yes,2,8,4.125
580,43,Female,"Some college credit,  or Associate's degree",65,No,8,8,5
779,25,Male,Master's degree,57,No,7,8,4.875
1080,38,Female,Master's degree,61,No,6,8,4.75
1523,33,Female,Bachelors degree,70,No,8,8,5
880,27,Male,"Some college credit,  or Associate's degree",53,No,6,8,4.75
2096,22,Male,"Some college credit,  or Associate's degree",66,No,6,7,4.125
1578,30,Male,"Some high school, no diploma",69,No,5,8,4.125
1864,32,Female,Bachelors degree,56,No,2,8,3.5
1331,32,Male,"Some college credit,  or Associate's degree",66,No,5,8,4.5
828,31,Male,Bachelors degree,52,No,5,7,4.125
78,31,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.75
549,25,Female,"Some college credit,  or Associate's degree",66,No,6,8,4
1365,34,Male,"Some college credit,  or Associate's degree",62,No,4,8,3.625
2126,19,Female,"Some college credit,  or Associate's degree",49,No,3,8,3.875
2322,28,Male,"Some college credit,  or Associate's degree",51,No,3,8,3.25
1852,29,Male,"Some college credit,  or Associate's degree",57,Yes,6,8,4
1285,27,Female,Bachelors degree,56,Yes,2,8,3.625
1446,36,Female,"Some college credit,  or Associate's degree",67,No,5,8,4.375
651,52,Male,"Some college credit,  or Associate's degree",65,Yes,6,8,4.75
2063,36,Male,Master's degree,49,No,1,6,2.375
1703,27,Male,Bachelors degree,61,Yes,5,8,4.375
442,23,Male,"Some college credit,  or Associate's degree",56,No,4,8,3.625
1465,40,Male,"Some college credit,  or Associate's degree",64,No,5,8,4.375
735,34,Male,"Some college credit,  or Associate's degree",67,No,8,8,5
2386,31,Female,Master's degree,64,Yes,4,8,4.125
959,36,Male,"Some college credit,  or Associate's degree",57,No,4,8,3.625
1130,25,Male,"Some college credit,  or Associate's degree",64,No,2,8,3.5
2265,24,Male,Bachelors degree,60,No,4,8,4
1923,34,Female,"Some college credit,  or Associate's degree",65,No,8,8,5
1890,38,Male,Bachelors degree,67,No,6,8,4.75
1400,34,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
2027,63,Male,Bachelors degree,69,No,7,7,4.375
1698,25,Male,Bachelors degree,61,No,3,7,3.75
1312,20,Female,"High school graduate, diploma or the equivalent (for example: GED)",57,No,1,8,4
1299,35,Male,Bachelors degree,62,Yes,2,8,4.25
695,30,Male,Bachelors degree,58,No,0,8,3.625
1311,28,Female,"Some college credit,  or Associate's degree",54,No,3,7,2.5
1675,50,Female,"Some college credit,  or Associate's degree",62,No,2,8,3.625
902,22,Male,"Some college credit,  or Associate's degree",58,No,5,8,4.5
597,23,Male,"Some college credit,  or Associate's degree",64,Yes,3,8,3.875
1362,33,Male,Bachelors degree,70,No,4,7,3.375
675,32,Female,"Some college credit,  or Associate's degree",40,Yes,7,8,4.5
2385,23,Female,"Some college credit,  or Associate's degree",47,No,5,8,3.875
785,28,Male,Master's degree,52,No,5,8,4.25
1427,24,Male,Bachelors degree,57,No,5,8,4.125
1741,20,Female,"Some college credit,  or Associate's degree",65,No,6,8,4.5
1128,19,Male,"Some college credit,  or Associate's degree",60,No,3,8,4.125
746,26,Female,Master's degree,44,Yes,5,8,4.25
831,25,Female,"Some college credit,  or Associate's degree",68,No,6,8,4.75
2221,28,Male,"Some college credit,  or Associate's degree",65,No,5,8,4.625
282,33,Female,"High school graduate, diploma or the equivalent (for example: GED)",56,No,4,8,4.375
326,24,Other,"Some college credit,  or Associate's degree",58,No,6,8,4.625
1825,37,Male,Master's degree,63,No,5,7,3.625
731,21,Female,"Some college credit,  or Associate's degree",53,No,4,8,3.875
1914,29,Female,Master's degree,64,No,2,8,2.75
42,34,Male,"Some college credit,  or Associate's degree",44,No,1,8,3.625
1795,42,Female,Master's degree,61,No,4,8,4.25
1633,24,Male,Bachelors degree,56,No,4,8,4.125
1775,25,Male,Master's degree,70,No,8,8,5
782,43,Female,"Some college credit,  or Associate's degree",62,No,7,8,4.875
1228,26,Male,"Some college credit,  or Associate's degree",64,No,5,8,4.625
1582,36,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,No,5,8,3.875
1235,28,Female,Bachelors degree,48,Yes,6,8,4.375
111,25,Female,Bachelors degree,63,No,4,8,4
956,68,Female,"High school graduate, diploma or the equivalent (for example: GED)",55,No,7,8,4.875
184,32,Male,Bachelors degree,68,Yes,8,8,5
1576,26,Female,Bachelors degree,53,No,6,8,4.375
1512,22,Female,"Some college credit,  or Associate's degree",61,No,2,8,3.5
628,38,Female,Master's degree,68,No,7,8,4.875
2073,30,Male,Bachelors degree,49,No,1,7,2.625
1010,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",44,No,4,8,4.375
1077,28,Male,Master's degree,70,No,7,8,4.875
1140,26,Male,"Some college credit,  or Associate's degree",61,No,5,7,4.125
1454,34,Female,"Some college credit,  or Associate's degree",61,No,8,8,5
1969,37,Female,Bachelors degree,54,No,5,8,4.625
2165,36,Female,"High school graduate, diploma or the equivalent (for example: GED)",56,No,5,8,4.5
1822,26,Male,Bachelors degree,70,No,6,7,3.875
1647,55,Male,Master's degree,63,No,4,8,4.5
338,22,Male,"Some college credit,  or Associate's degree",61,Yes,3,7,3.25
919,22,Male,"Some college credit,  or Associate's degree",59,No,2,8,3.875
685,38,Male,"Some college credit,  or Associate's degree",61,No,6,8,4.75
1168,41,Male,"Some college credit,  or Associate's degree",63,No,4,8,3.625
1195,27,Male,"Some college credit,  or Associate's degree",68,Yes,4,8,4.375
2261,27,Male,Bachelors degree,62,No,4,8,4.125
2339,30,Female,Master's degree,65,No,5,8,4.375
634,30,Male,Bachelors degree,67,No,4,7,4
592,31,Male,Bachelors degree,49,No,3,8,3.375
471,21,Male,"High school graduate, diploma or the equivalent (for example: GED)",51,Yes,1,8,3.625
1369,39,Female,Bachelors degree,65,No,3,8,4
802,37,Female,Bachelors degree,63,No,7,8,4.75
1405,28,Female,"Some college credit,  or Associate's degree",61,Yes,6,8,4.125
926,67,Female,Bachelors degree,69,No,8,8,5
928,27,Male,Bachelors degree,55,Yes,4,8,3.875
1554,26,Female,"Some college credit,  or Associate's degree",68,No,6,8,4
1043,22,Male,"Some college credit,  or Associate's degree",47,Yes,0,7,1.375
2158,43,Female,"Some college credit,  or Associate's degree",64,No,4,8,3.75
1345,26,Female,Master's degree,55,No,1,7,2.625
761,25,Male,Bachelors degree,53,No,4,8,4.25
1919,24,Male,Bachelors degree,59,No,2,8,3.625
950,31,Male,Bachelors degree,53,Yes,2,8,3.375
1676,24,Male,"Some college credit,  or Associate's degree",56,No,4,8,4.125
2036,30,Male,"Some college credit,  or Associate's degree",61,No,7,8,4.75
842,33,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,4,8,4
2254,56,Female,Bachelors degree,70,No,8,8,5
660,46,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,5,8,4.625
1797,44,Male,"Some college credit,  or Associate's degree",67,No,6,8,4.75
886,40,Male,"Some college credit,  or Associate's degree",63,No,4,8,4.25
2253,27,Female,Master's degree,61,No,4,8,4.375
2279,55,Male,Master's degree,62,No,7,8,4.875
532,27,Male,"Some college credit,  or Associate's degree",62,Yes,4,8,4.125
1651,22,Male,"Some college credit,  or Associate's degree",61,No,6,8,4.625
215,29,Female,Bachelors degree,54,No,7,8,4.75
1386,44,Female,"Some college credit,  or Associate's degree",60,Yes,3,8,4.125
1349,27,Male,"Some college credit,  or Associate's degree",65,No,3,8,3.375
489,27,Male,Bachelors degree,67,No,8,8,5
1772,30,Female,"Some college credit,  or Associate's degree",68,Yes,7,8,4.75
1661,23,Female,Bachelors degree,63,No,5,8,4.625
182,30,Female,"Some college credit,  or Associate's degree",61,No,3,8,3.75
762,26,Male,Bachelors degree,58,No,1,8,3.125
1047,24,Male,Bachelors degree,62,No,4,8,4.125
941,26,Male,"Some college credit,  or Associate's degree",60,No,1,8,3.5
1253,26,Female,Bachelors degree,57,No,5,8,4.25
1762,59,Male,Bachelors degree,67,No,3,7,3.5
226,42,Male,Bachelors degree,62,No,3,7,3
2371,32,Female,"High school graduate, diploma or the equivalent (for example: GED)",68,No,5,8,4.125
410,22,Female,Bachelors degree,57,No,4,8,4.375
1942,30,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
2000,30,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",67,No,4,8,4.25
190,27,Male,Bachelors degree,70,No,7,7,4.375
682,27,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",52,No,6,8,4.125
1372,29,Male,Bachelors degree,55,No,3,8,4.375
2102,22,Female,"Some college credit,  or Associate's degree",57,No,5,8,4.625
796,22,Male,"Some college credit,  or Associate's degree",59,No,3,8,3.875
2378,26,Female,Bachelors degree,55,No,3,8,4
1855,24,Female,Master's degree,54,No,6,8,4.5
448,37,Female,Bachelors degree,57,Yes,5,8,4
2232,29,Male,Master's degree,57,No,4,7,3.75
673,28,Male,"Some college credit,  or Associate's degree",45,No,3,7,3.625
1036,30,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.875
1737,24,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,5,8,4.625
1065,26,Male,,42,Yes,2,8,3.875
1048,25,Male,"Some college credit,  or Associate's degree",67,No,4,7,3.5
1133,24,Male,Bachelors degree,67,No,7,8,4.875
2068,21,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,4,8,3.625
24,28,Female,Bachelors degree,64,No,6,8,4.75
1557,30,Male,"Some college credit,  or Associate's degree",67,No,8,8,5
134,41,Female,"Some college credit,  or Associate's degree",62,No,5,7,4.125
1259,23,Male,Bachelors degree,49,No,5,8,4.5
2064,31,Male,Bachelors degree,59,No,1,7,2.875
2144,25,Male,,51,No,5,8,4
1991,37,Male,Bachelors degree,45,No,3,8,4.125
2136,30,Male,Bachelors degree,52,No,6,8,4
1976,23,Male,"Some college credit,  or Associate's degree",59,No,2,7,3.25
2272,19,Male,Bachelors degree,66,Yes,4,8,3.375
1685,23,Male,Bachelors degree,61,No,5,8,4.5
232,36,Male,Bachelors degree,58,No,2,8,3
199,35,Male,"Some college credit,  or Associate's degree",69,No,6,8,4.75
1114,23,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
2391,27,Male,"Some college credit,  or Associate's degree",68,No,5,8,4.375
1974,18,Male,"High school graduate, diploma or the equivalent (for example: GED)",64,Yes,5,8,4.25
1664,34,Female,Bachelors degree,56,No,4,8,4.375
1765,40,Male,"Some college credit,  or Associate's degree",65,No,6,7,4
2044,29,Male,"Some college credit,  or Associate's degree",62,No,5,7,3.5
1093,33,Female,"Some college credit,  or Associate's degree",59,No,3,8,3.5
1695,35,Male,"Some college credit,  or Associate's degree",47,No,2,8,3.875
559,30,Male,"Some college credit,  or Associate's degree",65,No,4,8,3.875
2162,61,Female,"Some college credit,  or Associate's degree",62,No,5,8,4.25
1270,37,Female,Bachelors degree,66,No,6,8,4.625
2030,56,Female,Bachelors degree,63,No,5,8,4.625
523,23,Female,Bachelors degree,61,Yes,0,8,2.5
1798,46,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.625
2041,20,Male,"Some college credit,  or Associate's degree",42,Yes,1,8,2.375
1783,36,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.875
1307,23,Male,Bachelors degree,56,No,3,8,3.75
1696,28,Male,Master's degree,57,No,3,8,3.75
1370,21,Female,"Some college credit,  or Associate's degree",68,No,5,8,4.5
1278,33,Female,"Some college credit,  or Associate's degree",64,Yes,8,8,5
420,24,Female,"Some college credit,  or Associate's degree",67,No,8,8,5
1204,28,Male,Bachelors degree,62,No,6,8,4.375
1492,51,Female,"Some college credit,  or Associate's degree",64,No,7,8,4.75
1823,37,Male,Bachelors degree,67,No,7,8,4.5
2379,45,Female,Master's degree,58,No,4,8,3.875
1137,44,Female,"Some college credit,  or Associate's degree",67,No,7,8,4.75
310,24,Female,"Some college credit,  or Associate's degree",69,No,6,8,4.5
1620,33,Male,"Some college credit,  or Associate's degree",69,No,8,8,5
1052,34,Female,Bachelors degree,48,No,1,8,3
1530,41,Male,"Some college credit,  or Associate's degree",55,Yes,5,8,4.375
681,27,Female,"Some college credit,  or Associate's degree",69,No,3,8,3.125
2227,24,Male,Bachelors degree,70,No,8,8,5
1533,26,Female,"High school graduate, diploma or the equivalent (for example: GED)",65,No,6,8,4.75
1461,27,Female,Bachelors degree,55,No,5,8,4.125
770,34,Male,Bachelors degree,59,No,4,8,4.25
1066,37,Male,"High school graduate, diploma or the equivalent (for example: GED)",43,No,4,8,4.125
304,22,Male,"Some college credit,  or Associate's degree",57,No,6,7,4.125
364,30,Male,Master's degree,62,No,4,8,4
1396,37,Female,Bachelors degree,58,No,4,8,4.25
1220,22,Male,"Some college credit,  or Associate's degree",57,No,6,8,4.625
1536,24,Female,Bachelors degree,60,No,4,8,4.125
632,21,Other,"Some college credit,  or Associate's degree",70,No,5,7,3.375
790,25,Female,Bachelors degree,52,No,5,8,4.125
2110,30,Male,"Some college credit,  or Associate's degree",41,Yes,1,8,3.125
194,31,Female,"High school graduate, diploma or the equivalent (for example: GED)",62,No,6,8,4.625
456,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",50,No,4,8,4.25
957,27,Female,Bachelors degree,63,Yes,6,7,4.125
213,26,Male,Bachelors degree,57,No,4,8,4
1402,28,Female,"Some college credit,  or Associate's degree",55,No,5,8,4.625
1356,53,Male,Bachelors degree,68,Yes,5,7,3.875
2293,31,Female,Master's degree,34,No,4,8,3.75
1159,30,Female,Master's degree,70,No,8,8,5
316,29,Male,Bachelors degree,56,Yes,4,8,3.75
1468,27,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",58,No,6,8,4.625
2161,22,Female,Bachelors degree,64,No,6,8,4.5
2129,21,Male,"Some college credit,  or Associate's degree",53,No,5,8,4
1570,20,Female,"Some college credit,  or Associate's degree",68,No,4,8,4.5
439,26,Male,Bachelors degree,60,No,6,8,4.75
895,35,Female,Bachelors degree,48,No,7,8,4.875
1072,28,Female,Master's degree,54,No,2,8,3.875
1804,22,Male,Bachelors degree,48,Yes,1,8,3.375
463,33,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,8,8,5
639,29,Female,Bachelors degree,47,Yes,6,8,4.375
1495,47,Male,Master's degree,47,No,2,8,4
2304,29,Male,"Some college credit,  or Associate's degree",55,No,3,8,4
2194,26,Female,"Some college credit,  or Associate's degree",61,Yes,5,7,3.75
1521,19,Male,"Some college credit,  or Associate's degree",55,No,4,8,4.125
816,24,Female,Bachelors degree,66,No,7,8,4.875
638,28,Male,Master's degree,61,Yes,5,7,3.5
1464,31,Female,Bachelors degree,58,Yes,6,8,4.5
2121,22,Male,"Some college credit,  or Associate's degree",66,No,3,8,3.875
1183,24,Female,Bachelors degree,60,Yes,4,8,4.25
1537,38,Female,"Some college credit,  or Associate's degree",66,No,4,7,3.375
1509,25,Male,Bachelors degree,64,No,5,8,4.5
1167,49,Female,Bachelors degree,56,No,2,7,3.75
2306,26,Female,Master's degree,57,Yes,4,8,3
2280,25,Male,Bachelors degree,55,No,5,8,4.125
222,32,Male,Bachelors degree,61,Yes,3,8,4
825,29,Female,"Some college credit,  or Associate's degree",58,No,4,8,4
1782,28,Female,Bachelors degree,58,Yes,1,8,3.75
799,40,Female,Bachelors degree,62,No,4,7,3.625
2207,40,Male,Master's degree,70,Yes,6,8,4.75
903,19,Male,"Some college credit,  or Associate's degree",47,No,2,8,3.25
2106,47,Male,Master's degree,62,No,3,8,4.125
1325,29,Male,Bachelors degree,52,No,4,8,4.125
412,24,Male,"Some college credit,  or Associate's degree",54,No,4,7,3.875
1232,63,Male,"Some college credit,  or Associate's degree",68,No,6,8,4.75
1245,24,Male,Bachelors degree,63,No,6,8,4.5
2383,25,Male,Master's degree,52,Yes,3,8,3.375
1037,29,Other,"Some college credit,  or Associate's degree",54,Yes,3,8,4.25
367,25,Male,"Some college credit,  or Associate's degree",69,No,7,8,4.625
1103,62,Male,Bachelors degree,66,No,5,8,3.875
1397,34,Male,"Some college credit,  or Associate's degree",60,Yes,5,8,4
1539,28,Female,Bachelors degree,64,No,5,8,3.75
1738,54,Male,"Some college credit,  or Associate's degree",62,No,5,8,4.625
1385,48,Male,"Some college credit,  or Associate's degree",55,No,5,8,4.25
1507,25,Male,"Some college credit,  or Associate's degree",60,No,7,8,4.625
2388,55,Female,"Some college credit,  or Associate's degree",69,No,7,8,4.875
1129,33,Male,Bachelors degree,63,No,4,8,3.875
1105,29,Male,"High school graduate, diploma or the equivalent (for example: GED)",44,No,4,6,3.25
1990,50,Female,"Some college credit,  or Associate's degree",66,No,2,8,3.125
1280,49,Male,Bachelors degree,54,No,5,5,3.125
2200,52,Female,"Some college credit,  or Associate's degree",69,No,5,7,3.75
1907,51,Female,"Some college credit,  or Associate's degree",66,Yes,8,8,5
722,30,Male,"Some college credit,  or Associate's degree",68,No,6,8,4.75
362,47,Female,"Some college credit,  or Associate's degree",61,No,1,8,3.625
1097,29,Male,"Some college credit,  or Associate's degree",44,Yes,0,8,2.125
607,27,Female,Bachelors degree,69,Yes,7,8,4.75
324,24,Female,"Some college credit,  or Associate's degree",64,No,7,8,4.5
2013,55,Female,"High school graduate, diploma or the equivalent (for example: GED)",60,No,8,8,5
1992,23,Female,"Some college credit,  or Associate's degree",64,No,8,8,5
52,40,Female,"High school graduate, diploma or the equivalent (for example: GED)",66,No,5,8,3.75
2071,29,Female,Bachelors degree,65,No,6,8,4.625
1597,40,Female,Bachelors degree,68,No,6,8,4.625
174,31,Female,Bachelors degree,57,No,5,8,4.5
865,27,Female,Bachelors degree,56,Yes,4,8,4.125
1383,52,Female,"Some college credit,  or Associate's degree",62,No,6,8,4.625
389,26,Female,Master's degree,67,No,4,8,4
1165,55,Male,Bachelors degree,58,No,4,8,4.375
1943,59,Male,"Some college credit,  or Associate's degree",63,No,2,8,3.125
483,28,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,8,8,5
2113,34,Male,Bachelors degree,63,No,7,7,4.375
387,37,Female,"High school graduate, diploma or the equivalent (for example: GED)",52,No,3,8,4
1763,31,Male,Bachelors degree,58,Yes,5,8,4.25
1628,28,Female,"High school graduate, diploma or the equivalent (for example: GED)",57,No,5,8,3.75
396,25,Male,Master's degree,66,No,6,8,4.625
649,27,Male,"Some college credit,  or Associate's degree",67,No,8,8,5
409,29,Male,"Some college credit,  or Associate's degree",63,No,7,8,4.75
1477,35,Female,Bachelors degree,65,No,3,8,3.5
1122,22,Female,"Some college credit,  or Associate's degree",65,No,7,8,4.75
1543,23,Male,"Some college credit,  or Associate's degree",33,No,1,8,2.625
1476,29,Male,Master's degree,57,No,7,8,4.75
1520,26,Female,Bachelors degree,46,No,5,8,4.5
1441,20,Female,"Some college credit,  or Associate's degree",63,No,6,8,4.5
1693,22,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",53,No,5,8,4
620,26,Male,Master's degree,51,Yes,3,8,4.125
1381,30,Male,Bachelors degree,70,No,7,8,4.75
2167,35,Female,Bachelors degree,59,No,4,7,4
1567,24,Female,"Some college credit,  or Associate's degree",51,Yes,7,8,4.5
781,31,Male,Bachelors degree,59,No,8,8,5
1099,40,Male,Bachelors degree,50,No,3,8,3.875
873,20,Female,"Some college credit,  or Associate's degree",69,Yes,6,8,4.75
445,22,Female,Bachelors degree,50,Yes,7,8,4.5
701,23,Male,Bachelors degree,53,No,3,7,3.25
305,27,Female,Bachelors degree,29,No,1,8,3.25
360,21,Female,"High school graduate, diploma or the equivalent (for example: GED)",51,No,8,8,5
952,24,Male,"Some college credit,  or Associate's degree",59,No,7,8,4.875
1033,28,Female,Bachelors degree,46,No,2,7,3.125
255,29,Female,"Some college credit,  or Associate's degree",36,No,0,8,3.25
2352,26,Female,Bachelors degree,61,No,7,8,4.625
653,22,Male,"Some college credit,  or Associate's degree",58,No,2,8,3.625
1593,33,Female,"Some college credit,  or Associate's degree",59,Yes,4,8,3.75
1090,23,Female,"Some college credit,  or Associate's degree",57,No,7,8,4.875
1634,27,Male,Bachelors degree,65,No,8,8,5
1161,22,Female,"Some college credit,  or Associate's degree",63,No,7,8,4.5
1982,22,Male,Bachelors degree,51,No,6,8,4.75
331,23,Male,"Some college credit,  or Associate's degree",57,No,5,8,3.875
1889,38,Male,Bachelors degree,63,No,6,8,4.75
1561,25,Male,"Some college credit,  or Associate's degree",51,No,5,8,4.375
268,26,Male,Bachelors degree,56,No,6,8,4.125
500,25,Male,Bachelors degree,66,No,5,8,4.25
1231,21,Female,"Some college credit,  or Associate's degree",53,No,2,8,3.375
768,25,Male,Bachelors degree,58,No,5,7,3.75
1643,23,Male,Bachelors degree,61,Yes,6,8,4.25
2035,39,Male,Bachelors degree,58,Yes,3,8,3.75
2149,44,Female,Bachelors degree,57,No,5,8,4.5
1719,31,Female,Bachelors degree,69,No,6,8,4.75
1767,41,Male,Bachelors degree,60,Yes,3,8,3.625
2299,35,Female,Bachelors degree,63,No,2,8,3.5
2086,71,Male,Master's degree,57,No,6,8,4.5
1591,28,Female,"Some college credit,  or Associate's degree",60,No,7,8,4.75
459,30,Male,Bachelors degree,51,No,4,8,3.625
165,40,Male,Bachelors degree,70,No,8,8,5
2051,43,Male,"Some college credit,  or Associate's degree",63,No,8,8,5
107,27,Male,Bachelors degree,56,No,3,8,3.75
127,37,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",63,No,3,8,3.625
2023,25,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,8,8,5
534,52,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,7,8,4.75
2276,32,Female,"High school graduate, diploma or the equivalent (for example: GED)",59,No,5,7,3.75
1514,34,Female,Bachelors degree,59,No,6,8,4.75
2139,29,Male,"Some college credit,  or Associate's degree",68,No,8,8,5
561,54,Female,"Some college credit,  or Associate's degree",60,No,7,8,4.875
1981,32,Male,"Some college credit,  or Associate's degree",67,No,7,8,4.875
763,36,Female,Master's degree,70,No,5,8,4.5
733,52,Female,Bachelors degree,65,Yes,4,7,4
711,31,Male,"Some college credit,  or Associate's degree",62,No,6,8,4.75
970,42,Female,"Some college credit,  or Associate's degree",66,Yes,6,8,4.75
1024,25,Female,Bachelors degree,57,Yes,4,8,3.75
977,31,Male,"Some college credit,  or Associate's degree",49,No,0,8,2.875
577,22,Male,"Some college credit,  or Associate's degree",53,Yes,3,8,3.125
2019,24,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,8,8,5
1505,27,Male,Bachelors degree,68,No,6,8,4.625
836,34,Female,"Some college credit,  or Associate's degree",69,No,6,8,4.5
64,32,Male,Bachelors degree,58,No,5,8,4.375
96,26,Female,Bachelors degree,52,No,3,8,3.5
1610,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",61,No,4,8,4.5
1621,44,Male,"Some college credit,  or Associate's degree",66,No,5,7,4.125
1466,51,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,No,4,8,4
2203,35,Female,"Some college credit,  or Associate's degree",66,No,2,8,4
1389,68,Female,Bachelors degree,69,No,7,8,4.875
1843,39,Male,"Some high school, no diploma",66,No,3,8,3.25
633,28,Male,Bachelors degree,51,No,1,8,3.375
265,24,Male,Master's degree,50,No,4,8,3.625
2066,49,Male,Bachelors degree,66,Yes,6,8,4.75
2269,32,Male,"Some college credit,  or Associate's degree",47,No,5,8,4
371,22,Female,"Some college credit,  or Associate's degree",68,Yes,6,8,4.75
2140,39,Female,Master's degree,57,Yes,0,8,2.375
1702,21,Male,"Some college credit,  or Associate's degree",49,No,4,8,3.625
1039,28,Male,Bachelors degree,67,Yes,5,8,3.875
151,60,Male,Bachelors degree,60,No,8,8,5
1395,37,Female,Master's degree,65,No,8,8,5
346,33,Male,"Some college credit,  or Associate's degree",64,No,1,8,3.5
2072,29,Female,Master's degree,54,No,3,7,3.625
1928,26,Male,Bachelors degree,67,No,6,8,4.375
1655,20,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,4,8,4.375
513,35,Male,Bachelors degree,63,No,2,7,3.25
1127,47,Female,Bachelors degree,70,No,8,8,5
1339,60,Female,"Some college credit,  or Associate's degree",52,No,5,8,3.5
2365,44,Male,"High school graduate, diploma or the equivalent (for example: GED)",48,No,3,8,3.25
1462,38,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",65,No,2,8,4
833,20,Female,"Some college credit,  or Associate's degree",70,No,8,8,5
2301,32,Female,"High school graduate, diploma or the equivalent (for example: GED)",65,No,8,8,5
2116,24,Male,Bachelors degree,42,No,0,7,2.75
1007,26,Male,Bachelors degree,58,No,4,8,3.875
1357,26,Male,Bachelors degree,55,No,4,8,4.375
423,20,Male,"Some college credit,  or Associate's degree",56,Yes,8,8,5
1485,23,Female,Bachelors degree,65,Yes,2,8,3.625
2189,29,Male,Bachelors degree,70,Yes,8,8,5
596,21,Male,Bachelors degree,55,No,5,8,4.5
212,25,,Bachelors degree,47,No,7,8,4.75
488,36,Female,"Some college credit,  or Associate's degree",55,No,4,8,3.875
1026,22,Male,Bachelors degree,62,No,8,8,5
897,25,Female,Master's degree,63,No,3,8,3.625
87,25,Male,Bachelors degree,59,No,4,8,4.125
1298,23,Male,Bachelors degree,50,No,3,8,3.875
399,22,Male,Bachelors degree,49,No,4,8,3.875
1202,42,Female,Bachelors degree,42,No,7,8,4.5
1500,28,Female,"Some college credit,  or Associate's degree",54,No,5,8,4.25
2286,30,Male,"Some college credit,  or Associate's degree",58,No,3,8,3.75
1624,44,Male,"Some college credit,  or Associate's degree",67,No,7,8,4.625
93,23,Male,"Some college credit,  or Associate's degree",65,No,6,8,4.625
376,24,Male,"Some college credit,  or Associate's degree",46,No,0,8,2.125
738,26,Female,Bachelors degree,66,No,4,7,3.75
468,47,Male,"Some college credit,  or Associate's degree",69,No,8,8,5
749,34,Male,"Some college credit,  or Associate's degree",68,No,1,8,4
2151,23,Male,Bachelors degree,62,No,0,8,3.25
1813,23,Female,Bachelors degree,54,No,5,8,4.125
567,48,Female,Bachelors degree,57,Yes,4,8,4.125
306,30,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.5
1941,29,Female,Bachelors degree,66,No,4,8,3.625
358,32,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",64,No,5,7,4
1170,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,Yes,6,8,4.25
2061,27,Male,Bachelors degree,70,No,7,8,4.5
1800,28,Female,Bachelors degree,61,No,6,7,4.25
1013,24,Male,Master's degree,70,No,5,8,4.125
1993,22,Female,Bachelors degree,69,No,6,8,4.625
1750,36,Female,"Some college credit,  or Associate's degree",67,No,6,8,4.5
366,42,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.25
920,28,Female,Bachelors degree,58,No,4,8,4
818,20,Female,"Some college credit,  or Associate's degree",64,No,3,6,3.25
834,35,Male,"Some college credit,  or Associate's degree",49,Yes,3,8,3.5
1050,35,Female,"High school graduate, diploma or the equivalent (for example: GED)",65,No,7,8,4.75
726,27,Female,"High school graduate, diploma or the equivalent (for example: GED)",62,No,4,8,4.5
2275,51,Male,"Some college credit,  or Associate's degree",68,No,6,8,4.375
2348,31,Male,"Some college credit,  or Associate's degree",61,No,8,8,5
432,24,Female,Bachelors degree,63,No,3,7,2.875
1391,34,Male,Master's degree,50,Yes,0,8,2.25
527,27,Male,"Some college credit,  or Associate's degree",60,No,3,8,4
1715,51,Male,"High school graduate, diploma or the equivalent (for example: GED)",62,No,4,8,4
1250,34,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",57,No,3,8,4
824,25,Female,"Some high school, no diploma",58,No,4,8,3.625
317,23,Male,"Some college credit,  or Associate's degree",38,No,2,8,2.5
2310,25,Male,"Some college credit,  or Associate's degree",69,No,0,7,2.75
333,31,Male,"Some college credit,  or Associate's degree",69,No,4,7,3.625
938,32,Female,Bachelors degree,60,Yes,5,8,4.125
378,26,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.75
2155,26,Male,"Some college credit,  or Associate's degree",60,No,5,8,3.75
503,30,Male,Bachelors degree,64,No,5,7,4
2328,23,Male,"Some college credit,  or Associate's degree",60,No,5,8,4.375
27,51,Male,"Some high school, no diploma",61,No,6,8,4.5
1789,36,Female,"Some college credit,  or Associate's degree",70,No,6,8,4.375
698,31,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,5,8,3.5
348,25,Male,"Some college credit,  or Associate's degree",60,No,6,8,4.125
40,43,Male,"Some college credit,  or Associate's degree",69,No,6,8,4.75
2242,56,Male,Master's degree,69,Yes,5,8,4
2081,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",65,No,7,8,4.5
1865,28,Male,Bachelors degree,64,No,4,8,3.875
1918,31,Female,Bachelors degree,64,No,2,8,3.875
1098,28,Male,Bachelors degree,65,No,4,8,4.25
2038,27,Male,"Some college credit,  or Associate's degree",55,No,7,8,4.875
1859,31,,Master's degree,29,No,2,8,2.875
2164,46,Female,Bachelors degree,70,Yes,7,8,4.875
1028,24,Male,Bachelors degree,55,Yes,4,8,3.875
1834,28,Male,Bachelors degree,64,No,4,8,4.25
2187,67,Female,Bachelors degree,64,No,6,7,4
1653,27,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",61,No,7,8,4.875
757,27,Male,"Some college credit,  or Associate's degree",43,No,6,8,4.375
772,21,Male,"Some college credit,  or Associate's degree",67,Yes,8,8,5
2214,32,Female,Bachelors degree,69,No,8,8,5
797,66,Male,Master's degree,68,No,6,8,4.75
274,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",67,No,7,8,4.875
2245,69,Female,Master's degree,67,Yes,5,8,4.375
1555,50,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
369,27,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.75
2197,28,Female,"Some college credit,  or Associate's degree",59,Yes,7,8,4.5
449,26,Male,"Some college credit,  or Associate's degree",64,No,7,8,4.875
90,32,Male,"Some college credit,  or Associate's degree",54,No,2,7,3.25
1308,23,Male,"Some college credit,  or Associate's degree",66,No,3,8,3.375
525,28,Male,Bachelors degree,61,No,5,8,4.5
1201,23,Male,Bachelors degree,63,No,4,8,4.5
2241,34,Male,"Some college credit,  or Associate's degree",55,No,7,8,4.875
1309,29,Male,"Some college credit,  or Associate's degree",68,No,4,8,3.75
18,24,Female,Bachelors degree,64,No,5,8,4.5
1948,24,Male,Master's degree,53,No,5,8,4.375
1609,24,Male,Bachelors degree,62,No,5,8,4
1347,31,Male,"Some college credit,  or Associate's degree",58,No,3,8,3.25
1796,32,Female,Master's degree,68,No,8,8,5
1463,23,Male,"Some college credit,  or Associate's degree",57,No,2,8,3.25
2109,27,Female,"Some college credit,  or Associate's degree",65,No,5,8,4.25
1584,20,Male,"High school graduate, diploma or the equivalent (for example: GED)",48,No,4,7,3.875
2249,25,Female,Bachelors degree,70,No,2,8,3.5
234,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,2,8,3.75
1020,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",65,No,5,8,4
1070,29,Male,Bachelors degree,60,No,4,8,4.125
584,24,Female,"Some college credit,  or Associate's degree",67,No,5,7,4.125
462,25,Male,Bachelors degree,48,No,0,8,3.25
475,63,Male,Master's degree,57,No,3,8,3.5
1364,19,Male,"Some college credit,  or Associate's degree",60,No,4,8,3.625
30,52,Female,Bachelors degree,70,Yes,8,8,5
1076,32,,Bachelors degree,57,No,1,8,3.25
1268,37,Male,Bachelors degree,49,Yes,4,8,4.125
1281,22,Female,Bachelors degree,63,No,7,8,4.875
1234,23,Female,"Some college credit,  or Associate's degree",68,No,7,8,4.5
418,27,Male,"Some college credit,  or Associate's degree",62,No,4,8,3.75
1947,28,Female,Bachelors degree,59,No,6,8,4.75
1818,31,Female,Bachelors degree,55,No,5,8,4.375
1429,35,Male,"Some college credit,  or Associate's degree",60,No,5,8,4.25
1996,28,Male,"Some college credit,  or Associate's degree",69,No,6,8,4.625
587,18,Male,"High school graduate, diploma or the equivalent (for example: GED)",66,No,7,8,4.75
1616,64,Female,Bachelors degree,70,Yes,7,8,4.75
1989,35,Female,Master's degree,57,Yes,3,7,3.25
2119,38,Male,"Some college credit,  or Associate's degree",66,Yes,5,7,3.5
1867,28,Male,Master's degree,49,No,2,8,3
1984,30,Female,Bachelors degree,59,No,1,8,3.25
1119,28,Male,Bachelors degree,68,No,4,8,4.125
1193,24,Male,Bachelors degree,50,No,4,8,4.25
198,22,Male,"Some college credit,  or Associate's degree",50,No,2,8,3.375
1784,23,Male,"Some college credit,  or Associate's degree",69,No,8,8,5
1585,21,Female,"Some college credit,  or Associate's degree",47,No,3,8,4
1236,21,Female,"Some college credit,  or Associate's degree",67,No,5,8,4.25
1874,34,Male,Bachelors degree,64,No,3,8,3.25
2152,36,Male,Bachelors degree,57,Yes,5,8,4.5
284,32,Male,Bachelors degree,53,No,4,8,4.25
223,35,Male,"High school graduate, diploma or the equivalent (for example: GED)",41,No,4,8,3.5
407,42,Female,"Some college credit,  or Associate's degree",44,Yes,4,8,3.75
1612,33,Male,"High school graduate, diploma or the equivalent (for example: GED)",64,No,8,8,5
2278,35,Male,"Some college credit,  or Associate's degree",67,No,8,8,5
308,39,Male,"Some college credit,  or Associate's degree",66,No,5,8,4.625
1330,34,Female,"Some college credit,  or Associate's degree",66,Yes,8,8,5
1579,21,Female,"Some college credit,  or Associate's degree",70,No,6,8,4.75
1652,51,Female,Bachelors degree,63,Yes,6,8,4.75
885,36,Female,Bachelors degree,64,No,4,8,4.25
1589,35,Female,Bachelors degree,60,No,1,7,2.5
2101,23,Male,"Some college credit,  or Associate's degree",58,No,5,8,4.25
557,59,Male,"Some college credit,  or Associate's degree",69,No,3,8,3.375
563,46,Female,"Some college credit,  or Associate's degree",63,No,8,8,5
1606,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",60,No,5,8,3.875
2380,31,Male,Master's degree,59,No,4,8,4.125
1108,35,Female,"Some college credit,  or Associate's degree",48,No,5,8,3.625
1116,52,Female,Master's degree,53,No,6,8,4.25
771,21,Male,"Some college credit,  or Associate's degree",48,No,7,8,4.875
2111,35,Female,Master's degree,66,Yes,4,7,3.5
2021,28,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.875
720,45,Male,Bachelors degree,62,No,0,8,3.125
451,31,Male,Bachelors degree,62,Yes,5,8,3.625
1139,53,Female,Bachelors degree,70,No,7,8,4.75
2361,34,Female,Bachelors degree,68,No,6,8,4.75
1267,50,Female,Master's degree,62,No,3,8,3.875
98,33,Male,"Some high school, no diploma",66,Yes,4,8,4.25
230,54,Male,"Some college credit,  or Associate's degree",61,No,8,8,5
917,32,Male,Master's degree,64,No,5,8,4.125
1686,32,Female,"High school graduate, diploma or the equivalent (for example: GED)",61,No,3,8,3.5
1135,26,Male,Master's degree,70,Yes,8,8,5
2125,24,Male,Bachelors degree,63,Yes,4,8,3.375
1792,39,Male,"Some college credit,  or Associate's degree",46,No,4,7,3.75
2308,26,Female,Bachelors degree,61,No,5,8,4.25
187,56,Female,"Some college credit,  or Associate's degree",65,No,4,8,4
1378,25,Male,"High school graduate, diploma or the equivalent (for example: GED)",50,No,1,8,4
1425,29,Female,Bachelors degree,58,No,4,8,4.375
392,45,Female,Master's degree,59,No,3,8,3.75
1563,32,Female,"Some college credit,  or Associate's degree",51,No,6,8,4.375
860,29,Male,Bachelors degree,59,No,6,8,4.75
662,30,Male,,64,No,4,7,3.625
573,22,Male,"Some college credit,  or Associate's degree",69,No,6,8,4.375
760,40,Male,Master's degree,70,Yes,8,8,5
1674,24,Female,"High school graduate, diploma or the equivalent (for example: GED)",41,No,0,8,3
823,22,Female,"Some college credit,  or Associate's degree",62,No,8,8,5
1802,22,Male,Bachelors degree,52,Yes,3,8,2.5
984,21,Male,"Some college credit,  or Associate's degree",57,No,5,7,3.375
730,26,Female,Bachelors degree,39,Yes,1,8,3.875
347,20,Female,"Some college credit,  or Associate's degree",62,No,4,8,4.5
2085,40,Male,Bachelors degree,39,No,0,8,2
354,27,Female,"Some college credit,  or Associate's degree",66,No,6,8,4.625
1881,29,Female,Master's degree,67,Yes,4,8,4.125
1704,27,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",42,Yes,6,7,3.875
1341,38,Female,"Some college credit,  or Associate's degree",40,No,4,8,3.375
1801,26,Male,Bachelors degree,49,Yes,5,8,4
273,33,Female,Bachelors degree,69,Yes,1,8,2.375
22,26,Female,Master's degree,37,No,3,7,2.875
2222,21,Female,"Some college credit,  or Associate's degree",53,No,5,8,3.5
1373,34,Female,"Some college credit,  or Associate's degree",53,No,2,8,2.875
751,23,Male,Bachelors degree,41,No,6,8,4.75
1853,28,Female,"Some college credit,  or Associate's degree",49,No,4,8,3.625
1200,24,Male,Bachelors degree,46,Yes,7,7,4.375
1302,25,Male,Bachelors degree,66,No,7,8,4.875
694,32,Male,"Some college credit,  or Associate's degree",64,Yes,5,8,4.5
342,29,Male,Bachelors degree,64,Yes,5,8,4.5
550,30,Male,Bachelors degree,46,No,4,8,4
1913,33,Female,"Some college credit,  or Associate's degree",62,No,1,8,3.75
1213,24,Male,"Some college credit,  or Associate's degree",70,Yes,5,8,3.875
2298,26,Male,"High school graduate, diploma or the equivalent (for example: GED)",57,No,2,8,3.625
748,43,Male,Bachelors degree,68,No,6,8,4.375
1423,22,Female,"Some college credit,  or Associate's degree",55,No,3,8,4.125
1759,22,Other,Bachelors degree,60,No,3,8,4
583,25,Female,"Some college credit,  or Associate's degree",49,No,5,8,3.875
1260,25,Female,Master's degree,54,No,4,8,4.125
2353,27,Male,"Some college credit,  or Associate's degree",64,No,6,7,4.25
446,28,Female,Bachelors degree,65,No,7,7,4.375
976,32,Male,Bachelors degree,47,Yes,0,8,2.75
2050,20,Male,"High school graduate, diploma or the equivalent (for example: GED)",67,No,6,7,4.125
1337,30,Male,"Some college credit,  or Associate's degree",56,No,0,8,3.25
329,24,Female,"Some college credit,  or Associate's degree",64,No,4,7,3.375
922,38,Male,Bachelors degree,52,No,2,8,4
37,34,Female,"Some college credit,  or Associate's degree",55,No,5,8,4.5
615,28,Male,"High school graduate, diploma or the equivalent (for example: GED)",58,No,5,8,4
907,37,Female,Bachelors degree,55,No,5,8,4.125
1283,29,Female,"Some college credit,  or Associate's degree",44,No,5,8,4.5
2047,22,Female,"Some college credit,  or Associate's degree",48,No,4,8,4.25
755,28,Male,"Some college credit,  or Associate's degree",63,No,8,8,5
1592,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",64,No,4,8,3.25
244,24,Female,Bachelors degree,69,No,7,8,4.875
2017,52,Male,"Some college credit,  or Associate's degree",62,No,7,8,4.875
1481,22,Male,"Some college credit,  or Associate's degree",62,No,8,8,5
896,33,Male,"Some high school, no diploma",65,No,4,8,4
2370,29,Female,Bachelors degree,63,Yes,4,8,4
578,29,Male,"Some college credit,  or Associate's degree",57,Yes,5,8,4.25
1431,25,Male,Bachelors degree,62,Yes,2,8,3
1607,28,Female,"Some college credit,  or Associate's degree",60,No,5,7,4
186,33,Male,Master's degree,59,No,0,8,3.875
1553,22,Female,"High school graduate, diploma or the equivalent (for example: GED)",37,No,2,7,2.75
1630,35,Female,"Some college credit,  or Associate's degree",63,Yes,8,8,5
606,61,Male,Bachelors degree,53,No,4,8,3.75
283,27,Male,Master's degree,63,No,5,7,4
1210,33,Male,"Some college credit,  or Associate's degree",69,No,6,8,4.75
1358,23,Male,Bachelors degree,58,No,5,8,4.375
808,23,Male,Bachelors degree,40,No,0,7,2.625
2401,33,Male,"Some college credit,  or Associate's degree",59,No,4,8,3.5
1909,53,Female,Bachelors degree,64,Yes,3,7,3.625
1860,35,Male,"Some college credit,  or Associate's degree",65,Yes,8,8,5
2319,20,Female,"High school graduate, diploma or the equivalent (for example: GED)",47,No,5,8,3.75
664,32,Female,"Some college credit,  or Associate's degree",62,No,7,8,4.5
871,33,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",60,No,3,8,3.75
1320,47,Female,"Some college credit,  or Associate's degree",53,No,2,8,3.5
1241,26,Female,"Some college credit,  or Associate's degree",63,No,6,7,4
2213,28,Male,Bachelors degree,70,No,7,8,4.875
786,59,Female,"Some college credit,  or Associate's degree",66,No,6,8,4.625
1953,40,Female,Bachelors degree,70,Yes,8,8,5
868,46,Male,"Some college credit,  or Associate's degree",68,No,3,8,4
43,55,Female,"Some college credit,  or Associate's degree",60,No,1,8,3.625
1179,23,Male,"Some college credit,  or Associate's degree",65,No,2,8,3.125
1898,25,Male,Bachelors degree,56,No,6,8,4.75
1016,27,Female,Bachelors degree,46,No,6,7,4.25
1718,21,Female,"Some college credit,  or Associate's degree",67,No,8,8,5
1716,25,Female,Bachelors degree,40,Yes,1,8,3.5
690,48,Female,"Some college credit,  or Associate's degree",57,No,6,8,4.75
1657,30,Male,Bachelors degree,68,No,4,8,4.375
108,28,Male,Bachelors degree,49,No,4,8,4.375
1055,47,Male,"Some college credit,  or Associate's degree",70,Yes,8,8,5
1747,24,Male,"Some college credit,  or Associate's degree",68,No,5,7,4.125
2382,44,Female,Bachelors degree,64,No,4,8,3.625
623,42,Female,"Some college credit,  or Associate's degree",68,No,5,8,4.125
2219,30,Male,"Some college credit,  or Associate's degree",64,No,3,8,4.25
1069,41,Female,Bachelors degree,51,No,5,8,4.625
188,62,Female,Bachelors degree,68,No,5,8,4.25
1018,61,Male,"Some college credit,  or Associate's degree",64,No,4,8,4.25
1408,29,Male,Bachelors degree,64,No,4,7,3.375
655,66,Male,"Some college credit,  or Associate's degree",64,No,7,8,4.75
636,24,Male,"Some college credit,  or Associate's degree",69,No,3,8,4
279,31,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,5,8,4.5
1457,24,Male,Bachelors degree,57,No,5,8,4.5
1319,39,Male,"Some college credit,  or Associate's degree",62,Yes,4,8,4
752,22,Male,"Some college credit,  or Associate's degree",55,No,3,8,4.125
881,41,Male,,70,No,6,8,4
56,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",61,No,5,8,3.75
960,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",52,No,2,8,3.5
496,32,Male,Bachelors degree,58,No,4,8,4.375
195,28,Male,Bachelors degree,68,No,4,8,3.875
2016,20,Female,"Some college credit,  or Associate's degree",40,No,2,8,3.25
2257,30,Male,Bachelors degree,55,Yes,5,8,4.25
826,32,Female,Bachelors degree,58,No,5,7,4.125
1596,24,Female,"Some college credit,  or Associate's degree",56,No,5,8,4.25
1472,29,Male,Bachelors degree,59,Yes,3,8,3
1274,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",50,No,4,8,3.875
1872,29,Female,"Some college credit,  or Associate's degree",70,Yes,7,8,4.75
692,36,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,No,4,8,3.75
1083,24,Male,Bachelors degree,33,Yes,0,8,2.375
2146,29,Female,Bachelors degree,70,No,8,8,5
994,28,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,6,8,4.125
357,33,Male,"Some college credit,  or Associate's degree",52,No,8,8,5
1380,25,Male,"Some college credit,  or Associate's degree",61,No,5,8,4.25
1663,32,,"Some college credit,  or Associate's degree",67,No,6,8,4.375
2172,26,Female,Bachelors degree,53,No,1,8,3.25
1662,27,Male,"Some college credit,  or Associate's degree",66,No,2,8,2.875
811,32,Male,Bachelors degree,70,Yes,8,8,5
1187,35,Female,"Some college credit,  or Associate's degree",61,No,3,6,3.375
2076,23,Male,"Some college credit,  or Associate's degree",57,No,4,8,4.375
1626,25,Male,"Some college credit,  or Associate's degree",43,No,1,8,3.125
400,23,Male,Bachelors degree,64,Yes,5,8,4
2223,27,Female,"High school graduate, diploma or the equivalent (for example: GED)",64,No,5,8,4.25
1786,24,Male,Bachelors degree,57,No,7,8,4.75
599,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",58,No,1,8,3.5
2132,28,Male,"Some college credit,  or Associate's degree",62,No,3,8,4.375
930,30,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",65,No,6,8,4.375
1618,34,Male,"Some college credit,  or Associate's degree",67,No,6,8,4.75
2168,41,Male,Bachelors degree,68,No,4,8,4
839,25,Female,Bachelors degree,70,No,5,8,3.875
848,29,Male,Bachelors degree,57,No,4,8,3.75
2103,33,Female,Bachelors degree,68,Yes,4,8,4.125
765,26,Male,Bachelors degree,65,Yes,7,8,4.5
1844,49,Male,Master's degree,60,Yes,6,8,4.375
1824,27,Female,"Some college credit,  or Associate's degree",70,No,5,8,4
935,27,Male,Bachelors degree,63,No,5,8,4.25
1293,30,Male,"Some college credit,  or Associate's degree",68,No,7,8,4.75
1513,27,Female,"Some college credit,  or Associate's degree",53,No,6,8,4.5
646,24,Male,Bachelors degree,43,No,1,8,3.25
1453,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",49,No,3,8,4.375
1734,38,Female,Master's degree,64,Yes,6,8,4.625
2240,54,Female,"Some college credit,  or Associate's degree",65,No,5,8,4.125
998,20,Male,"Some college credit,  or Associate's degree",70,No,6,7,3.875
1769,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,8,8,5
280,31,Male,Bachelors degree,68,No,8,8,5
659,27,Male,Bachelors degree,69,No,7,8,4.75
1812,34,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.75
1142,28,Male,"Some college credit,  or Associate's degree",62,No,3,8,3.875
588,26,Female,Bachelors degree,64,No,5,8,3.75
1756,22,Female,"Some high school, no diploma",56,No,3,8,3.75
1156,42,Male,"Some college credit,  or Associate's degree",70,Yes,8,8,5
2350,29,Male,Bachelors degree,63,Yes,7,7,4.375
32,28,Female,"Some college credit,  or Associate's degree",45,No,1,8,3.25
178,40,Male,Bachelors degree,55,No,8,8,5
214,27,Male,"High school graduate, diploma or the equivalent (for example: GED)",64,No,5,7,4
1524,25,Male,"Some college credit,  or Associate's degree",67,No,6,7,4.125
155,55,Female,Bachelors degree,67,No,4,8,4.375
1937,24,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.75
2336,31,Male,Bachelors degree,58,No,6,8,4.75
1181,37,Female,"Some college credit,  or Associate's degree",66,No,4,8,3.75
2160,54,Female,"Some college credit,  or Associate's degree",70,No,4,8,3.875
461,41,Female,Master's degree,58,No,7,7,4.375
103,29,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,6,8,4.625
1271,54,Female,"Some high school, no diploma",70,Yes,4,8,3.5
2005,23,Female,"Some college credit,  or Associate's degree",61,No,5,8,4
291,29,Male,Bachelors degree,66,No,3,8,4
2331,28,Female,"Some college credit,  or Associate's degree",66,No,7,8,4.875
2270,35,Female,Bachelors degree,50,Yes,3,8,3.375
1650,44,Female,"Some college credit,  or Associate's degree",70,No,8,8,5
1354,24,Male,"Some college credit,  or Associate's degree",65,No,4,7,3.875
2190,26,Female,"Some college credit,  or Associate's degree",64,No,5,8,4.375
1882,31,Female,Bachelors degree,54,No,3,8,3.5
2169,33,Female,Bachelors degree,57,No,4,8,3.875
1905,26,Male,"Some college credit,  or Associate's degree",56,Yes,4,8,4
1141,72,Female,Master's degree,66,Yes,7,7,4.375
931,25,Female,Bachelors degree,54,No,4,8,4.125
256,26,Male,Bachelors degree,63,No,8,8,5
1707,43,Male,"High school graduate, diploma or the equivalent (for example: GED)",57,No,3,8,4.125
2178,27,Female,"Some college credit,  or Associate's degree",69,No,4,8,4
2398,32,Female,Master's degree,54,No,3,8,3.375
965,57,Female,"Some college credit,  or Associate's degree",61,No,5,8,4.625
1724,64,Female,"Some college credit,  or Associate's degree",70,Yes,7,8,4.5
41,69,Male,Bachelors degree,70,No,8,8,5
571,25,Male,Bachelors degree,41,No,0,8,3.25
1899,24,Female,Bachelors degree,56,Yes,3,8,3.375
1494,23,Male,Bachelors degree,52,No,3,8,3.5
1434,34,Male,Bachelors degree,65,No,6,8,4.75
773,26,Male,"Some college credit,  or Associate's degree",56,No,4,8,4.25
1279,24,Female,Bachelors degree,52,No,1,7,2.25
263,26,Female,"Some college credit,  or Associate's degree",66,No,5,8,4.625
993,33,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,5,8,3.625
1009,21,Female,"Some college credit,  or Associate's degree",40,Yes,5,8,4.375
1709,32,Male,Master's degree,65,No,3,6,3.125
472,19,Male,"Some college credit,  or Associate's degree",67,No,6,8,4.25
144,24,Male,"Some college credit,  or Associate's degree",60,No,0,8,3.625
948,19,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.375
1637,18,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,6,7,4.25
1101,25,Male,"Some college credit,  or Associate's degree",63,No,6,8,4.75
1623,20,Male,"Some college credit,  or Associate's degree",40,No,2,8,3.625
747,27,Male,Master's degree,67,No,7,8,4.875
2018,44,Male,"Some college credit,  or Associate's degree",61,No,7,7,4.375
1252,24,Male,"Some college credit,  or Associate's degree",48,No,2,8,4.125
702,25,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.625
570,24,Female,"Some college credit,  or Associate's degree",50,No,5,7,3.875
72,27,Male,Bachelors degree,60,No,7,8,4.875
2099,21,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.5
2255,40,Female,Bachelors degree,58,No,7,8,4.75
1432,28,Male,Bachelors degree,46,Yes,5,8,3.875
499,29,Male,Master's degree,58,No,3,8,4.125
1390,36,Female,Bachelors degree,70,No,8,8,5
374,20,Male,"Some college credit,  or Associate's degree",68,Yes,4,8,4
2202,21,Male,Bachelors degree,66,No,4,8,3.625
614,27,Male,"Some college credit,  or Associate's degree",52,Yes,1,8,3.125
2287,35,Male,Bachelors degree,47,No,4,8,3.75
1938,20,Male,"Some college credit,  or Associate's degree",43,No,1,8,2.75
441,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,2,8,3.375
1292,46,Male,Bachelors degree,66,No,7,8,4.875
1222,28,Female,Bachelors degree,70,Yes,7,8,4.75
1749,30,Female,"Some college credit,  or Associate's degree",66,No,5,8,3.875
1985,20,Male,"Some college credit,  or Associate's degree",37,Yes,0,8,1.625
2313,19,Female,"Some college credit,  or Associate's degree",62,No,3,8,3
909,32,Female,"Some college credit,  or Associate's degree",59,No,5,8,4.375
968,25,Male,Bachelors degree,57,No,4,8,4.125
1603,33,Male,Bachelors degree,63,Yes,3,8,4
2326,62,Female,"Some college credit,  or Associate's degree",68,No,8,8,5
1011,30,Male,Bachelors degree,69,No,5,8,4.25
349,38,Male,"Some college credit,  or Associate's degree",57,Yes,5,8,4.375
804,37,Male,Bachelors degree,53,No,7,8,4.625
906,27,Female,"Some college credit,  or Associate's degree",54,No,4,8,4.25
582,20,Male,"Some college credit,  or Associate's degree",36,No,0,8,2
466,21,Female,"Some college credit,  or Associate's degree",35,No,3,8,3.125
2034,29,Female,Bachelors degree,57,Yes,5,8,3.875
443,26,Male,"Some college credit,  or Associate's degree",53,No,4,8,4.125
687,26,Male,Bachelors degree,48,No,4,8,3
137,28,Female,"Some college credit,  or Associate's degree",70,No,8,8,5
1930,21,Female,"Some college credit,  or Associate's degree",70,No,4,8,3.875
734,21,Male,"Some college credit,  or Associate's degree",55,No,4,8,3.875
576,31,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,6,8,4.625
2201,33,Female,Bachelors degree,68,No,7,8,4.875
978,48,Male,Master's degree,58,No,6,8,4.75
743,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",48,No,2,8,2.625
1106,27,Female,"Some college credit,  or Associate's degree",61,No,4,8,3.875
2402,43,Male,Master's degree,68,No,7,7,4.375
1868,35,Female,,57,No,6,8,4.25
854,27,Male,Bachelors degree,68,No,4,8,4.25
940,23,Male,"Some college credit,  or Associate's degree",55,Yes,7,8,4.875
1550,37,Male,"Some college credit,  or Associate's degree",54,No,5,8,3.875
867,29,Male,Master's degree,55,No,5,8,4.125
878,22,Male,Bachelors degree,59,Yes,4,8,4.375
2055,29,Female,"High school graduate, diploma or the equivalent (for example: GED)",64,Yes,6,8,4.375
1522,45,Female,"Some college credit,  or Associate's degree",66,No,5,8,4.5
1263,38,Female,"Some college credit,  or Associate's degree",69,No,7,8,4.75
852,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",55,No,5,8,4.25
672,54,Female,"High school graduate, diploma or the equivalent (for example: GED)",67,No,8,8,5
1615,49,Male,"High school graduate, diploma or the equivalent (for example: GED)",62,No,3,8,3.625
2025,30,Female,"Some college credit,  or Associate's degree",53,No,6,8,4.375
1095,28,Female,"Some college credit,  or Associate's degree",68,No,4,8,4
2354,42,Female,"Some college credit,  or Associate's degree",59,No,5,8,4.5
1096,30,Male,Bachelors degree,59,No,6,8,4.75
1166,46,Female,Bachelors degree,66,No,4,7,3.625
1406,30,Male,Bachelors degree,64,Yes,8,8,5
343,36,Female,Bachelors degree,64,Yes,3,8,3.875
82,69,Female,"Some college credit,  or Associate's degree",67,No,6,8,4.625
936,19,Male,"Some college credit,  or Associate's degree",54,No,5,8,4.625
1392,27,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.75
1777,34,Female,Bachelors degree,54,No,6,8,4.5
1008,28,Female,Bachelors degree,69,No,8,8,5
1902,29,Female,"Some college credit,  or Associate's degree",70,No,5,8,4.375
2324,39,Female,Bachelors degree,65,No,6,7,3.875
166,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",66,No,6,8,4.375
1394,57,Female,"Some college credit,  or Associate's degree",59,No,6,8,4.75
1277,41,Female,"Some college credit,  or Associate's degree",65,No,3,8,4
455,26,Male,"Some college credit,  or Associate's degree",67,No,6,7,4.125
1107,27,Male,"Some college credit,  or Associate's degree",59,No,3,7,3.375
2248,52,Female,"Some college credit,  or Associate's degree",69,No,8,8,5
319,46,Male,"Some college credit,  or Associate's degree",67,No,6,8,4.75
1705,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,6,8,4.625
417,37,Female,Bachelors degree,66,No,2,8,3.75
2243,26,Male,Bachelors degree,70,No,4,8,3
2390,38,Male,Bachelors degree,68,No,6,8,4
2258,26,Female,Master's degree,61,Yes,3,7,3.875
20,45,Male,"Some college credit,  or Associate's degree",70,No,4,8,3.75
2281,44,Female,Master's degree,69,No,6,8,4.75
1126,28,Female,"Some college credit,  or Associate's degree",67,No,7,8,4.875
1957,27,Male,Bachelors degree,70,No,8,8,5
1178,37,Female,"Some college credit,  or Associate's degree",70,Yes,8,8,5
758,38,Female,Bachelors degree,57,No,3,8,3.875
1912,60,Female,"Some college credit,  or Associate's degree",70,No,8,8,5
490,27,Male,"Some college credit,  or Associate's degree",63,No,4,8,3.75
1180,25,Female,"Some college credit,  or Associate's degree",56,No,3,8,4.25
1346,30,Female,"Some college credit,  or Associate's degree",62,Yes,3,8,3.875
2374,29,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",46,No,0,8,3.25
855,33,Female,Bachelors degree,70,Yes,7,8,4.875
76,27,Male,"Some college credit,  or Associate's degree",69,No,7,8,4.875
476,24,,"Some college credit,  or Associate's degree",47,No,5,8,3.5
433,25,Male,Bachelors degree,58,No,5,8,4.5
2090,24,Male,Bachelors degree,53,No,5,8,4.625
611,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",65,No,5,7,3.875
1770,39,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,No,6,8,4.75
118,26,Male,Master's degree,66,No,6,8,4.5
716,20,Male,"Some college credit,  or Associate's degree",45,No,0,8,2.5
505,52,,"Some college credit,  or Associate's degree",68,No,4,8,4.375
368,23,Male,"Some college credit,  or Associate's degree",55,Yes,3,7,3.625
1450,21,Female,Bachelors degree,55,No,0,8,2.875
715,20,Female,"Some college credit,  or Associate's degree",56,No,6,8,4.75
1041,30,Male,"Some college credit,  or Associate's degree",58,No,7,8,4.75
1863,31,Male,"High school graduate, diploma or the equivalent (for example: GED)",64,No,6,8,4.75
963,29,Female,Bachelors degree,54,No,3,8,3.875
193,31,Male,Bachelors degree,70,No,6,8,4.375
2351,23,Female,"Some college credit,  or Associate's degree",50,No,8,8,5
1067,22,Male,"Some college credit,  or Associate's degree",54,No,3,8,4.125
238,32,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.75
1125,28,Female,"Some high school, no diploma",64,No,5,8,4.125
1246,39,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",58,No,4,8,3.625
2305,43,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",62,Yes,6,8,4.75
1780,26,Male,Bachelors degree,70,No,8,8,5
540,25,Male,Master's degree,57,No,5,8,4.5
1078,35,Male,Bachelors degree,55,No,5,8,4.375
610,26,Male,Bachelors degree,60,No,5,8,4.375
518,30,Female,Bachelors degree,64,No,6,8,4.5
1240,32,Male,"Some college credit,  or Associate's degree",60,No,1,8,2.875
521,32,Male,"Some college credit,  or Associate's degree",47,Yes,4,8,4
229,29,Male,"Some college credit,  or Associate's degree",69,Yes,8,8,5
457,34,Male,Bachelors degree,56,No,6,8,4.625
666,30,Male,"Some college credit,  or Associate's degree",58,No,5,8,4.25
668,29,Female,Bachelors degree,57,No,5,8,4.125
745,33,Female,Bachelors degree,70,No,6,8,4.375
678,25,Female,"Some college credit,  or Associate's degree",70,No,5,8,4.625
1038,19,Female,"High school graduate, diploma or the equivalent (for example: GED)",48,No,1,8,3.25
2360,26,Male,Bachelors degree,66,Yes,5,8,4.625
1184,26,Female,Bachelors degree,53,No,5,8,4.5
2033,26,Female,Bachelors degree,49,No,3,8,3.625
1371,19,Female,"Some college credit,  or Associate's degree",64,No,5,8,4.375
1297,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",62,No,4,8,4
1256,41,Male,Master's degree,66,No,7,8,4.875
612,43,Female,"Some college credit,  or Associate's degree",60,No,7,8,4.75
2118,45,Male,Master's degree,53,No,7,8,4.75
1573,27,Male,"Some college credit,  or Associate's degree",40,Yes,4,8,3.75
1670,44,Male,Master's degree,58,No,5,8,4.25
542,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",67,No,5,8,4.125
1699,41,Male,Bachelors degree,46,No,2,8,3.75
891,33,Male,Bachelors degree,53,No,3,8,3.5
2226,30,Male,Bachelors degree,69,No,7,8,4.75
2186,25,Female,Master's degree,59,No,3,8,3.875
1094,32,Female,"Some college credit,  or Associate's degree",70,No,5,8,4.25
1774,24,Male,Bachelors degree,55,Yes,4,8,3.625
512,18,Male,"Some college credit,  or Associate's degree",58,No,3,8,4.125
1061,37,Male,"High school graduate, diploma or the equivalent (for example: GED)",61,No,6,8,4.375
2307,26,Male,"High school graduate, diploma or the equivalent (for example: GED)",40,No,3,7,3.125
562,38,Male,"Some college credit,  or Associate's degree",66,No,5,8,4
2182,48,Female,"Some college credit,  or Associate's degree",65,No,5,7,4
916,24,Female,Bachelors degree,66,No,8,8,5
1997,27,Male,"High school graduate, diploma or the equivalent (for example: GED)",65,Yes,2,8,3.25
2283,55,Female,"Some college credit,  or Associate's degree",68,No,7,8,4.875
2316,42,Male,Bachelors degree,59,No,8,8,5
242,51,Male,Bachelors degree,56,No,8,8,5
1266,47,Female,"Some college credit,  or Associate's degree",57,No,5,8,3.875
209,53,Male,Bachelors degree,63,No,4,8,4.375
1272,54,Female,"Some college credit,  or Associate's degree",70,No,6,8,4.75
436,27,Female,"Some college credit,  or Associate's degree",61,No,5,8,4.625
1282,28,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",61,No,6,8,4.5
2138,31,Female,"Some college credit,  or Associate's degree",58,Yes,8,8,5
822,30,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",52,No,5,8,4.625
79,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,5,8,4.5
893,50,Female,Master's degree,66,Yes,5,7,4
353,28,Male,Bachelors degree,55,Yes,2,8,3.25
1172,21,Male,"Some college credit,  or Associate's degree",62,No,3,8,4.125
1556,29,Female,"Some college credit,  or Associate's degree",69,Yes,3,8,4.375
1490,57,Female,"Some college credit,  or Associate's degree",70,Yes,6,8,4.75
894,53,Male,"Some college credit,  or Associate's degree",70,No,5,8,4.5
382,45,Female,Bachelors degree,70,No,7,8,4.5
421,26,Male,Bachelors degree,63,No,6,7,4
372,58,Female,"Some college credit,  or Associate's degree",67,No,7,8,4.875
116,38,Male,Bachelors degree,68,No,4,8,3.875
2235,32,Male,"Some college credit,  or Associate's degree",60,No,4,8,3.5
1925,29,Male,"Some college credit,  or Associate's degree",63,No,7,8,4.75
220,25,Female,Bachelors degree,59,No,5,8,4
677,25,Female,Bachelors degree,57,No,4,8,4.375
813,19,Male,"Some college credit,  or Associate's degree",66,No,8,8,5
1939,21,Male,Bachelors degree,36,No,0,8,2.875
1631,26,Female,Bachelors degree,65,Yes,6,8,4.75
1580,22,Female,"Some college credit,  or Associate's degree",69,No,8,8,5
2082,53,Female,"High school graduate, diploma or the equivalent (for example: GED)",54,No,4,7,4
2154,36,Female,"Some college credit,  or Associate's degree",59,Yes,4,8,4.25
1092,19,Female,"High school graduate, diploma or the equivalent (for example: GED)",53,No,5,8,3.625
1483,21,Male,"Some college credit,  or Associate's degree",60,No,3,7,3.5
1185,23,Female,"Some college credit,  or Associate's degree",70,Yes,5,7,3.5
1001,31,Female,Bachelors degree,49,No,8,8,5
196,32,Male,Bachelors degree,61,No,5,7,4.125
1073,28,Female,"Some college credit,  or Associate's degree",65,No,4,8,4.125
479,28,Male,"Some college credit,  or Associate's degree",63,No,4,8,4.125
2145,31,Female,"Some college credit,  or Associate's degree",58,No,6,8,4.5
495,46,Male,"Some college credit,  or Associate's degree",53,No,4,5,2.875
1343,47,Male,Bachelors degree,63,No,6,7,4.125
1502,25,Male,Bachelors degree,61,Yes,7,8,4.875
2191,56,Female,Bachelors degree,69,No,8,8,5
696,21,Male,"High school graduate, diploma or the equivalent (for example: GED)",66,No,4,8,4.25
428,23,Male,Bachelors degree,59,No,3,8,4
1019,47,Female,Bachelors degree,70,No,7,8,4.875
2015,20,Male,"Some college credit,  or Associate's degree",53,No,3,8,4.125
1690,25,Male,Bachelors degree,68,No,3,7,3.625
608,19,Male,"Some college credit,  or Associate's degree",54,Yes,3,8,4.125
864,36,Male,"High school graduate, diploma or the equivalent (for example: GED)",65,Yes,7,8,4.875
946,24,Male,"Some college credit,  or Associate's degree",44,Yes,0,8,3
1712,32,Male,Master's degree,70,No,6,8,4.75
526,26,Female,Master's degree,64,No,6,8,4.625
398,32,Female,"High school graduate, diploma or the equivalent (for example: GED)",54,No,5,8,4.625
1132,23,Female,Bachelors degree,60,No,5,8,4.375
2120,38,Male,"Some college credit,  or Associate's degree",67,No,5,8,4.625
59,42,Female,Bachelors degree,70,No,4,7,3.5
1850,40,Male,Master's degree,65,No,7,8,4.875
759,24,Female,Master's degree,66,No,3,8,3.5
1806,33,Female,Master's degree,55,No,2,8,3.625
1856,26,Male,Bachelors degree,52,No,3,8,4.125
75,38,Female,"High school graduate, diploma or the equivalent (for example: GED)",68,Yes,3,8,3.625
2268,34,Male,Bachelors degree,67,No,7,8,4.875
1422,39,Male,Master's degree,66,No,5,8,4
1216,24,Female,Bachelors degree,62,No,8,8,5
1430,47,Female,"Some college credit,  or Associate's degree",62,No,7,8,4.875
467,26,Male,Master's degree,53,No,6,7,4
969,22,Female,Bachelors degree,60,No,6,7,4.25
170,49,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,4,8,3
1658,54,Female,"Some college credit,  or Associate's degree",49,No,4,8,3.625
2196,27,Male,Master's degree,69,No,7,8,4.625
1946,20,Male,"Some college credit,  or Associate's degree",69,No,7,8,4.75
1221,21,Male,"Some college credit,  or Associate's degree",57,Yes,6,7,4
289,31,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",54,No,4,8,3.875
2092,34,Female,"Some college credit,  or Associate's degree",62,No,6,8,4.75
2007,32,Male,"Some college credit,  or Associate's degree",59,No,0,8,4
1697,43,Male,Master's degree,66,No,5,8,4.125
553,29,Male,Bachelors degree,54,No,3,7,3.5
1851,30,Male,"Some college credit,  or Associate's degree",70,Yes,6,8,4.75
373,25,Male,"Some college credit,  or Associate's degree",59,No,5,8,4.125
2179,34,Male,Master's degree,66,No,8,8,5
419,35,Male,Bachelors degree,51,No,3,8,4.25
766,25,Male,"Some college credit,  or Associate's degree",62,Yes,5,8,4.25
502,56,Male,"Some college credit,  or Associate's degree",69,No,5,8,4.625
321,22,Male,"Some college credit,  or Associate's degree",51,No,1,7,3.375
2185,28,Male,Bachelors degree,68,No,7,8,4.875
1203,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",49,No,0,8,3.375
2290,19,Female,Bachelors degree,58,No,1,7,2.875
1706,37,Female,"Some college credit,  or Associate's degree",61,No,2,8,3.125
876,19,Female,"Some college credit,  or Associate's degree",50,No,4,8,4.25
2366,23,Male,Bachelors degree,64,No,6,8,4.5
2175,51,Female,Master's degree,69,No,7,8,4.75
1602,23,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.875
2052,42,Female,"Some college credit,  or Associate's degree",58,No,4,8,4
1035,25,Male,Bachelors degree,57,Yes,4,7,3.5
1739,62,Male,"Some college credit,  or Associate's degree",68,No,5,8,3.875
1916,28,Male,Bachelors degree,44,No,4,8,4.25
1751,47,Female,"Some college credit,  or Associate's degree",57,No,4,8,4
1335,40,,Bachelors degree,69,No,6,8,4.375
60,28,Female,"Some college credit,  or Associate's degree",53,No,6,8,4.5
501,54,Male,"Some college credit,  or Associate's degree",66,No,3,7,3.75
558,32,Female,"Some college credit,  or Associate's degree",60,No,4,8,3.625
2291,43,Female,Bachelors degree,67,No,1,8,3.625
861,29,Female,Bachelors degree,65,No,7,8,4.875
1641,37,Male,Bachelors degree,41,Yes,0,8,3
480,33,Male,Bachelors degree,49,Yes,4,8,4
1289,27,Male,"Some college credit,  or Associate's degree",66,No,7,8,4.625
2335,32,Female,Bachelors degree,65,No,7,8,4.875
1460,34,Female,Master's degree,65,No,5,7,4.125
875,37,Male,Bachelors degree,57,No,7,8,4.875
1275,36,Male,Bachelors degree,54,No,7,8,4.875
1414,66,Female,"Some college credit,  or Associate's degree",67,No,5,8,4.5
537,26,Male,Bachelors degree,70,No,7,8,4.5
450,29,Male,Bachelors degree,65,No,8,8,5
656,27,Male,Master's degree,62,No,2,7,3.125
286,38,Male,"Some college credit,  or Associate's degree",66,No,6,8,4.625
2247,37,Female,"Some college credit,  or Associate's degree",52,No,7,8,4.875
2264,32,Female,"Some college credit,  or Associate's degree",60,No,1,8,3.625
1456,48,Female,"Some college credit,  or Associate's degree",53,No,5,8,4.375
460,35,Female,"High school graduate, diploma or the equivalent (for example: GED)",59,No,7,8,4.875
859,28,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",57,Yes,4,7,3.625
2344,35,Male,"Some college credit,  or Associate's degree",65,No,5,8,3.75
2341,27,Female,"Some college credit,  or Associate's degree",70,No,8,8,5
1510,45,Female,Master's degree,62,Yes,6,8,4.75
1746,34,Male,Bachelors degree,70,No,8,8,5
817,24,Male,"Some college credit,  or Associate's degree",67,No,6,8,4.75
739,22,Male,"Some college credit,  or Associate's degree",68,No,6,8,4.5
905,36,Female,Bachelors degree,57,No,8,8,5
1605,27,Male,Bachelors degree,70,No,8,8,5
1714,29,Female,"High school graduate, diploma or the equivalent (for example: GED)",69,No,4,8,4.125
260,31,Male,"Some college credit,  or Associate's degree",40,No,1,8,3.75
1433,27,Male,Bachelors degree,70,No,6,7,4.125
1091,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",63,No,5,8,4.5
250,29,Male,"Some college credit,  or Associate's degree",40,Yes,1,10,4.125
1418,30,Female,Bachelors degree,69,No,4,8,4.5
1861,23,Male,Bachelors degree,45,No,4,8,3.875
1757,27,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",61,No,1,8,2.625
2282,25,Male,"Some college credit,  or Associate's degree",54,No,8,8,5
789,20,Male,"Some college credit,  or Associate's degree",60,Yes,5,8,3.875
1910,23,Male,Bachelors degree,63,No,2,7,3.375
1689,29,Female,Bachelors degree,60,Yes,6,7,3.875
767,23,Female,Bachelors degree,57,No,3,8,3.625
1435,31,Female,Master's degree,68,Yes,6,8,4.75
1970,41,Male,Master's degree,57,Yes,2,8,3.875
991,38,Male,Master's degree,56,No,6,8,4.375
2159,53,Female,Bachelors degree,65,No,5,8,4.5
1439,46,Female,Master's degree,66,No,8,8,5
1171,34,Male,"Some college credit,  or Associate's degree",64,No,6,8,4.75
1666,37,Male,Bachelors degree,63,No,3,8,3.5
2080,31,Male,Bachelors degree,64,No,8,8,5
1136,23,Female,"Some college credit,  or Associate's degree",60,No,4,8,4.25
654,25,Female,Bachelors degree,65,No,0,8,4
1962,26,Female,Bachelors degree,47,No,4,8,3.875
1062,25,Male,Bachelors degree,55,No,3,7,2.625
884,28,Male,"Some college credit,  or Associate's degree",67,Yes,6,8,4.25
1565,22,Male,Bachelors degree,70,No,4,8,4.25
2003,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",52,No,5,8,4.25
1826,21,Female,Bachelors degree,60,No,7,8,4.875
1869,29,Male,Master's degree,62,No,2,7,3.25
2195,32,Male,Master's degree,59,No,3,8,4
1880,32,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",51,No,3,8,3.25
791,36,Male,Bachelors degree,67,No,3,8,4
1862,37,Female,"Some college credit,  or Associate's degree",66,No,8,8,5
1264,32,Female,Bachelors degree,61,No,4,8,3.625
974,31,Male,"Some college credit,  or Associate's degree",63,No,5,8,3.875
1054,40,Male,Bachelors degree,68,No,8,8,5
1959,22,Male,"Some college credit,  or Associate's degree",70,No,6,8,4.25
1471,55,Male,"Some college credit,  or Associate's degree",53,No,5,8,4.625
1022,22,Male,Bachelors degree,59,No,5,8,4
631,33,,"High school graduate, diploma or the equivalent (for example: GED)",62,No,3,8,3.25
2303,37,Male,"Some college credit,  or Associate's degree",68,No,5,8,4.5
1214,49,Female,"Some college credit,  or Associate's degree",61,No,6,8,4.5
2147,65,Female,Bachelors degree,63,No,5,8,4.5
1577,18,Male,"High school graduate, diploma or the equivalent (for example: GED)",51,No,3,8,3.625
2170,27,Female,Bachelors degree,68,No,5,8,4.25
1678,28,Male,Bachelors degree,69,No,6,8,4.625
1929,25,Female,Bachelors degree,70,No,5,8,4
91,62,Male,Bachelors degree,70,No,6,8,4.375
1375,42,Female,Master's degree,68,Yes,5,8,4.25
44,33,Female,Bachelors degree,70,No,4,8,4
57,31,Male,"High school graduate, diploma or the equivalent (for example: GED)",61,No,5,8,3.75
663,30,Female,Bachelors degree,54,No,2,8,3.375
2028,26,Male,"High school graduate, diploma or the equivalent (for example: GED)",66,No,4,8,4.375
1004,28,Female,Bachelors degree,69,Yes,3,8,4.25
71,44,Male,Master's degree,67,Yes,4,8,3.75
1254,51,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,5,8,3.875
1303,35,Male,"Some college credit,  or Associate's degree",58,No,1,8,3.125
1640,32,Female,"Some college credit,  or Associate's degree",65,No,5,8,3.875
642,24,Female,Bachelors degree,69,No,8,8,5
126,48,Male,"Some college credit,  or Associate's degree",43,No,3,8,2.5
481,26,Male,Bachelors degree,67,No,6,7,4
927,46,Male,Bachelors degree,47,No,6,8,4
1205,58,Female,Bachelors degree,67,No,7,8,4.75
2320,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",58,Yes,3,8,3.5
473,28,Male,Bachelors degree,64,No,5,8,4.5
1787,36,Male,"Some college credit,  or Associate's degree",68,No,6,8,4.5
1619,22,Male,"Some college credit,  or Associate's degree",64,No,4,8,4
966,29,Male,"Some college credit,  or Associate's degree",64,No,6,8,4.125
2373,20,Male,"Some college credit,  or Associate's degree",56,Yes,0,8,3.5
1163,24,Female,"Some college credit,  or Associate's degree",62,No,7,8,4.875
699,25,Female,Bachelors degree,63,No,3,8,3.375
1017,25,Male,"High school graduate, diploma or the equivalent (for example: GED)",60,No,6,8,4.625
2075,21,Male,"Some college credit,  or Associate's degree",63,No,8,8,5
300,23,Male,"Some college credit,  or Associate's degree",70,No,1,7,2.5
1064,24,Other,Master's degree,70,No,8,8,5
120,30,Male,Bachelors degree,62,No,3,7,3.625
1049,48,Female,"Some college credit,  or Associate's degree",59,No,6,8,4.75
1440,29,Male,"Some college credit,  or Associate's degree",48,No,5,8,3.5
1229,24,Male,Bachelors degree,66,No,6,8,4.625
1360,21,Female,"Some college credit,  or Associate's degree",62,No,7,8,4.875
1217,21,Female,"High school graduate, diploma or the equivalent (for example: GED)",62,No,6,8,4.5
430,38,Male,Bachelors degree,52,No,1,8,2.75
1945,24,Male,Bachelors degree,39,No,2,8,3.625
1421,51,Female,Bachelors degree,51,No,4,8,3.75
792,29,Male,Bachelors degree,66,No,6,8,4.75
1518,23,Male,Bachelors degree,48,No,7,8,4.875
121,34,Male,Master's degree,65,No,4,8,3.875
485,27,Male,"Some college credit,  or Associate's degree",48,No,3,8,4
1858,23,Female,Bachelors degree,62,No,5,7,4
413,26,Male,"Some college credit,  or Associate's degree",49,No,7,8,4.875
1327,27,Female,Bachelors degree,65,No,6,7,4.25
1296,36,Male,Bachelors degree,68,No,4,8,4
1700,49,Female,Bachelors degree,58,No,0,8,3
661,31,Male,Bachelors degree,53,No,6,8,4.5
1377,39,Female,"Some college credit,  or Associate's degree",63,No,7,8,4.75
1416,24,Female,Bachelors degree,63,Yes,6,8,4.625
470,23,Male,"Some college credit,  or Associate's degree",66,No,4,8,4.125
119,19,Female,"Some college credit,  or Associate's degree",52,No,3,7,3.25
547,34,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,No,4,8,3.875
507,25,Female,Bachelors degree,70,No,6,8,4.125
2216,35,Female,"Some college credit,  or Associate's degree",64,No,3,8,3.875
943,45,Male,Bachelors degree,69,No,7,8,4.5
2142,28,Female,"Some college credit,  or Associate's degree",64,Yes,7,8,4.875
1888,34,Male,Bachelors degree,62,No,7,8,4.875
1940,25,Female,Bachelors degree,66,No,3,8,3.625
1326,37,Male,Master's degree,61,No,5,8,4.125
1351,27,Male,Bachelors degree,55,No,4,8,4.375
740,28,Male,Master's degree,51,No,6,8,4.375
706,22,Male,"Some college credit,  or Associate's degree",59,No,6,7,4.25
1921,43,Male,Bachelors degree,61,No,7,8,4.875
1723,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,7,8,4.875
1082,42,Female,"High school graduate, diploma or the equivalent (for example: GED)",66,No,5,8,4.5
1671,39,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.875
2065,30,Female,"Some college credit,  or Associate's degree",59,No,4,8,4.25
1021,33,Male,"Some college credit,  or Associate's degree",60,No,6,8,4.375
2389,25,Female,Master's degree,59,No,0,8,1.5
1927,34,Male,"Some college credit,  or Associate's degree",68,No,5,8,4.625
1950,34,Male,Bachelors degree,68,No,5,8,4.25
1100,35,Male,"Some college credit,  or Associate's degree",65,No,4,8,3.625
1084,34,,"Some high school, no diploma",66,No,1,8,3.25
644,30,Female,Bachelors degree,55,No,4,8,3.625
2330,25,Female,Master's degree,58,No,2,8,3.25
1218,33,Male,"Some college credit,  or Associate's degree",65,No,3,7,2.75
866,24,Female,Bachelors degree,68,No,7,8,4.875
2263,45,Male,Master's degree,67,No,7,8,4.875
517,19,Male,"Some college credit,  or Associate's degree",63,No,3,8,4
1473,24,Male,Bachelors degree,53,No,1,8,3.125
989,41,Female,Bachelors degree,61,No,4,8,3.625
2329,33,Female,Master's degree,61,Yes,7,8,4.5
252,52,Female,Bachelors degree,68,No,8,8,5
1781,31,Male,Bachelors degree,56,No,6,8,4.375
591,39,Male,Bachelors degree,70,Yes,6,8,4.25
1255,28,Male,Bachelors degree,62,No,3,7,3.375
1501,56,Female,Bachelors degree,57,No,3,8,3.5
674,26,Male,Bachelors degree,70,Yes,8,8,5
2259,31,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",65,Yes,5,8,4.25
1207,57,Male,Bachelors degree,61,No,1,8,2.75
1115,35,Female,Bachelors degree,70,No,7,8,4.875
383,41,Male,"Some college credit,  or Associate's degree",62,No,1,8,4.125
2032,32,Male,"Some college credit,  or Associate's degree",70,No,8,8,5
754,28,Female,Bachelors degree,66,No,4,8,4.375
2343,28,Male,"Some college credit,  or Associate's degree",60,No,3,8,4.25
2128,39,Male,"Some college credit,  or Associate's degree",67,No,7,8,4.5
546,40,Male,"High school graduate, diploma or the equivalent (for example: GED)",60,Yes,4,8,4
1575,24,Female,Bachelors degree,57,No,1,8,3.875
2192,23,Female,Bachelors degree,68,No,6,8,4.5
1212,27,Male,Bachelors degree,59,No,4,7,3.5
1498,34,Female,"Some college credit,  or Associate's degree",67,No,3,8,3.625
1071,60,Male,Bachelors degree,61,No,0,8,4
2244,24,Male,"Some college credit,  or Associate's degree",57,No,4,8,4.25
1516,33,Female,Bachelors degree,64,No,4,8,4.375
1528,33,Male,Bachelors degree,68,No,4,7,3.875
201,28,Female,"Some college credit,  or Associate's degree",67,No,4,8,4.25
2014,57,Female,Master's degree,64,No,3,8,3.625
1525,31,Female,Bachelors degree,61,No,3,7,3.25
686,54,Female,"Some college credit,  or Associate's degree",70,No,2,8,2.875
1124,23,Male,"Some college credit,  or Associate's degree",67,No,5,8,4.625
318,25,Male,"Some college credit,  or Associate's degree",64,No,6,8,4.375
814,26,Male,"Some college credit,  or Associate's degree",54,Yes,4,8,3.75
142,29,Male,"Some college credit,  or Associate's degree",51,No,7,8,4.75
84,58,Female,Master's degree,69,No,2,8,4
2369,20,Female,"High school graduate, diploma or the equivalent (for example: GED)",61,No,5,8,3.875
1211,66,Male,Bachelors degree,68,No,7,8,4.75
139,21,Female,"Some college credit,  or Associate's degree",64,No,6,8,4.5
1306,31,Female,Master's degree,69,No,2,8,2.25
1954,45,Male,Bachelors degree,70,No,6,8,4.375
1149,58,Female,Master's degree,69,No,8,8,5
647,28,Female,"Some college credit,  or Associate's degree",63,No,6,8,4.75
2069,29,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",50,No,3,8,3.875
1926,22,Male,"Some college credit,  or Associate's degree",42,No,4,8,3.75
1649,31,Male,"Some college credit,  or Associate's degree",70,Yes,7,8,4.625
1848,22,Male,Bachelors degree,64,No,5,8,4.375
2309,19,Male,"Some college credit,  or Associate's degree",53,Yes,2,8,4.125
1931,27,Female,Master's degree,63,Yes,7,8,4.875
1977,20,Male,"Some college credit,  or Associate's degree",57,No,3,7,3.75
1238,24,Male,Bachelors degree,61,No,7,8,4.875
1986,27,,"Some college credit,  or Associate's degree",61,No,7,7,4.375
728,41,Male,"Some college credit,  or Associate's degree",62,No,4,8,3.5
2206,27,Male,Bachelors degree,67,No,5,8,4.125
363,38,Male,"Some college credit,  or Associate's degree",69,No,7,8,4.875
845,36,Female,Master's degree,64,No,5,8,4.375
281,43,Male,Master's degree,54,No,3,8,3.375
208,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,8,8,5
440,23,Male,Bachelors degree,65,No,2,8,3.25
171,35,Male,"Some college credit,  or Associate's degree",65,No,4,8,4.25
1965,32,Male,Bachelors degree,66,No,7,8,4.75
1838,57,Female,Master's degree,58,Yes,3,8,4.25
1482,26,Male,Bachelors degree,57,No,8,8,5
2093,26,Male,Bachelors degree,70,No,6,8,4.25
1708,43,Male,Bachelors degree,50,No,5,8,4.5
2349,35,Female,Bachelors degree,53,No,3,8,4.125
1455,53,Female,"Some college credit,  or Associate's degree",64,No,5,8,4
625,24,Male,Bachelors degree,58,No,1,8,3.625
2029,26,Female,Master's degree,66,No,5,8,4.125
1758,29,Female,Bachelors degree,60,Yes,2,7,2.875
1417,36,Male,Bachelors degree,64,No,7,8,4.875
1894,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,1,8,3.25
312,29,Male,"Some college credit,  or Associate's degree",56,No,5,8,4.625
1648,32,Male,"Some college credit,  or Associate's degree",64,Yes,4,8,4.25
944,24,Male,"Some college credit,  or Associate's degree",70,No,7,8,4.875
2153,35,Male,Bachelors degree,60,No,6,8,4.5
2184,29,Female,Master's degree,56,No,6,8,4.375
973,38,Female,Bachelors degree,67,Yes,8,8,5
416,30,Male,Bachelors degree,60,No,4,8,4.125
352,23,Female,Bachelors degree,66,No,2,8,3.25
1877,52,Female,Bachelors degree,66,No,5,8,4.625
1559,25,Male,"Some college credit,  or Associate's degree",63,No,4,8,4.125
700,29,Male,Bachelors degree,70,No,8,8,5
650,21,Female,Bachelors degree,70,No,6,8,4.5
1814,28,Male,Bachelors degree,56,No,5,8,3.875
1374,36,Male,"Some college credit,  or Associate's degree",70,Yes,7,8,4.875
1972,27,Male,Bachelors degree,59,No,3,8,4.25
2049,31,Male,"Some college credit,  or Associate's degree",64,No,5,8,3.875
616,25,Female,Bachelors degree,57,No,6,8,4.5
2188,22,Male,"Some college credit,  or Associate's degree",46,No,1,8,3.375
2400,25,,"Some college credit,  or Associate's degree",30,No,5,8,4.375
1791,38,Female,"Some college credit,  or Associate's degree",67,No,7,8,4.75
1654,28,Male,Bachelors degree,61,No,2,8,3.75
2026,50,Male,Master's degree,48,Yes,2,8,3.5
239,32,Male,Master's degree,69,No,2,8,4.125
1827,30,Female,Bachelors degree,69,No,4,8,3.875
74,37,Male,Bachelors degree,64,No,6,8,4.75
465,25,Male,Bachelors degree,61,No,8,8,5
862,49,Female,"High school graduate, diploma or the equivalent (for example: GED)",65,No,5,7,4.125
1448,30,Male,"Some college credit,  or Associate's degree",42,No,3,7,3
1449,21,Female,"Some college credit,  or Associate's degree",70,No,5,8,4.375
1681,23,Male,"Some college credit,  or Associate's degree",66,No,5,8,4.25
210,27,Male,Bachelors degree,63,No,5,7,4
355,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,4,8,3.875
1247,27,Female,Bachelors degree,70,No,6,8,4.375
579,33,Male,"Some college credit,  or Associate's degree",54,No,0,8,1.25
1287,23,Male,Bachelors degree,59,No,4,8,4.5
621,27,Male,Master's degree,61,No,1,8,3.625
778,34,Female,Bachelors degree,60,No,4,8,3.5
315,29,Female,Master's degree,62,No,2,8,3.5
574,31,Male,Master's degree,46,No,0,8,3
205,22,Male,"Some college credit,  or Associate's degree",61,No,6,8,4.75
1639,31,Male,"Some college credit,  or Associate's degree",54,No,3,8,3.875
1887,71,Male,"Some college credit,  or Associate's degree",51,No,2,8,4.25
1305,62,Male,"Some college credit,  or Associate's degree",63,No,4,8,4.375
1300,27,Male,Master's degree,53,No,8,8,5
65,52,Female,Bachelors degree,62,No,3,7,3.25
1725,36,Male,Bachelors degree,57,No,5,8,4.5
515,40,Male,Bachelors degree,62,No,3,8,3.625
1051,37,Female,"High school graduate, diploma or the equivalent (for example: GED)",69,Yes,6,8,4.5
531,28,Male,"Some college credit,  or Associate's degree",62,No,6,8,4.25
101,35,Male,"High school graduate, diploma or the equivalent (for example: GED)",68,No,5,8,3.875
1497,27,Male,"Some college credit,  or Associate's degree",65,No,6,8,4.5
556,41,Male,Bachelors degree,45,No,4,8,4.25
975,31,Female,"Some college credit,  or Associate's degree",60,No,3,8,3.25
1208,54,Female,Bachelors degree,62,Yes,4,8,3.875
337,44,Male,Bachelors degree,58,No,4,8,3.375
1478,31,Male,Bachelors degree,62,No,3,7,3.25
1428,30,Female,Bachelors degree,70,Yes,7,8,4.75
2367,46,Male,"Some college credit,  or Associate's degree",62,Yes,5,8,4.375
835,26,Male,"Some college credit,  or Associate's degree",57,Yes,4,8,4
1058,24,Female,Bachelors degree,68,No,7,8,4.625
1601,50,Female,"Some college credit,  or Associate's degree",62,No,7,8,4.75
544,29,Female,Bachelors degree,57,No,8,8,5
1088,18,Male,"High school graduate, diploma or the equivalent (for example: GED)",41,No,5,8,4.625
999,26,Male,Bachelors degree,67,Yes,3,8,3.75
901,21,Male,"Some college credit,  or Associate's degree",65,No,6,8,4.5
1348,22,Male,"Some college credit,  or Associate's degree",46,No,4,7,4
840,27,Male,Bachelors degree,64,Yes,4,7,3.625
377,36,Female,"High school graduate, diploma or the equivalent (for example: GED)",53,No,4,8,4.25
1893,32,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",67,Yes,8,8,5
882,21,Female,"Some college credit,  or Associate's degree",57,No,5,8,4.375
637,32,Male,"High school graduate, diploma or the equivalent (for example: GED)",61,No,8,8,5
2150,25,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",67,No,6,6,3.75
693,23,Male,Bachelors degree,65,No,6,8,4.375
598,29,Female,Master's degree,70,No,3,8,4.375
1884,27,Male,Bachelors degree,57,No,8,8,5
1805,31,Male,Bachelors degree,64,Yes,6,8,4.625
2387,25,Male,Bachelors degree,65,No,7,8,4.875
288,39,Female,Bachelors degree,68,No,6,8,4.5
334,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",69,No,4,8,3.75
1134,23,Female,Bachelors degree,62,No,3,7,3.5
1189,35,Female,"Some college credit,  or Associate's degree",51,No,6,8,4.75
1711,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,Yes,4,8,3.625
590,39,Male,Bachelors degree,59,No,8,8,5
2127,33,Female,"High school graduate, diploma or the equivalent (for example: GED)",53,No,3,8,3.875
1111,28,Male,"Some college credit,  or Associate's degree",56,No,3,8,3.25
1154,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",47,Yes,4,8,4.25
1145,36,Male,Bachelors degree,69,No,7,8,4.75
1388,29,Female,"Some college credit,  or Associate's degree",66,No,4,6,3.125
2359,31,Male,"Some college credit,  or Associate's degree",67,No,8,8,5
2166,26,Male,Bachelors degree,63,Yes,4,8,4.375
1118,29,Male,"Some college credit,  or Associate's degree",66,No,5,8,3.5
1412,30,Male,Bachelors degree,64,Yes,6,8,4.25
2077,31,Female,"Some college credit,  or Associate's degree",52,No,3,8,3.875
2273,29,Male,Bachelors degree,58,No,2,8,3.875
1566,28,Male,Bachelors degree,70,No,8,8,5
724,34,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,3,8,3.875
981,22,Female,Bachelors degree,61,No,6,8,4.25
2318,23,Female,Bachelors degree,60,No,5,8,4.25
1669,39,Male,"Some college credit,  or Associate's degree",63,No,8,8,5
2024,30,Male,Bachelors degree,54,No,6,7,4.125
1045,31,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",66,No,7,8,4.75
92,40,Female,Bachelors degree,70,No,7,8,4.875
604,29,Male,Bachelors degree,66,Yes,7,7,4.375
1056,21,Female,"Some college credit,  or Associate's degree",61,No,7,8,4.5
1748,33,Female,Bachelors degree,63,No,4,8,3.75
67,32,Female,"High school graduate, diploma or the equivalent (for example: GED)",65,Yes,2,8,3.5
2199,73,Female,Bachelors degree,67,No,4,7,3.5
1029,31,Female,"High school graduate, diploma or the equivalent (for example: GED)",64,No,7,8,4.75
1186,43,Female,Bachelors degree,57,No,4,8,4
1701,27,Male,Bachelors degree,56,No,0,8,2.875
1776,26,Male,Bachelors degree,62,No,3,7,3.625
744,23,Male,"Some college credit,  or Associate's degree",53,Yes,6,8,4.625
932,42,Male,Bachelors degree,69,No,5,8,4.5
1444,22,Male,Bachelors degree,49,Yes,4,8,3.75
295,30,Male,Master's degree,58,No,3,8,4.375
832,28,Male,Bachelors degree,50,No,2,8,3.625
565,27,Female,Bachelors degree,53,Yes,2,7,3.25
1594,34,Male,"Some college credit,  or Associate's degree",67,Yes,5,8,4.5
1829,26,Male,"Some college credit,  or Associate's degree",68,No,5,8,4.375
2218,34,Female,Bachelors degree,65,No,8,8,5
1209,48,Male,Master's degree,63,No,2,8,3.25
850,20,Male,"Some college credit,  or Associate's degree",59,Yes,2,7,3.125
1169,32,Female,Bachelors degree,63,No,6,8,4.75
630,41,Female,"Some college credit,  or Associate's degree",51,No,6,7,4.25
1830,33,Female,"Some college credit,  or Associate's degree",63,Yes,5,8,4.125
658,33,Female,"Some college credit,  or Associate's degree",69,No,6,8,4.25
1123,35,Male,Bachelors degree,58,No,3,7,3.75
1694,49,Female,"Some college credit,  or Associate's degree",50,No,6,8,4.625
189,25,Male,"Some college credit,  or Associate's degree",67,Yes,5,8,4.125
1687,29,Male,Bachelors degree,48,No,1,8,3.875
543,29,Male,"Some college credit,  or Associate's degree",54,No,5,8,4.5
788,72,Female,Master's degree,68,No,8,8,5
1595,30,Male,"Some college credit,  or Associate's degree",58,No,5,8,4.375
1042,30,Female,"Some college credit,  or Associate's degree",66,No,5,8,4.625
2204,35,Female,Bachelors degree,60,No,8,8,5
635,31,Female,Bachelors degree,62,Yes,6,8,4.75
1828,39,Male,"Some college credit,  or Associate's degree",59,Yes,6,8,4.75
1075,36,Male,"Some college credit,  or Associate's degree",55,No,6,8,4.75
602,43,Male,"Some college credit,  or Associate's degree",51,No,4,8,3.75
669,38,Male,"Some college credit,  or Associate's degree",64,No,3,8,4.125
2048,31,Male,"Some college credit,  or Associate's degree",69,No,7,8,4.875
1324,27,Female,Bachelors degree,66,No,2,8,4
1382,54,Female,"Some college credit,  or Associate's degree",66,No,5,8,4.25
1924,48,Male,Bachelors degree,65,No,5,8,4.125
1484,25,Female,"High school graduate, diploma or the equivalent (for example: GED)",62,Yes,3,8,3.375
2053,23,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.5
1515,25,Female,Master's degree,60,No,5,8,4.375
1875,23,Female,"Some college credit,  or Associate's degree",59,No,2,8,3.5
774,36,Male,Bachelors degree,64,No,7,7,4.375
622,23,Female,Master's degree,53,No,0,8,3.75
1157,29,Female,"Some college credit,  or Associate's degree",67,No,5,7,4.125
491,27,Male,Bachelors degree,63,No,3,7,3.375
1920,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",69,No,5,8,4.5
1713,53,Male,Bachelors degree,64,No,4,8,4.125
241,36,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.75
1730,21,Male,"Some college credit,  or Associate's degree",48,No,3,8,3.875
2239,29,Female,"Some college credit,  or Associate's degree",67,No,4,8,4
2384,27,Male,"Some college credit,  or Associate's degree",60,No,4,8,4.375
401,25,Male,Bachelors degree,64,No,6,8,4.625
1983,28,Male,Bachelors degree,43,Yes,0,8,3.375
1906,22,Male,"Some college credit,  or Associate's degree",63,Yes,5,8,4.5
447,23,Male,Bachelors degree,70,No,8,8,5
2089,33,,"Some college credit,  or Associate's degree",46,Yes,4,8,4
1469,27,Male,Master's degree,54,No,0,7,2.875
1150,43,Male,"Some college credit,  or Associate's degree",66,No,5,8,4.375
679,44,Male,"High school graduate, diploma or the equivalent (for example: GED)",66,No,6,8,4.625
1164,25,Male,Bachelors degree,40,Yes,0,8,3.625
313,22,Female,"Some college credit,  or Associate's degree",70,No,7,7,4.375
2363,53,Female,"Some college credit,  or Associate's degree",69,No,8,8,5
1815,30,Female,Bachelors degree,55,No,4,8,3.625
1944,22,Male,Bachelors degree,65,No,6,8,4.375
1908,29,Male,Master's degree,66,Yes,6,8,4.75
1736,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",53,No,3,7,3.125
519,28,Male,Master's degree,57,No,4,8,3.625
508,26,Male,"Some college credit,  or Associate's degree",62,No,8,8,5
332,23,Male,Bachelors degree,55,No,6,8,4.75
2117,32,Female,Bachelors degree,45,No,3,8,3.25
2237,20,Male,"Some college credit,  or Associate's degree",48,No,2,7,3
945,27,Male,Master's degree,61,No,4,8,4.5
160,35,Male,"Some college credit,  or Associate's degree",61,No,4,8,4.5
469,22,Male,Bachelors degree,51,No,3,8,3.75
159,44,Female,Master's degree,67,No,8,8,5
721,30,Male,"Some college credit,  or Associate's degree",59,No,4,8,3.875
1728,28,Female,Bachelors degree,68,No,6,8,4.625
1367,35,Female,"Some college credit,  or Associate's degree",59,No,0,8,4
285,33,Female,Bachelors degree,63,No,7,8,4.75
458,22,Male,"High school graduate, diploma or the equivalent (for example: GED)",62,No,4,8,4.125
380,33,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,Yes,8,8,5
1488,37,Male,Bachelors degree,56,Yes,0,8,3.25
971,26,Female,Bachelors degree,65,No,4,8,3.625
100,31,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",67,No,3,8,3.625
1778,30,Male,Bachelors degree,48,No,3,8,3.875
1443,39,Male,"Some college credit,  or Associate's degree",70,No,3,8,4.125
1262,38,Female,Bachelors degree,70,No,8,8,5
846,20,Female,"Some college credit,  or Associate's degree",62,No,1,7,2.5
2238,23,Male,"Some college credit,  or Associate's degree",41,No,4,8,3.75
1251,24,Male,"Some college credit,  or Associate's degree",54,No,5,8,4.125
795,22,Male,"Some college credit,  or Associate's degree",64,No,3,8,3.375
1318,28,Male,Master's degree,65,No,5,7,3.625
359,30,Female,Master's degree,67,No,8,8,5
847,25,Female,Master's degree,62,No,2,8,3.5
1053,41,Male,"Some college credit,  or Associate's degree",68,No,8,8,5
568,40,Male,"Some college credit,  or Associate's degree",70,Yes,3,8,3.375
613,19,Female,"High school graduate, diploma or the equivalent (for example: GED)",58,No,4,8,3.875
967,33,Female,"Some college credit,  or Associate's degree",61,No,5,8,4.5
2208,31,Male,"High school graduate, diploma or the equivalent (for example: GED)",65,No,5,8,4.5
406,27,Male,Bachelors degree,56,No,3,8,3.5
484,20,Male,"Some college credit,  or Associate's degree",52,No,3,8,3.625
494,24,Male,Bachelors degree,65,No,6,8,4.75
302,24,Male,Bachelors degree,54,No,5,8,4.25
1691,28,Female,Bachelors degree,54,No,2,8,3.875
1491,33,Female,"Some college credit,  or Associate's degree",67,No,8,8,5
225,20,Female,Bachelors degree,63,No,4,8,4.125
1000,31,Female,Bachelors degree,68,No,7,8,4.625
1508,44,Female,Bachelors degree,56,Yes,4,7,3.75
1980,25,Male,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",64,No,7,8,4.875
988,19,Female,"Some college credit,  or Associate's degree",62,Yes,7,8,4.875
278,45,Male,Master's degree,32,No,6,8,4
393,34,Male,Bachelors degree,38,No,3,8,3.5
1313,27,Male,"Some college credit,  or Associate's degree",66,Yes,2,8,3.625
336,28,Female,"Some college credit,  or Associate's degree",62,No,3,8,3.125
1886,33,Male,Master's degree,63,Yes,7,8,4.75
737,54,Female,Master's degree,64,No,5,8,4.625
504,31,Male,"Some college credit,  or Associate's degree",53,No,4,8,4.125
877,39,Male,Bachelors degree,55,No,6,7,4.125
601,26,Male,Bachelors degree,67,No,6,8,4.5
1074,38,Female,Bachelors degree,47,No,3,8,3.375
1773,57,Female,"Some college credit,  or Associate's degree",70,No,7,8,4.75
1294,71,Female,"Some college credit,  or Associate's degree",59,No,4,8,3.5
2217,27,Male,"Some college credit,  or Associate's degree",50,Yes,5,7,3.875
1034,25,Male,"Some college credit,  or Associate's degree",64,No,5,8,4.125
1656,29,Male,Bachelors degree,57,No,6,8,4.75
1206,20,Male,"Some college credit,  or Associate's degree",69,No,6,8,4.75
381,37,Female,Master's degree,69,No,7,8,4.75
322,34,Female,Bachelors degree,70,No,5,8,4.25
1638,25,Male,Bachelors degree,54,No,5,8,4.5
605,54,Male,"Some college credit,  or Associate's degree",70,No,5,8,4.5
769,38,Male,"Some college credit,  or Associate's degree",68,Yes,4,8,4.375
2327,20,Female,Bachelors degree,65,No,4,8,3.75
340,32,Male,Bachelors degree,58,No,6,8,4.625
2022,23,Female,"High school graduate, diploma or the equivalent (for example: GED)",69,No,7,8,4.875
2174,34,Male,"Some college credit,  or Associate's degree",65,No,6,8,4.75
1586,21,Female,"Some college credit,  or Associate's degree",66,No,4,8,4.375
1496,27,Male,Bachelors degree,65,No,7,8,4.5
231,29,Female,"Some college credit,  or Associate's degree",63,No,5,8,4.375
1148,25,Female,"High school graduate, diploma or the equivalent (for example: GED)",57,No,5,7,3.75
640,52,Female,"Some college credit,  or Associate's degree",70,No,8,8,5
486,31,Male,Bachelors degree,45,No,1,8,3.625
1295,44,Male,Bachelors degree,70,No,5,8,4.125
429,33,Male,Bachelors degree,70,No,6,8,4.625
1588,39,Female,"High school graduate, diploma or the equivalent (for example: GED)",53,No,3,8,3.75
1030,31,Male,Bachelors degree,39,No,2,8,4.125
2277,60,Female,Bachelors degree,65,Yes,1,7,3
538,29,Male,"Some college credit,  or Associate's degree",58,Yes,4,8,3.875
2198,26,Female,"High school graduate, diploma or the equivalent (for example: GED)",69,No,6,8,4.5
309,32,Male,Bachelors degree,54,No,4,8,3.375
492,22,Male,"Some college credit,  or Associate's degree",58,No,3,8,3.625
1755,20,Male,"Some college credit,  or Associate's degree",60,No,4,8,4.5
529,25,Male,Master's degree,61,No,8,8,5
1194,26,Male,Bachelors degree,62,No,3,8,3.625
444,20,Male,Bachelors degree,70,No,8,8,5
1239,26,Female,"Some college credit,  or Associate's degree",43,No,1,8,3.25
415,25,Male,Bachelors degree,56,No,7,8,4.75
177,32,Female,Bachelors degree,64,No,3,8,4.25
1873,29,Female,Bachelors degree,64,No,6,8,4.375
545,20,Male,"High school graduate, diploma or the equivalent (for example: GED)",46,No,2,8,3.75
1353,39,Male,"Some college credit,  or Associate's degree",68,No,8,8,5
1409,30,Female,Bachelors degree,61,No,3,8,3.75
1411,35,Female,,63,No,7,8,4.5
1668,33,Female,Bachelors degree,69,No,4,8,3.75
2104,36,Female,Master's degree,60,No,4,8,4.5
211,40,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,5,8,4.375
1771,66,Female,"Some college credit,  or Associate's degree",58,No,3,8,3.75
2302,34,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,7,8,4.5
718,27,Male,"High school graduate, diploma or the equivalent (for example: GED)",70,No,5,8,4.375
2376,37,Female,Bachelors degree,54,No,4,8,4.375
1793,31,Male,Bachelors degree,61,No,5,8,4.125
780,24,Female,Bachelors degree,70,No,7,7,4.375
1376,22,Female,Bachelors degree,67,No,2,8,3.125
1526,20,Female,"High school graduate, diploma or the equivalent (for example: GED)",55,Yes,2,8,3.375
1613,27,Male,"High school graduate, diploma or the equivalent (for example: GED)",64,No,5,8,4.625
888,30,Male,"High school graduate, diploma or the equivalent (for example: GED)",59,No,4,8,3.5
294,29,Male,"Some college credit,  or Associate's degree",53,Yes,4,7,3.75
803,29,Female,Master's degree,57,Yes,3,8,3.875
1003,30,Male,Master's degree,60,Yes,5,8,4
2060,26,Female,Master's degree,38,Yes,2,8,3.375
1682,19,Male,"High school graduate, diploma or the equivalent (for example: GED)",56,No,5,8,4.375
566,50,Male,"High school graduate, diploma or the equivalent (for example: GED)",67,No,4,8,4.375
1519,32,Female,"Some college credit,  or Associate's degree",61,No,4,8,3.75
1288,30,Female,"Some college credit,  or Associate's degree",63,No,3,8,3.875
272,28,Female,Bachelors degree,61,No,4,8,4.375
314,49,Male,Master's degree,56,Yes,5,8,4.25
2224,72,Female,Master's degree,46,No,4,7,3.875
81,64,Female,"Some college credit,  or Associate's degree",61,Yes,4,8,4.5
2377,33,Female,"Some college credit,  or Associate's degree",65,No,1,7,2.75
783,27,Male,Bachelors degree,70,No,5,8,4.5
1845,65,Female,"Some college credit,  or Associate's degree",67,No,6,8,4.75
1548,31,Female,"Some college credit,  or Associate's degree",62,No,2,7,2.375
741,33,Male,Master's degree,56,No,2,8,3.875
742,28,Female,"Some college credit,  or Associate's degree",70,No,4,7,4
1040,48,Male,"Some college credit,  or Associate's degree",67,No,6,8,4
1871,22,Female,"Some college credit,  or Associate's degree",53,No,7,8,4.875
1949,34,Male,"Some college credit,  or Associate's degree",70,Yes,3,8,4.125
1227,27,Male,"Some college credit,  or Associate's degree",50,No,1,8,2.875
2062,63,Female,Bachelors degree,69,No,5,8,4.375
1415,38,Male,"Some college credit,  or Associate's degree",56,No,5,8,4.5
1552,37,Female,Bachelors degree,45,Yes,4,8,3.875
2148,24,Male,Bachelors degree,62,No,7,8,4.625
829,33,Male,Bachelors degree,54,No,5,8,4.25
2183,43,Female,Bachelors degree,52,Yes,5,8,4.125
2031,39,Female,"Some college credit,  or Associate's degree",58,Yes,4,8,4.125
1138,58,Male,Bachelors degree,70,No,7,8,4.875
603,29,Male,"Some college credit,  or Associate's degree",57,No,7,8,4.75
427,64,Female,"Some college credit,  or Associate's degree",67,No,8,8,5
671,34,Male,Bachelors degree,65,No,8,8,5
1027,22,Female,"Some college credit,  or Associate's degree",55,No,4,8,3.875
28,58,Female,"High school graduate, diploma or the equivalent (for example: GED)",64,No,7,8,4.625
36,59,Female,"Doctorate or professional degree (Ph.D., J.D., M.D., etc.)",70,No,7,8,4.5
356,33,Male,"Some college credit,  or Associate's degree",60,Yes,3,8,3.375
1581,60,Female,Bachelors degree,63,No,4,8,4.25
1014,32,Female,Bachelors degree,61,No,4,8,4.375
325,27,Male,"Some high school, no diploma",70,No,6,8,4.375
676,25,Male,"Some college credit,  or Associate's degree",68,No,8,8,5
889,53,Male,Bachelors degree,62,No,7,8,4.625
1842,23,Female,Bachelors degree,56,No,6,8,4.5
197,23,Male,"High school graduate, diploma or the equivalent (for example: GED)",63,No,2,8,3.875
1426,59,Female,"High school graduate, diploma or the equivalent (for example: GED)",70,No,5,8,3.75
320,30,Female,Bachelors degree,63,Yes,4,8,4
1966,28,Male,Bachelors degree,45,No,1,8,3.375
271,22,Male,"Some college credit,  or Associate's degree",56,No,4,8,3.75
793,50,Male,"Some college credit,  or Associate's degree",60,No,7,8,4.875
2300,22,Female,"Some college credit,  or Associate's degree",61,No,4,8,4.125
351,21,Female,"Some college credit,  or Associate's degree",69,No,8,8,5

==> data-files/regression_csv.txt <==
participantID, age, gender, education, IUIPC, ownership, data, device, recipient, likert
1242, 34, Male, Somecollege, 41, Yes, "unmuted a call", smartphone, noone, 2 
1242, 34, Male, Somecollege, 41, Yes, "sent premium texts or calls", smartphone, noone, 1 
1242, 34, Male, Somecollege, 41, Yes, " your gender ", cubetastic3000, work, 2 
1242, 34, Male, Somecollege, 41, Yes, " the language you were speaking ", cubetastic3000, public, 1 
1242, 34, Male, Somecollege, 41, Yes, " recorded your work conversations ", cubetastic3000, public, 2 
1242, 34, Male, Somecollege, 41, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 2 
1242, 34, Male, Somecollege, 41, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 1 
1242, 34, Male, Somecollege, 41, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 3 
498, 35, Female, Highschool, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
498, 35, Female, Highschool, 60, No, "sent premium texts or calls", smartphone, noone, 5 
498, 35, Female, Highschool, 60, No, " your heart rate ", cubetastic3000, friends, 1 
498, 35, Female, Highschool, 60, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
498, 35, Female, Highschool, 60, No, " when you are sick or healthy ", cubetastic3000, public, 5 
498, 35, Female, Highschool, 60, No, " what medical conditions you have ", cubetastic3000, friends, 5 
498, 35, Female, Highschool, 60, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
498, 35, Female, Highschool, 60, No, " how much you use your computer ", cubetastic3000, friends, 5 
2115, 28, Male, Masters, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
2115, 28, Male, Masters, 55, No, "sent premium texts or calls", smartphone, noone, 5 
2115, 28, Male, Masters, 55, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
2115, 28, Male, Masters, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
2115, 28, Male, Masters, 55, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2115, 28, Male, Masters, 55, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2115, 28, Male, Masters, 55, No, " how much you use your computer ", cubetastic3000, appserver, 3 
2115, 28, Male, Masters, 55, No, " your bank account information ", cubetastic3000, public, 5 
1304, 30, Male, Bachelors, 66, No, "vibration", smartphone, noone, 2 
1304, 30, Male, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 2 
1304, 30, Male, Bachelors, 66, No, " your gender ", cubetastic3000, public, 1 
1304, 30, Male, Bachelors, 66, No, " what medical conditions you have ", cubetastic3000, public, 3 
1304, 30, Male, Bachelors, 66, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1304, 30, Male, Bachelors, 66, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1304, 30, Male, Bachelors, 66, No, " what websites you go to ", cubetastic3000, appserver, 5 
1273, 27, Female, Bachelors, 41, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1273, 27, Female, Bachelors, 41, Yes, "unmuted a call", smartphone, noone, 5 
1273, 27, Female, Bachelors, 41, Yes, " when you were happy or having fun ", cubetastic3000, appserver, 2 
1273, 27, Female, Bachelors, 41, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 2 
1273, 27, Female, Bachelors, 41, Yes, " a video of you off-guard ", cubetastic3000, public, 5 
1273, 27, Female, Bachelors, 41, Yes, " what television shows you watch ", cubetastic3000, appserver, 2 
1273, 27, Female, Bachelors, 41, Yes, " your bank account information ", cubetastic3000, public, 5 
1273, 27, Female, Bachelors, 41, Yes, " your credit card information ", cubetastic3000, appserver, 5 
1342, 19, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 1 
1342, 19, Male, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1342, 19, Male, Somecollege, 66, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
1342, 19, Male, Somecollege, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1342, 19, Male, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1342, 19, Male, Somecollege, 66, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1342, 19, Male, Somecollege, 66, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1342, 19, Male, Somecollege, 66, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
2163, 23, Male, Somecollege, 66, No, "vibration", smartphone, noone, 5 
2163, 23, Male, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
2163, 23, Male, Somecollege, 66, No, " your heart rate ", cubetastic3000, friends, 5 
2163, 23, Male, Somecollege, 66, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2163, 23, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2163, 23, Male, Somecollege, 66, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
2163, 23, Male, Somecollege, 66, No, " how much you use your computer ", cubetastic3000, friends, 5 
2163, 23, Male, Somecollege, 66, No, " your address ", cubetastic3000, friends, 5 
1499, 26, Female, Bachelors, 66, No, "vibration", smartphone, noone, 2 
1499, 26, Female, Bachelors, 66, No, "unmuted a call", smartphone, noone, 5 
1499, 26, Female, Bachelors, 66, No, " your heart rate ", cubetastic3000, appserver, 2 
1499, 26, Female, Bachelors, 66, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1499, 26, Female, Bachelors, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1499, 26, Female, Bachelors, 66, No, " how much you use your computer ", cubetastic3000, public, 5 
1499, 26, Female, Bachelors, 66, No, " how much debt you have ", cubetastic3000, friends, 5 
1499, 26, Female, Bachelors, 66, No, " how much debt you have ", cubetastic3000, work, 5 
2070, 23, Male, Highschool, 48, No, "unmuted a call", smartphone, noone, 4 
2070, 23, Male, Highschool, 48, No, "took screenshots while using other apps", smartphone, noone, 4 
2070, 23, Male, Highschool, 48, No, " your age ", cubetastic3000, work, 4 
2070, 23, Male, Highschool, 48, No, " the language you were speaking ", cubetastic3000, work, 2 
2070, 23, Male, Highschool, 48, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 3 
2070, 23, Male, Highschool, 48, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
2070, 23, Male, Highschool, 48, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
2070, 23, Male, Highschool, 48, No, " where you are (like a GPS) ", cubetastic3000, public, 3 
1987, 21, Female, Highschool, 50, No, "connected to a bluetooth device", smartphone, noone, 1 
1987, 21, Female, Highschool, 50, No, "took screenshots while using other apps", smartphone, noone, 4 
1987, 21, Female, Highschool, 50, No, " your fingerprint somehow ", cubetastic3000, appserver, 3 
1987, 21, Female, Highschool, 50, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1987, 21, Female, Highschool, 50, No, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
1987, 21, Female, Highschool, 50, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
1987, 21, Female, Highschool, 50, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1987, 21, Female, Highschool, 50, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
564, 24, Male, Bachelors, 70, No, "vibration", smartphone, noone, 5 
564, 24, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
564, 24, Male, Bachelors, 70, No, " your fingerprint somehow ", cubetastic3000, public, 5 
564, 24, Male, Bachelors, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
564, 24, Male, Bachelors, 70, No, " recorded your passing conversations ", cubetastic3000, public, 5 
564, 24, Male, Bachelors, 70, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
564, 24, Male, Bachelors, 70, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
564, 24, Male, Bachelors, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
431, 32, Female, Masters, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
431, 32, Female, Masters, 53, No, "sent premium texts or calls", smartphone, noone, 5 
431, 32, Female, Masters, 53, No, " your gender ", cubetastic3000, friends, 1 
431, 32, Female, Masters, 53, No, " your gender ", cubetastic3000, work, 1 
431, 32, Female, Masters, 53, No, " what medical conditions you have ", cubetastic3000, friends, 5 
431, 32, Female, Masters, 53, No, " when you are busy or interruptible ", cubetastic3000, public, 3 
431, 32, Female, Masters, 53, No, " what television shows you watch ", cubetastic3000, public, 2 
431, 32, Female, Masters, 53, No, " what products you buy ", cubetastic3000, appserver, 4 
510, 19, Male, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
510, 19, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
510, 19, Male, Somecollege, 58, No, " the language you were speaking ", cubetastic3000, friends, 4 
510, 19, Male, Somecollege, 58, No, " the language you were speaking ", cubetastic3000, appserver, 4 
510, 19, Male, Somecollege, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
510, 19, Male, Somecollege, 58, No, " who you were spending time with ", cubetastic3000, work, 4 
510, 19, Male, Somecollege, 58, No, " who you were spending time with ", cubetastic3000, public, 4 
510, 19, Male, Somecollege, 58, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
2220, 21, Female, Somecollege, 40, No, "vibration", smartphone, noone, 1 
2220, 21, Female, Somecollege, 40, No, "sent premium texts or calls", smartphone, noone, 5 
2220, 21, Female, Somecollege, 40, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
2220, 21, Female, Somecollege, 40, No, " recorded your work conversations ", cubetastic3000, appserver, 3 
2220, 21, Female, Somecollege, 40, No, " recorded the sound around you ", cubetastic3000, work, 5 
2220, 21, Female, Somecollege, 40, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2220, 21, Female, Somecollege, 40, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
2220, 21, Female, Somecollege, 40, No, " how much money you have ", cubetastic3000, appserver, 3 
2266, 34, Male, Somecollege, 68, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2266, 34, Male, Somecollege, 68, Yes, "sent premium texts or calls", smartphone, noone, 5 
2266, 34, Male, Somecollege, 68, Yes, " when you are busy or interruptible ", cubetastic3000, friends, 3 
2266, 34, Male, Somecollege, 68, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
2266, 34, Male, Somecollege, 68, Yes, " how much you use your phone ", cubetastic3000, friends, 5 
2266, 34, Male, Somecollege, 68, Yes, " what television shows you watch ", cubetastic3000, public, 5 
1265, 21, Male, Somecollege, 41, No, "vibration", smartphone, noone, 1 
1265, 21, Male, Somecollege, 41, No, "connected to a bluetooth device", smartphone, noone, 3 
1265, 21, Male, Somecollege, 41, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1265, 21, Male, Somecollege, 41, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 1 
1265, 21, Male, Somecollege, 41, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
1265, 21, Male, Somecollege, 41, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1265, 21, Male, Somecollege, 41, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1265, 21, Male, Somecollege, 41, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
617, 32, Male, Bachelors, 64, No, "vibration", smartphone, noone, 2 
617, 32, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
617, 32, Male, Bachelors, 64, No, " your gender ", cubetastic3000, appserver, 1 
617, 32, Male, Bachelors, 64, No, " when you were happy or having fun ", cubetastic3000, friends, 3 
617, 32, Male, Bachelors, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
617, 32, Male, Bachelors, 64, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
617, 32, Male, Bachelors, 64, No, " how much you use your computer ", cubetastic3000, friends, 4 
617, 32, Male, Bachelors, 64, No, " your social security number ", cubetastic3000, friends, 5 
1761, 30, Female, Masters, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
1761, 30, Female, Masters, 61, No, "unmuted a call", smartphone, noone, 5 
1761, 30, Female, Masters, 61, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
1761, 30, Female, Masters, 61, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1761, 30, Female, Masters, 61, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1761, 30, Female, Masters, 61, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1761, 30, Female, Masters, 61, No, " how much you use your computer ", cubetastic3000, friends, 5 
1761, 30, Female, Masters, 61, No, " your name ", cubetastic3000, work, 4 
1104, 32, Male, Masters, 61, No, "vibration", smartphone, noone, 1 
1104, 32, Male, Masters, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1104, 32, Male, Masters, 61, No, " your age ", cubetastic3000, friends, 5 
1104, 32, Male, Masters, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1104, 32, Male, Masters, 61, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
1104, 32, Male, Masters, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1104, 32, Male, Masters, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1104, 32, Male, Masters, 61, No, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
2346, 25, Male, Masters, 65, No, "unmuted a call", smartphone, noone, 4 
2346, 25, Male, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2346, 25, Male, Masters, 65, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
2346, 25, Male, Masters, 65, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
2346, 25, Male, Masters, 65, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2346, 25, Male, Masters, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
2346, 25, Male, Masters, 65, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
2346, 25, Male, Masters, 65, No, " how much you use your computer ", cubetastic3000, friends, 5 
330, 26, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
330, 26, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
330, 26, Male, Somecollege, 64, No, " the language you were speaking ", cubetastic3000, public, 1 
330, 26, Male, Somecollege, 64, No, " your heart rate ", cubetastic3000, public, 1 
330, 26, Male, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, friends, 1 
330, 26, Male, Somecollege, 64, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
330, 26, Male, Somecollege, 64, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
330, 26, Male, Somecollege, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
2074, 19, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 3 
2074, 19, Male, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
2074, 19, Male, Somecollege, 55, No, " recorded the sound around you ", cubetastic3000, public, 5 
2074, 19, Male, Somecollege, 55, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2074, 19, Male, Somecollege, 55, No, " what websites you go to ", cubetastic3000, public, 5 
2074, 19, Male, Somecollege, 55, No, " your social security number ", cubetastic3000, public, 5 
2074, 19, Male, Somecollege, 55, No, " your username and password for websites ", cubetastic3000, work, 5 
2074, 19, Male, Somecollege, 55, No, " how much debt you have ", cubetastic3000, appserver, 5 
619, 21, Male, Somecollege, 59, Yes, "connected to a bluetooth device", smartphone, noone, 5 
619, 21, Male, Somecollege, 59, Yes, "sent premium texts or calls", smartphone, noone, 4 
619, 21, Male, Somecollege, 59, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
619, 21, Male, Somecollege, 59, Yes, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
619, 21, Male, Somecollege, 59, Yes, " recorded your passing conversations ", cubetastic3000, public, 3 
619, 21, Male, Somecollege, 59, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
619, 21, Male, Somecollege, 59, Yes, " how much you use your computer ", cubetastic3000, work, 5 
619, 21, Male, Somecollege, 59, Yes, " what websites you go to ", cubetastic3000, work, 5 
996, 30, Male, Bachelors, 39, Yes, "took screenshots while using other apps", smartphone, noone, 3 
996, 30, Male, Bachelors, 39, Yes, "sent premium texts or calls", smartphone, noone, 4 
996, 30, Male, Bachelors, 39, Yes, "vibration", cubetastic3000, noone, 2 
996, 30, Male, Bachelors, 39, Yes, " recorded your phone conversations ", cubetastic3000, appserver, 4 
996, 30, Male, Bachelors, 39, Yes, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
996, 30, Male, Bachelors, 39, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
996, 30, Male, Bachelors, 39, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 4 
996, 30, Male, Bachelors, 39, Yes, " a video of you off-guard ", cubetastic3000, friends, 3 
569, 38, Male, Graduate, 70, Yes, "unmuted a call", smartphone, noone, 5 
569, 38, Male, Graduate, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
569, 38, Male, Graduate, 70, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 5 
569, 38, Male, Graduate, 70, Yes, " when and how much you have sex ", cubetastic3000, public, 5 
569, 38, Male, Graduate, 70, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
569, 38, Male, Graduate, 70, Yes, " your social security number ", cubetastic3000, friends, 5 
569, 38, Male, Graduate, 70, Yes, " your credit card information ", cubetastic3000, public, 5 
2010, 32, Female, Masters, 34, No, "unmuted a call", smartphone, noone, 3 
2010, 32, Female, Masters, 34, No, "took screenshots while using other apps", smartphone, noone, 2 
2010, 32, Female, Masters, 34, No, " your gender ", cubetastic3000, appserver, 1 
2010, 32, Female, Masters, 34, No, " when and how much you have sex ", cubetastic3000, public, 3 
2010, 32, Female, Masters, 34, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 2 
2010, 32, Female, Masters, 34, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 2 
2010, 32, Female, Masters, 34, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 1 
2010, 32, Female, Masters, 34, No, " your social security number ", cubetastic3000, appserver, 5 
1314, 44, Male, Masters, 67, No, "connected to a bluetooth device", smartphone, noone, 4 
1314, 44, Male, Masters, 67, No, "took screenshots while using other apps", smartphone, noone, 4 
1314, 44, Male, Masters, 67, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
1314, 44, Male, Masters, 67, No, " when you are busy or interruptible ", cubetastic3000, public, 2 
1314, 44, Male, Masters, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1314, 44, Male, Masters, 67, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1314, 44, Male, Masters, 67, No, " a video of you off-guard ", cubetastic3000, public, 4 
1314, 44, Male, Masters, 67, No, " your credit card information ", cubetastic3000, work, 5 
997, 30, Female, Masters, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
997, 30, Female, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
997, 30, Female, Masters, 65, No, " the language you were speaking ", cubetastic3000, public, 4 
997, 30, Female, Masters, 65, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
997, 30, Female, Masters, 65, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
997, 30, Female, Masters, 65, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
997, 30, Female, Masters, 65, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
997, 30, Female, Masters, 65, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1896, 19, Female, Somecollege, 61, No, "vibration", smartphone, noone, 1 
1896, 19, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 2 
1896, 19, Female, Somecollege, 61, No, " your age ", cubetastic3000, friends, 2 
1896, 19, Female, Somecollege, 61, No, " recorded your work conversations ", cubetastic3000, work, 5 
1896, 19, Female, Somecollege, 61, No, " a photo of you off-guard ", cubetastic3000, public, 4 
1896, 19, Female, Somecollege, 61, No, " what products you buy ", cubetastic3000, work, 5 
1896, 19, Female, Somecollege, 61, No, " your address ", cubetastic3000, work, 5 
1896, 19, Female, Somecollege, 61, No, " your username and password for websites ", cubetastic3000, public, 5 
593, 22, Female, Bachelors, 53, No, "vibration", smartphone, noone, 2 
593, 22, Female, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
593, 22, Female, Bachelors, 53, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
593, 22, Female, Bachelors, 53, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 3 
593, 22, Female, Bachelors, 53, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
593, 22, Female, Bachelors, 53, No, " a photo of you off-guard ", cubetastic3000, work, 5 
593, 22, Female, Bachelors, 53, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
593, 22, Female, Bachelors, 53, No, " what television shows you watch ", cubetastic3000, work, 3 
1817, 26, Male, Graduate, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
1817, 26, Male, Graduate, 63, No, "unmuted a call", smartphone, noone, 3 
1817, 26, Male, Graduate, 63, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1817, 26, Male, Graduate, 63, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1817, 26, Male, Graduate, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1817, 26, Male, Graduate, 63, No, " your name ", cubetastic3000, work, 5 
1817, 26, Male, Graduate, 63, No, " your social security number ", cubetastic3000, public, 5 
1817, 26, Male, Graduate, 63, No, " your username for websites ", cubetastic3000, public, 5 
528, 37, Male, Highschool, 69, No, "vibration", smartphone, noone, 2 
528, 37, Male, Highschool, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
528, 37, Male, Highschool, 69, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
528, 37, Male, Highschool, 69, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
528, 37, Male, Highschool, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
528, 37, Male, Highschool, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
528, 37, Male, Highschool, 69, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
528, 37, Male, Highschool, 69, No, " your username for websites ", cubetastic3000, appserver, 5 
453, 42, Male, Somecollege, 61, No, "vibration", smartphone, noone, 2 
453, 42, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
453, 42, Male, Somecollege, 61, No, "unmuted a call", cubetastic3000, noone, 5 
453, 42, Male, Somecollege, 61, No, "sent premium texts or calls", cubetastic3000, noone, 5 
453, 42, Male, Somecollege, 61, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
453, 42, Male, Somecollege, 61, No, " when and how much you have sex ", cubetastic3000, public, 5 
453, 42, Male, Somecollege, 61, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
453, 42, Male, Somecollege, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
1760, 34, Male, Graduate, 54, No, "unmuted a call", smartphone, noone, 4 
1760, 34, Male, Graduate, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1760, 34, Male, Graduate, 54, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1760, 34, Male, Graduate, 54, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1760, 34, Male, Graduate, 54, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
1760, 34, Male, Graduate, 54, No, " your username for websites ", cubetastic3000, appserver, 4 
1760, 34, Male, Graduate, 54, No, " your username and password for websites ", cubetastic3000, public, 5 
1760, 34, Male, Graduate, 54, No, " your bank account information ", cubetastic3000, appserver, 5 
2087, 34, Female, Graduate, 63, Yes, "connected to a bluetooth device", smartphone, noone, 2 
2087, 34, Female, Graduate, 63, Yes, "took screenshots while using other apps", smartphone, noone, 2 
2087, 34, Female, Graduate, 63, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
2087, 34, Female, Graduate, 63, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
2087, 34, Female, Graduate, 63, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2087, 34, Female, Graduate, 63, Yes, " what websites you go to ", cubetastic3000, public, 4 
2087, 34, Female, Graduate, 63, Yes, " your credit card information ", cubetastic3000, friends, 5 
2087, 34, Female, Graduate, 63, Yes, " how much money you have ", cubetastic3000, friends, 5 
2171, 44, Male, Bachelors, 70, No, "vibration", smartphone, noone, 3 
2171, 44, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2171, 44, Male, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
2171, 44, Male, Bachelors, 70, No, " recorded your phone conversations ", cubetastic3000, public, 5 
2171, 44, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2171, 44, Male, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
2171, 44, Male, Bachelors, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2171, 44, Male, Bachelors, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
277, 33, Female, Bachelors, 48, No, "connected to a bluetooth device", smartphone, noone, 1 
277, 33, Female, Bachelors, 48, No, "took screenshots while using other apps", smartphone, noone, 3 
277, 33, Female, Bachelors, 48, No, "vibration", cubetastic3000, noone, 3 
277, 33, Female, Bachelors, 48, No, " your age ", cubetastic3000, work, 4 
277, 33, Female, Bachelors, 48, No, " recorded your passing conversations ", cubetastic3000, appserver, 2 
277, 33, Female, Bachelors, 48, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
277, 33, Female, Bachelors, 48, No, " how much you use your phone ", cubetastic3000, work, 2 
277, 33, Female, Bachelors, 48, No, " your bank account information ", cubetastic3000, friends, 5 
1779, 23, Female, Somecollege, 68, No, "vibration", smartphone, noone, 1 
1779, 23, Female, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1779, 23, Female, Somecollege, 68, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
1779, 23, Female, Somecollege, 68, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1779, 23, Female, Somecollege, 68, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1779, 23, Female, Somecollege, 68, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1779, 23, Female, Somecollege, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
1779, 23, Female, Somecollege, 68, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
820, 34, Male, Somecollege, 59, No, "unmuted a call", smartphone, noone, 5 
820, 34, Male, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
820, 34, Male, Somecollege, 59, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
820, 34, Male, Somecollege, 59, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
820, 34, Male, Somecollege, 59, No, " recorded your work conversations ", cubetastic3000, public, 5 
820, 34, Male, Somecollege, 59, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
820, 34, Male, Somecollege, 59, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
820, 34, Male, Somecollege, 59, No, " your address ", cubetastic3000, public, 5 
2107, 35, Male, Masters, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
2107, 35, Male, Masters, 62, No, "sent premium texts or calls", smartphone, noone, 5 
2107, 35, Male, Masters, 62, No, "sent premium texts or calls", cubetastic3000, noone, 5 
2107, 35, Male, Masters, 62, No, " the language you were speaking ", cubetastic3000, public, 3 
2107, 35, Male, Masters, 62, No, " who you were spending time with ", cubetastic3000, appserver, 2 
2107, 35, Male, Masters, 62, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
2107, 35, Male, Masters, 62, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2107, 35, Male, Masters, 62, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2091, 25, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
2091, 25, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2091, 25, Male, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, work, 5 
2091, 25, Male, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, work, 5 
2091, 25, Male, Somecollege, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
2091, 25, Male, Somecollege, 70, No, " your name ", cubetastic3000, work, 5 
2091, 25, Male, Somecollege, 70, No, " your social security number ", cubetastic3000, public, 5 
2091, 25, Male, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, appserver, 5 
729, 32, Male, Highschool, 56, No, "vibration", smartphone, noone, 3 
729, 32, Male, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
729, 32, Male, Highschool, 56, No, " when, how, and how much you exercise ", cubetastic3000, friends, 1 
729, 32, Male, Highschool, 56, No, " a photo of you off-guard ", cubetastic3000, work, 4 
729, 32, Male, Highschool, 56, No, " a photo of you off-guard ", cubetastic3000, public, 5 
729, 32, Male, Highschool, 56, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 2 
729, 32, Male, Highschool, 56, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 1 
729, 32, Male, Highschool, 56, No, " what medication you take ", cubetastic3000, appserver, 1 
1079, 29, Male, Masters, 60, No, "vibration", smartphone, noone, 5 
1079, 29, Male, Masters, 60, No, "connected to a bluetooth device", smartphone, noone, 4 
1079, 29, Male, Masters, 60, No, " who you were spending time with ", cubetastic3000, work, 5 
1079, 29, Male, Masters, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1079, 29, Male, Masters, 60, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1079, 29, Male, Masters, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1079, 29, Male, Masters, 60, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1692, 34, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 2 
1692, 34, Male, Highschool, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1692, 34, Male, Highschool, 70, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1692, 34, Male, Highschool, 70, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1692, 34, Male, Highschool, 70, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1692, 34, Male, Highschool, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1692, 34, Male, Highschool, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1692, 34, Male, Highschool, 70, No, " your social security number ", cubetastic3000, appserver, 5 
2311, 62, Female, Highschool, 68, No, "vibration", smartphone, noone, 4 
2311, 62, Female, Highschool, 68, No, "unmuted a call", smartphone, noone, 5 
2311, 62, Female, Highschool, 68, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
2311, 62, Female, Highschool, 68, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
2311, 62, Female, Highschool, 68, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
2311, 62, Female, Highschool, 68, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
2311, 62, Female, Highschool, 68, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
2311, 62, Female, Highschool, 68, No, " your social security number ", cubetastic3000, friends, 5 
1766, 43, Male, Highschool, 47, No, "connected to a bluetooth device", smartphone, noone, 3 
1766, 43, Male, Highschool, 47, No, "sent premium texts or calls", smartphone, noone, 5 
1766, 43, Male, Highschool, 47, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
1766, 43, Male, Highschool, 47, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1766, 43, Male, Highschool, 47, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1766, 43, Male, Highschool, 47, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1766, 43, Male, Highschool, 47, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1766, 43, Male, Highschool, 47, No, " your address ", cubetastic3000, work, 5 
1726, 22, Male, Somecollege, 57, No, "took screenshots while using other apps", smartphone, noone, 5 
1726, 22, Male, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1726, 22, Male, Somecollege, 57, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1726, 22, Male, Somecollege, 57, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1726, 22, Male, Somecollege, 57, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 2 
1726, 22, Male, Somecollege, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
1726, 22, Male, Somecollege, 57, No, " your bank account information ", cubetastic3000, public, 5 
1726, 22, Male, Somecollege, 57, No, " how much money you have ", cubetastic3000, public, 5 
581, 45, Male, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 3 
581, 45, Male, Bachelors, 70, Yes, "took screenshots while using other apps", smartphone, noone, 4 
581, 45, Male, Bachelors, 70, Yes, " your heart rate ", cubetastic3000, work, 4 
581, 45, Male, Bachelors, 70, Yes, " when and how much you have sex ", cubetastic3000, friends, 5 
581, 45, Male, Bachelors, 70, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 4 
581, 45, Male, Bachelors, 70, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
581, 45, Male, Bachelors, 70, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
581, 45, Male, Bachelors, 70, Yes, " your bank account information ", cubetastic3000, friends, 5 
1832, 29, Female, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
1832, 29, Female, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 2 
1832, 29, Female, Bachelors, 62, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1832, 29, Female, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1832, 29, Female, Bachelors, 62, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1832, 29, Female, Bachelors, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1832, 29, Female, Bachelors, 62, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1832, 29, Female, Bachelors, 62, No, " how much you use your phone ", cubetastic3000, work, 5 
858, 49, Male, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
858, 49, Male, Bachelors, 67, No, "sent premium texts or calls", smartphone, noone, 5 
858, 49, Male, Bachelors, 67, No, " your gender ", cubetastic3000, public, 2 
858, 49, Male, Bachelors, 67, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
858, 49, Male, Bachelors, 67, No, " recorded the sound around you ", cubetastic3000, public, 5 
858, 49, Male, Bachelors, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
858, 49, Male, Bachelors, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
858, 49, Male, Bachelors, 67, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
2215, 21, Male, Somecollege, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
2215, 21, Male, Somecollege, 56, No, "sent premium texts or calls", smartphone, noone, 5 
2215, 21, Male, Somecollege, 56, No, " when and how well you are sleeping ", cubetastic3000, work, 4 
2215, 21, Male, Somecollege, 56, No, " when you are sick or healthy ", cubetastic3000, public, 5 
2215, 21, Male, Somecollege, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
2215, 21, Male, Somecollege, 56, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
2215, 21, Male, Somecollege, 56, No, " a video of you intoxicated ", cubetastic3000, public, 5 
2215, 21, Male, Somecollege, 56, No, " how much you use your computer ", cubetastic3000, friends, 3 
1951, 32, Male, Highschool, 68, No, "connected to a bluetooth device", smartphone, noone, 3 
1951, 32, Male, Highschool, 68, No, "unmuted a call", smartphone, noone, 5 
1951, 32, Male, Highschool, 68, No, "unmuted a call", cubetastic3000, noone, 5 
1951, 32, Male, Highschool, 68, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
1951, 32, Male, Highschool, 68, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1951, 32, Male, Highschool, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 3 
1951, 32, Male, Highschool, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
1951, 32, Male, Highschool, 68, No, " what television shows you watch ", cubetastic3000, work, 4 
247, 28, Female, Bachelors, 64, Yes, "connected to a bluetooth device", smartphone, noone, 2 
247, 28, Female, Bachelors, 64, Yes, "unmuted a call", smartphone, noone, 3 
247, 28, Female, Bachelors, 64, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 5 
247, 28, Female, Bachelors, 64, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
247, 28, Female, Bachelors, 64, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
247, 28, Female, Bachelors, 64, Yes, " a photo of you off-guard ", cubetastic3000, friends, 5 
247, 28, Female, Bachelors, 64, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
247, 28, Female, Bachelors, 64, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1785, 23, Male, Highschool, 61, No, "vibration", smartphone, noone, 2 
1785, 23, Male, Highschool, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
1785, 23, Male, Highschool, 61, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1785, 23, Male, Highschool, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 3 
1785, 23, Male, Highschool, 61, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
1785, 23, Male, Highschool, 61, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1785, 23, Male, Highschool, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1785, 23, Male, Highschool, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1878, 51, Female, Bachelors, 46, No, "vibration", smartphone, noone, 1 
1878, 51, Female, Bachelors, 46, No, "took screenshots while using other apps", smartphone, noone, 4 
1878, 51, Female, Bachelors, 46, No, "connected to a bluetooth device", cubetastic3000, noone, 2 
1878, 51, Female, Bachelors, 46, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 3 
1878, 51, Female, Bachelors, 46, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
1878, 51, Female, Bachelors, 46, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
1878, 51, Female, Bachelors, 46, No, " a photo of you off-guard ", cubetastic3000, public, 4 
1878, 51, Female, Bachelors, 46, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 4 
2325, 27, Male, Somecollege, 61, No, "vibration", smartphone, noone, 1 
2325, 27, Male, Somecollege, 61, No, "unmuted a call", smartphone, noone, 2 
2325, 27, Male, Somecollege, 61, No, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
2325, 27, Male, Somecollege, 61, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
2325, 27, Male, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
2325, 27, Male, Somecollege, 61, No, " what websites you go to ", cubetastic3000, appserver, 5 
2325, 27, Male, Somecollege, 61, No, " how much debt you have ", cubetastic3000, appserver, 5 
2260, 27, Male, Bachelors, 53, No, "vibration", smartphone, noone, 2 
2260, 27, Male, Bachelors, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
2260, 27, Male, Bachelors, 53, No, " the language you were speaking ", cubetastic3000, public, 3 
2260, 27, Male, Bachelors, 53, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
2260, 27, Male, Bachelors, 53, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
2260, 27, Male, Bachelors, 53, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
2260, 27, Male, Bachelors, 53, No, " your address ", cubetastic3000, appserver, 4 
2260, 27, Male, Bachelors, 53, No, " your username for websites ", cubetastic3000, appserver, 3 
1740, 34, Male, Somecollege, 65, No, "vibration", smartphone, noone, 5 
1740, 34, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
1740, 34, Male, Somecollege, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1740, 34, Male, Somecollege, 65, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1740, 34, Male, Somecollege, 65, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1740, 34, Male, Somecollege, 65, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1740, 34, Male, Somecollege, 65, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1740, 34, Male, Somecollege, 65, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1158, 37, Female, Somehighschool, 64, No, "vibration", smartphone, noone, 1 
1158, 37, Female, Somehighschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1158, 37, Female, Somehighschool, 64, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1158, 37, Female, Somehighschool, 64, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1158, 37, Female, Somehighschool, 64, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1158, 37, Female, Somehighschool, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1158, 37, Female, Somehighschool, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1158, 37, Female, Somehighschool, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1363, 25, Female, Somecollege, 66, No, "vibration", smartphone, noone, 1 
1363, 25, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
1363, 25, Female, Somecollege, 66, No, " the language you were speaking ", cubetastic3000, friends, 5 
1363, 25, Female, Somecollege, 66, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1363, 25, Female, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
1363, 25, Female, Somecollege, 66, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1363, 25, Female, Somecollege, 66, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1363, 25, Female, Somecollege, 66, No, " your name ", cubetastic3000, public, 5 
1152, 28, Male, Highschool, 61, No, "vibration", smartphone, noone, 1 
1152, 28, Male, Highschool, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
1152, 28, Male, Highschool, 61, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
1152, 28, Male, Highschool, 61, No, " a video of you off-guard ", cubetastic3000, public, 5 
1152, 28, Male, Highschool, 61, No, " a picture of your signature ", cubetastic3000, friends, 2 
1152, 28, Male, Highschool, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1152, 28, Male, Highschool, 61, No, " your social security number ", cubetastic3000, work, 5 
1152, 28, Male, Highschool, 61, No, " how much money you have ", cubetastic3000, appserver, 3 
1935, 39, Female, Highschool, 55, No, "vibration", smartphone, noone, 2 
1935, 39, Female, Highschool, 55, No, "unmuted a call", smartphone, noone, 5 
1935, 39, Female, Highschool, 55, No, " your gender ", cubetastic3000, public, 3 
1935, 39, Female, Highschool, 55, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1935, 39, Female, Highschool, 55, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1935, 39, Female, Highschool, 55, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1935, 39, Female, Highschool, 55, No, " a video of you off-guard ", cubetastic3000, work, 5 
1935, 39, Female, Highschool, 55, No, " what television shows you watch ", cubetastic3000, public, 2 
452, 36, Female, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
452, 36, Female, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
452, 36, Female, Somecollege, 69, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
452, 36, Female, Somecollege, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
452, 36, Female, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
452, 36, Female, Somecollege, 69, No, " a picture of your signature ", cubetastic3000, appserver, 5 
452, 36, Female, Somecollege, 69, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
452, 36, Female, Somecollege, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
784, 27, Female, Bachelors, 56, No, "vibration", smartphone, noone, 3 
784, 27, Female, Bachelors, 56, No, "unmuted a call", smartphone, noone, 5 
784, 27, Female, Bachelors, 56, No, " the language you were speaking ", cubetastic3000, public, 2 
784, 27, Female, Bachelors, 56, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
784, 27, Female, Bachelors, 56, No, " recorded your work conversations ", cubetastic3000, friends, 5 
784, 27, Female, Bachelors, 56, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
784, 27, Female, Bachelors, 56, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
784, 27, Female, Bachelors, 56, No, " your social security number ", cubetastic3000, public, 5 
287, 39, Female, Highschool, 65, No, "vibration", smartphone, noone, 1 
287, 39, Female, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
287, 39, Female, Highschool, 65, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
287, 39, Female, Highschool, 65, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
287, 39, Female, Highschool, 65, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
287, 39, Female, Highschool, 65, No, " how much you use your computer ", cubetastic3000, friends, 3 
287, 39, Female, Highschool, 65, No, " what television shows you watch ", cubetastic3000, friends, 3 
2134, 24, None, Somecollege, 40, No, "took screenshots while using other apps", smartphone, noone, 3 
2134, 24, None, Somecollege, 40, No, "sent premium texts or calls", smartphone, noone, 5 
2134, 24, None, Somecollege, 40, No, " your heart rate ", cubetastic3000, friends, 3 
2134, 24, None, Somecollege, 40, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
2134, 24, None, Somecollege, 40, No, " who you were spending time with ", cubetastic3000, friends, 1 
2134, 24, None, Somecollege, 40, No, " when you were happy or having fun ", cubetastic3000, work, 5 
2134, 24, None, Somecollege, 40, No, " where you are (like a GPS) ", cubetastic3000, appserver, 1 
2134, 24, None, Somecollege, 40, No, " your address ", cubetastic3000, public, 5 
1911, 59, Male, Masters, 63, No, "vibration", smartphone, noone, 2 
1911, 59, Male, Masters, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1911, 59, Male, Masters, 63, No, " your heart rate ", cubetastic3000, work, 4 
1911, 59, Male, Masters, 63, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
1911, 59, Male, Masters, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1911, 59, Male, Masters, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1911, 59, Male, Masters, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1911, 59, Male, Masters, 63, No, " your username for websites ", cubetastic3000, public, 5 
560, 41, Male, Highschool, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
560, 41, Male, Highschool, 68, No, "sent premium texts or calls", smartphone, noone, 5 
560, 41, Male, Highschool, 68, No, " when you are sick or healthy ", cubetastic3000, public, 5 
560, 41, Male, Highschool, 68, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
560, 41, Male, Highschool, 68, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
560, 41, Male, Highschool, 68, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
560, 41, Male, Highschool, 68, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
560, 41, Male, Highschool, 68, No, " your username for websites ", cubetastic3000, work, 5 
987, 30, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 4 
987, 30, Female, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
987, 30, Female, Somecollege, 61, No, " your fingerprint somehow ", cubetastic3000, work, 5 
987, 30, Female, Somecollege, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
987, 30, Female, Somecollege, 61, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
987, 30, Female, Somecollege, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
987, 30, Female, Somecollege, 61, No, " what medication you take ", cubetastic3000, public, 5 
987, 30, Female, Somecollege, 61, No, " what products you buy ", cubetastic3000, work, 5 
1506, 28, Male, Highschool, 66, No, "vibration", smartphone, noone, 2 
1506, 28, Male, Highschool, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1506, 28, Male, Highschool, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
1506, 28, Male, Highschool, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1506, 28, Male, Highschool, 66, No, " a photo of you intoxicated ", cubetastic3000, public, 4 
1506, 28, Male, Highschool, 66, No, " what medication you take ", cubetastic3000, friends, 3 
1506, 28, Male, Highschool, 66, No, " your name ", cubetastic3000, public, 5 
1506, 28, Male, Highschool, 66, No, " your bank account information ", cubetastic3000, appserver, 5 
391, 29, Female, Highschool, 56, No, "unmuted a call", smartphone, noone, 4 
391, 29, Female, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
391, 29, Female, Highschool, 56, No, " your age ", cubetastic3000, work, 4 
391, 29, Female, Highschool, 56, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
391, 29, Female, Highschool, 56, No, " recorded your work conversations ", cubetastic3000, work, 5 
391, 29, Female, Highschool, 56, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
391, 29, Female, Highschool, 56, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
391, 29, Female, Highschool, 56, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2057, 31, Female, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 1 
2057, 31, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2057, 31, Female, Bachelors, 64, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
2057, 31, Female, Bachelors, 64, No, " a video of you unclothed ", cubetastic3000, work, 5 
2057, 31, Female, Bachelors, 64, No, " how much you use your phone ", cubetastic3000, appserver, 2 
2057, 31, Female, Bachelors, 64, No, " what medication you take ", cubetastic3000, work, 5 
2057, 31, Female, Bachelors, 64, No, " your address ", cubetastic3000, public, 5 
2057, 31, Female, Bachelors, 64, No, " your username and password for websites ", cubetastic3000, public, 5 
1032, 24, Male, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
1032, 24, Male, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1032, 24, Male, Bachelors, 55, No, "took screenshots while using other apps", cubetastic3000, noone, 3 
1032, 24, Male, Bachelors, 55, No, " when and how well you are sleeping ", cubetastic3000, work, 4 
1032, 24, Male, Bachelors, 55, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1032, 24, Male, Bachelors, 55, No, " copied and uploaded music from your device ", cubetastic3000, public, 2 
1032, 24, Male, Bachelors, 55, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1032, 24, Male, Bachelors, 55, No, " your name ", cubetastic3000, public, 3 
2333, 46, Female, Masters, 63, No, "unmuted a call", smartphone, noone, 5 
2333, 46, Female, Masters, 63, No, "sent premium texts or calls", smartphone, noone, 4 
2333, 46, Female, Masters, 63, No, " recorded the sound around you ", cubetastic3000, friends, 5 
2333, 46, Female, Masters, 63, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2333, 46, Female, Masters, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
2333, 46, Female, Masters, 63, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
2333, 46, Female, Masters, 63, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2333, 46, Female, Masters, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1590, 22, Male, Bachelors, 57, No, "unmuted a call", smartphone, noone, 3 
1590, 22, Male, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1590, 22, Male, Bachelors, 57, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1590, 22, Male, Bachelors, 57, No, " your fingerprint somehow ", cubetastic3000, public, 4 
1590, 22, Male, Bachelors, 57, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
1590, 22, Male, Bachelors, 57, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 4 
1590, 22, Male, Bachelors, 57, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1590, 22, Male, Bachelors, 57, No, " your social security number ", cubetastic3000, work, 5 
652, 31, Female, Bachelors, 70, No, "vibration", smartphone, noone, 5 
652, 31, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
652, 31, Female, Bachelors, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
652, 31, Female, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
652, 31, Female, Bachelors, 70, No, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
652, 31, Female, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
652, 31, Female, Bachelors, 70, No, " what websites you go to ", cubetastic3000, work, 5 
1153, 32, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1153, 32, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1153, 32, Male, Somecollege, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1153, 32, Male, Somecollege, 70, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
1153, 32, Male, Somecollege, 70, No, " recorded your work conversations ", cubetastic3000, public, 5 
1153, 32, Male, Somecollege, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1153, 32, Male, Somecollege, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1153, 32, Male, Somecollege, 70, No, " your name ", cubetastic3000, friends, 5 
307, 25, Male, Masters, 62, No, "connected to a bluetooth device", smartphone, noone, 3 
307, 25, Male, Masters, 62, No, "sent premium texts or calls", smartphone, noone, 5 
307, 25, Male, Masters, 62, No, " your heart rate ", cubetastic3000, work, 4 
307, 25, Male, Masters, 62, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
307, 25, Male, Masters, 62, No, " how close you are to other people you interact with ", cubetastic3000, work, 3 
307, 25, Male, Masters, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
307, 25, Male, Masters, 62, No, " your address ", cubetastic3000, work, 5 
684, 32, Male, Highschool, 55, No, "unmuted a call", smartphone, noone, 5 
684, 32, Male, Highschool, 55, No, "sent premium texts or calls", smartphone, noone, 5 
684, 32, Male, Highschool, 55, No, " what medical conditions you have ", cubetastic3000, friends, 5 
684, 32, Male, Highschool, 55, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
684, 32, Male, Highschool, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
684, 32, Male, Highschool, 55, No, " what television shows you watch ", cubetastic3000, public, 1 
684, 32, Male, Highschool, 55, No, " your bank account information ", cubetastic3000, work, 5 
2046, 22, Male, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 2 
2046, 22, Male, Bachelors, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
2046, 22, Male, Bachelors, 53, No, " who you were spending time with ", cubetastic3000, work, 4 
2046, 22, Male, Bachelors, 53, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 4 
2046, 22, Male, Bachelors, 53, No, " a picture of your signature ", cubetastic3000, work, 4 
2046, 22, Male, Bachelors, 53, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 3 
2046, 22, Male, Bachelors, 53, No, " your username for websites ", cubetastic3000, public, 5 
2046, 22, Male, Bachelors, 53, No, " your username and password for websites ", cubetastic3000, work, 5 
979, 38, Female, Somecollege, 57, No, "vibration", smartphone, noone, 2 
979, 38, Female, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
979, 38, Female, Somecollege, 57, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
979, 38, Female, Somecollege, 57, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
979, 38, Female, Somecollege, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
979, 38, Female, Somecollege, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
979, 38, Female, Somecollege, 57, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
979, 38, Female, Somecollege, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1635, 50, Female, Bachelors, 70, No, "vibration", smartphone, noone, 1 
1635, 50, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1635, 50, Female, Bachelors, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1635, 50, Female, Bachelors, 70, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1635, 50, Female, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, friends, 5 
1635, 50, Female, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1635, 50, Female, Bachelors, 70, No, " how much you use your computer ", cubetastic3000, work, 5 
299, 52, Male, Somecollege, 49, Yes, "vibration", smartphone, noone, 1 
299, 52, Male, Somecollege, 49, Yes, "connected to a bluetooth device", smartphone, noone, 1 
299, 52, Male, Somecollege, 49, Yes, " your fingerprint somehow ", cubetastic3000, work, 4 
299, 52, Male, Somecollege, 49, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
299, 52, Male, Somecollege, 49, Yes, " when and how much you have sex ", cubetastic3000, friends, 1 
299, 52, Male, Somecollege, 49, Yes, " who you were spending time with ", cubetastic3000, work, 1 
299, 52, Male, Somecollege, 49, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 1 
299, 52, Male, Somecollege, 49, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
115, 34, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 4 
115, 34, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
115, 34, Female, Bachelors, 57, No, " your gender ", cubetastic3000, public, 1 
115, 34, Female, Bachelors, 57, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
115, 34, Female, Bachelors, 57, No, " copied and uploaded music from your device ", cubetastic3000, public, 2 
115, 34, Female, Bachelors, 57, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
115, 34, Female, Bachelors, 57, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
115, 34, Female, Bachelors, 57, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
2234, 27, Male, Highschool, 56, No, "connected to a bluetooth device", smartphone, noone, 1 
2234, 27, Male, Highschool, 56, No, "sent premium texts or calls", smartphone, noone, 5 
2234, 27, Male, Highschool, 56, No, " when you are sick or healthy ", cubetastic3000, work, 4 
2234, 27, Male, Highschool, 56, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 1 
2234, 27, Male, Highschool, 56, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
2234, 27, Male, Highschool, 56, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2234, 27, Male, Highschool, 56, No, " your username for websites ", cubetastic3000, appserver, 2 
2234, 27, Male, Highschool, 56, No, " how much money you have ", cubetastic3000, appserver, 2 
335, 28, Male, Highschool, 63, Yes, "vibration", smartphone, noone, 1 
335, 28, Male, Highschool, 63, Yes, "unmuted a call", smartphone, noone, 5 
335, 28, Male, Highschool, 63, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 3 
335, 28, Male, Highschool, 63, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
335, 28, Male, Highschool, 63, Yes, " a video of you off-guard ", cubetastic3000, appserver, 5 
335, 28, Male, Highschool, 63, Yes, " where you are (like a GPS) ", cubetastic3000, appserver, 2 
335, 28, Male, Highschool, 63, Yes, " your bank account information ", cubetastic3000, friends, 5 
335, 28, Male, Highschool, 63, Yes, " how much debt you have ", cubetastic3000, work, 5 
1743, 33, Female, Bachelors, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
1743, 33, Female, Bachelors, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1743, 33, Female, Bachelors, 59, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1743, 33, Female, Bachelors, 59, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1743, 33, Female, Bachelors, 59, No, " a video of you unclothed ", cubetastic3000, work, 5 
1743, 33, Female, Bachelors, 59, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1743, 33, Female, Bachelors, 59, No, " what websites you go to ", cubetastic3000, appserver, 4 
1743, 33, Female, Bachelors, 59, No, " how much debt you have ", cubetastic3000, friends, 5 
1994, 54, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
1994, 54, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1994, 54, Male, Somecollege, 63, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1994, 54, Male, Somecollege, 63, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
1994, 54, Male, Somecollege, 63, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1994, 54, Male, Somecollege, 63, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1994, 54, Male, Somecollege, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
1994, 54, Male, Somecollege, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
143, 28, Male, Somecollege, 65, Yes, "took screenshots while using other apps", smartphone, noone, 5 
143, 28, Male, Somecollege, 65, Yes, "sent premium texts or calls", smartphone, noone, 5 
143, 28, Male, Somecollege, 65, Yes, " your heart rate ", cubetastic3000, work, 5 
143, 28, Male, Somecollege, 65, Yes, " when you are busy or interruptible ", cubetastic3000, work, 5 
143, 28, Male, Somecollege, 65, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
143, 28, Male, Somecollege, 65, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
143, 28, Male, Somecollege, 65, Yes, " where you are (like a GPS) ", cubetastic3000, work, 5 
143, 28, Male, Somecollege, 65, Yes, " your address ", cubetastic3000, work, 5 
264, 50, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
264, 50, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
264, 50, Male, Somecollege, 64, No, " your age ", cubetastic3000, friends, 1 
264, 50, Male, Somecollege, 64, No, " your fingerprint somehow ", cubetastic3000, public, 5 
264, 50, Male, Somecollege, 64, No, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
264, 50, Male, Somecollege, 64, No, " recorded the sound around you ", cubetastic3000, public, 5 
264, 50, Male, Somecollege, 64, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
264, 50, Male, Somecollege, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
2124, 46, Female, Bachelors, 68, Yes, "connected to a bluetooth device", smartphone, noone, 5 
2124, 46, Female, Bachelors, 68, Yes, "unmuted a call", smartphone, noone, 5 
2124, 46, Female, Bachelors, 68, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
2124, 46, Female, Bachelors, 68, Yes, " when, how much, and what you are eating ", cubetastic3000, public, 5 
2124, 46, Female, Bachelors, 68, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2124, 46, Female, Bachelors, 68, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2124, 46, Female, Bachelors, 68, Yes, " what products you buy ", cubetastic3000, public, 5 
2124, 46, Female, Bachelors, 68, Yes, " your address ", cubetastic3000, appserver, 4 
384, 28, Male, Somecollege, 51, No, "vibration", smartphone, noone, 5 
384, 28, Male, Somecollege, 51, No, "unmuted a call", smartphone, noone, 5 
384, 28, Male, Somecollege, 51, No, " your fingerprint somehow ", cubetastic3000, public, 5 
384, 28, Male, Somecollege, 51, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
384, 28, Male, Somecollege, 51, No, " how much you use your phone ", cubetastic3000, public, 5 
384, 28, Male, Somecollege, 51, No, " your username and password for websites ", cubetastic3000, public, 5 
384, 28, Male, Somecollege, 51, No, " your bank account information ", cubetastic3000, appserver, 5 
2079, 24, Female, Somecollege, 62, Yes, "vibration", smartphone, noone, 2 
2079, 24, Female, Somecollege, 62, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2079, 24, Female, Somecollege, 62, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 1 
2079, 24, Female, Somecollege, 62, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
2079, 24, Female, Somecollege, 62, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 2 
2079, 24, Female, Somecollege, 62, Yes, " how much you use your computer ", cubetastic3000, friends, 2 
2079, 24, Female, Somecollege, 62, Yes, " your address ", cubetastic3000, appserver, 4 
2079, 24, Female, Somecollege, 62, Yes, " your social security number ", cubetastic3000, appserver, 5 
1328, 25, Male, Bachelors, 70, No, "vibration", smartphone, noone, 1 
1328, 25, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1328, 25, Male, Bachelors, 70, No, " your age ", cubetastic3000, appserver, 1 
1328, 25, Male, Bachelors, 70, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1328, 25, Male, Bachelors, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1328, 25, Male, Bachelors, 70, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1328, 25, Male, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, public, 5 
1328, 25, Male, Bachelors, 70, No, " how much you use your computer ", cubetastic3000, work, 5 
827, 23, Male, Bachelors, 63, Yes, "connected to a bluetooth device", smartphone, noone, 2 
827, 23, Male, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 4 
827, 23, Male, Bachelors, 63, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 3 
827, 23, Male, Bachelors, 63, Yes, " when and how well you are sleeping ", cubetastic3000, friends, 5 
827, 23, Male, Bachelors, 63, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
827, 23, Male, Bachelors, 63, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 5 
827, 23, Male, Bachelors, 63, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 4 
827, 23, Male, Bachelors, 63, Yes, " what medication you take ", cubetastic3000, public, 5 
344, 19, Male, Somecollege, 58, No, "unmuted a call", smartphone, noone, 4 
344, 19, Male, Somecollege, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
344, 19, Male, Somecollege, 58, No, " your age ", cubetastic3000, public, 4 
344, 19, Male, Somecollege, 58, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
344, 19, Male, Somecollege, 58, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
344, 19, Male, Somecollege, 58, No, " when you were happy or having fun ", cubetastic3000, public, 3 
344, 19, Male, Somecollege, 58, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
344, 19, Male, Somecollege, 58, No, " your bank account information ", cubetastic3000, work, 5 
1967, 23, Male, Bachelors, 64, Yes, "vibration", smartphone, noone, 3 
1967, 23, Male, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1967, 23, Male, Bachelors, 64, Yes, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1967, 23, Male, Bachelors, 64, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1967, 23, Male, Bachelors, 64, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1967, 23, Male, Bachelors, 64, Yes, " what websites you go to ", cubetastic3000, appserver, 3 
1967, 23, Male, Bachelors, 64, Yes, " your social security number ", cubetastic3000, friends, 5 
1967, 23, Male, Bachelors, 64, Yes, " how much debt you have ", cubetastic3000, friends, 5 
1934, 27, Male, Graduate, 70, No, "vibration", smartphone, noone, 4 
1934, 27, Male, Graduate, 70, No, "unmuted a call", smartphone, noone, 5 
1934, 27, Male, Graduate, 70, No, " when you are sick or healthy ", cubetastic3000, work, 4 
1934, 27, Male, Graduate, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1934, 27, Male, Graduate, 70, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1934, 27, Male, Graduate, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1934, 27, Male, Graduate, 70, No, " your name ", cubetastic3000, friends, 5 
1934, 27, Male, Graduate, 70, No, " your address ", cubetastic3000, work, 5 
1261, 27, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1261, 27, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1261, 27, Male, Bachelors, 70, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1261, 27, Male, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1261, 27, Male, Bachelors, 70, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
1261, 27, Male, Bachelors, 70, No, " what medical conditions you have ", cubetastic3000, public, 5 
1261, 27, Male, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1261, 27, Male, Bachelors, 70, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1174, 23, Male, Somecollege, 65, No, "unmuted a call", smartphone, noone, 3 
1174, 23, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1174, 23, Male, Somecollege, 65, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
1174, 23, Male, Somecollege, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1174, 23, Male, Somecollege, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1174, 23, Male, Somecollege, 65, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1174, 23, Male, Somecollege, 65, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1174, 23, Male, Somecollege, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
2098, 31, Female, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 3 
2098, 31, Female, Bachelors, 56, No, "unmuted a call", smartphone, noone, 4 
2098, 31, Female, Bachelors, 56, No, " your gender ", cubetastic3000, public, 2 
2098, 31, Female, Bachelors, 56, No, " your heart rate ", cubetastic3000, friends, 3 
2098, 31, Female, Bachelors, 56, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2098, 31, Female, Bachelors, 56, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
2098, 31, Female, Bachelors, 56, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2098, 31, Female, Bachelors, 56, No, " what websites you go to ", cubetastic3000, work, 5 
1917, 27, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
1917, 27, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1917, 27, Male, Somecollege, 65, No, " your heart rate ", cubetastic3000, work, 4 
1917, 27, Male, Somecollege, 65, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1917, 27, Male, Somecollege, 65, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1917, 27, Male, Somecollege, 65, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1917, 27, Male, Somecollege, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1917, 27, Male, Somecollege, 65, No, " how much you use your computer ", cubetastic3000, friends, 5 
844, 25, Female, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
844, 25, Female, Somecollege, 64, No, "unmuted a call", smartphone, noone, 4 
844, 25, Female, Somecollege, 64, No, "vibration", cubetastic3000, noone, 3 
844, 25, Female, Somecollege, 64, No, " your gender ", cubetastic3000, appserver, 2 
844, 25, Female, Somecollege, 64, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
844, 25, Female, Somecollege, 64, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
844, 25, Female, Somecollege, 64, No, " what products you buy ", cubetastic3000, appserver, 3 
844, 25, Female, Somecollege, 64, No, " your name ", cubetastic3000, appserver, 5 
1121, 34, Female, Somecollege, 65, No, "vibration", smartphone, noone, 2 
1121, 34, Female, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
1121, 34, Female, Somecollege, 65, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1121, 34, Female, Somecollege, 65, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1121, 34, Female, Somecollege, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1121, 34, Female, Somecollege, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1121, 34, Female, Somecollege, 65, No, " your name ", cubetastic3000, work, 4 
1121, 34, Female, Somecollege, 65, No, " your credit card information ", cubetastic3000, friends, 5 
2130, 22, Female, Highschool, 55, No, "unmuted a call", smartphone, noone, 5 
2130, 22, Female, Highschool, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
2130, 22, Female, Highschool, 55, No, " when and how much you have sex ", cubetastic3000, friends, 5 
2130, 22, Female, Highschool, 55, No, " a photo of you off-guard ", cubetastic3000, work, 5 
2130, 22, Female, Highschool, 55, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
2130, 22, Female, Highschool, 55, No, " your username for websites ", cubetastic3000, friends, 5 
2130, 22, Female, Highschool, 55, No, " your credit card information ", cubetastic3000, friends, 5 
2130, 22, Female, Highschool, 55, No, " your credit card information ", cubetastic3000, public, 5 
1196, 36, Male, Highschool, 69, No, "vibration", smartphone, noone, 2 
1196, 36, Male, Highschool, 69, No, "sent premium texts or calls", smartphone, noone, 4 
1196, 36, Male, Highschool, 69, No, " the language you were speaking ", cubetastic3000, friends, 3 
1196, 36, Male, Highschool, 69, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
1196, 36, Male, Highschool, 69, No, " what medical conditions you have ", cubetastic3000, work, 5 
1196, 36, Male, Highschool, 69, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1196, 36, Male, Highschool, 69, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1196, 36, Male, Highschool, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1527, 25, Female, Bachelors, 50, No, "vibration", smartphone, noone, 2 
1527, 25, Female, Bachelors, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1527, 25, Female, Bachelors, 50, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1527, 25, Female, Bachelors, 50, No, " recorded the sound around you ", cubetastic3000, work, 5 
1527, 25, Female, Bachelors, 50, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1527, 25, Female, Bachelors, 50, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1527, 25, Female, Bachelors, 50, No, " your username for websites ", cubetastic3000, public, 5 
1527, 25, Female, Bachelors, 50, No, " how much money you have ", cubetastic3000, friends, 5 
1847, 24, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
1847, 24, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1847, 24, Female, Somecollege, 62, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
1847, 24, Female, Somecollege, 62, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1847, 24, Female, Somecollege, 62, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
1847, 24, Female, Somecollege, 62, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1847, 24, Female, Somecollege, 62, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
1879, 25, Male, Masters, 52, No, "vibration", smartphone, noone, 1 
1879, 25, Male, Masters, 52, No, "took screenshots while using other apps", smartphone, noone, 3 
1879, 25, Male, Masters, 52, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1879, 25, Male, Masters, 52, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
1879, 25, Male, Masters, 52, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
1879, 25, Male, Masters, 52, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1879, 25, Male, Masters, 52, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1879, 25, Male, Masters, 52, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
589, 37, Male, Bachelors, 50, No, "vibration", smartphone, noone, 3 
589, 37, Male, Bachelors, 50, No, "connected to a bluetooth device", smartphone, noone, 4 
589, 37, Male, Bachelors, 50, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
589, 37, Male, Bachelors, 50, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
589, 37, Male, Bachelors, 50, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
589, 37, Male, Bachelors, 50, No, " your address ", cubetastic3000, public, 5 
589, 37, Male, Bachelors, 50, No, " your bank account information ", cubetastic3000, work, 5 
589, 37, Male, Bachelors, 50, No, " how much money you have ", cubetastic3000, work, 5 
269, 31, Male, Somehighschool, 42, No, "connected to a bluetooth device", smartphone, noone, 3 
269, 31, Male, Somehighschool, 42, No, "unmuted a call", smartphone, noone, 4 
269, 31, Male, Somehighschool, 42, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
269, 31, Male, Somehighschool, 42, No, " a video of you off-guard ", cubetastic3000, public, 4 
269, 31, Male, Somehighschool, 42, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 3 
269, 31, Male, Somehighschool, 42, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
269, 31, Male, Somehighschool, 42, No, " how much you use your computer ", cubetastic3000, appserver, 2 
269, 31, Male, Somehighschool, 42, No, " what products you buy ", cubetastic3000, work, 2 
1546, None, Male, Highschool, 35, Yes, "vibration", smartphone, noone, 3 
1546, None, Male, Highschool, 35, Yes, "sent premium texts or calls", smartphone, noone, 2 
1546, None, Male, Highschool, 35, Yes, " when and how well you are sleeping ", cubetastic3000, public, 4 
1546, None, Male, Highschool, 35, Yes, " when, how much, and what you are eating ", cubetastic3000, public, 2 
1546, None, Male, Highschool, 35, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
1546, None, Male, Highschool, 35, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 3 
1546, None, Male, Highschool, 35, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 2 
1546, None, Male, Highschool, 35, Yes, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
1729, 23, Female, Bachelors, 63, No, "vibration", smartphone, noone, 2 
1729, 23, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
1729, 23, Female, Bachelors, 63, No, " the language you were speaking ", cubetastic3000, work, 3 
1729, 23, Female, Bachelors, 63, No, " when and how well you are sleeping ", cubetastic3000, appserver, 2 
1729, 23, Female, Bachelors, 63, No, " recorded your work conversations ", cubetastic3000, public, 5 
1729, 23, Female, Bachelors, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1729, 23, Female, Bachelors, 63, No, " your social security number ", cubetastic3000, appserver, 5 
1729, 23, Female, Bachelors, 63, No, " your bank account information ", cubetastic3000, appserver, 5 
939, 28, Female, Bachelors, 65, No, "vibration", smartphone, noone, 3 
939, 28, Female, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
939, 28, Female, Bachelors, 65, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
939, 28, Female, Bachelors, 65, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 4 
939, 28, Female, Bachelors, 65, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
939, 28, Female, Bachelors, 65, No, " what medication you take ", cubetastic3000, work, 5 
939, 28, Female, Bachelors, 65, No, " your name ", cubetastic3000, appserver, 4 
939, 28, Female, Bachelors, 65, No, " how much debt you have ", cubetastic3000, appserver, 4 
1424, 33, Female, Masters, 55, No, "vibration", smartphone, noone, 3 
1424, 33, Female, Masters, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
1424, 33, Female, Masters, 55, No, "vibration", cubetastic3000, noone, 3 
1424, 33, Female, Masters, 55, No, " your age ", cubetastic3000, appserver, 3 
1424, 33, Female, Masters, 55, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1424, 33, Female, Masters, 55, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1424, 33, Female, Masters, 55, No, " what medication you take ", cubetastic3000, work, 5 
1424, 33, Female, Masters, 55, No, " your social security number ", cubetastic3000, appserver, 5 
497, 22, Male, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
497, 22, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
497, 22, Male, Somecollege, 61, No, " your heart rate ", cubetastic3000, public, 4 
497, 22, Male, Somecollege, 61, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
497, 22, Male, Somecollege, 61, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
497, 22, Male, Somecollege, 61, No, " a photo of you off-guard ", cubetastic3000, public, 5 
497, 22, Male, Somecollege, 61, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
497, 22, Male, Somecollege, 61, No, " your username for websites ", cubetastic3000, work, 5 
1574, 19, Male, Somecollege, 64, No, "vibration", smartphone, noone, 2 
1574, 19, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
1574, 19, Male, Somecollege, 64, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1574, 19, Male, Somecollege, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
1574, 19, Male, Somecollege, 64, No, " who you were spending time with ", cubetastic3000, friends, 5 
1574, 19, Male, Somecollege, 64, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1574, 19, Male, Somecollege, 64, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1574, 19, Male, Somecollege, 64, No, " how much debt you have ", cubetastic3000, friends, 1 
2368, 39, Male, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 3 
2368, 39, Male, Bachelors, 67, No, "sent premium texts or calls", smartphone, noone, 5 
2368, 39, Male, Bachelors, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
2368, 39, Male, Bachelors, 67, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
2368, 39, Male, Bachelors, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
2368, 39, Male, Bachelors, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2368, 39, Male, Bachelors, 67, No, " your social security number ", cubetastic3000, appserver, 5 
2368, 39, Male, Bachelors, 67, No, " your username and password for websites ", cubetastic3000, friends, 5 
536, 22, Female, Bachelors, 47, No, "vibration", smartphone, noone, 3 
536, 22, Female, Bachelors, 47, No, "took screenshots while using other apps", smartphone, noone, 5 
536, 22, Female, Bachelors, 47, No, " your heart rate ", cubetastic3000, appserver, 4 
536, 22, Female, Bachelors, 47, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
536, 22, Female, Bachelors, 47, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
536, 22, Female, Bachelors, 47, No, " a photo of you off-guard ", cubetastic3000, public, 5 
536, 22, Female, Bachelors, 47, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
536, 22, Female, Bachelors, 47, No, " how much you use your phone ", cubetastic3000, public, 5 
838, 24, Male, Highschool, 60, No, "unmuted a call", smartphone, noone, 4 
838, 24, Male, Highschool, 60, No, "sent premium texts or calls", smartphone, noone, 4 
838, 24, Male, Highschool, 60, No, " your gender ", cubetastic3000, work, 3 
838, 24, Male, Highschool, 60, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
838, 24, Male, Highschool, 60, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
838, 24, Male, Highschool, 60, No, " recorded your passing conversations ", cubetastic3000, work, 4 
838, 24, Male, Highschool, 60, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
838, 24, Male, Highschool, 60, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
705, 31, Male, Bachelors, 52, No, "vibration", smartphone, noone, 3 
705, 31, Male, Bachelors, 52, No, "sent premium texts or calls", smartphone, noone, 5 
705, 31, Male, Bachelors, 52, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
705, 31, Male, Bachelors, 52, No, " recorded your work conversations ", cubetastic3000, work, 5 
705, 31, Male, Bachelors, 52, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
705, 31, Male, Bachelors, 52, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
705, 31, Male, Bachelors, 52, No, " what websites you go to ", cubetastic3000, public, 5 
705, 31, Male, Bachelors, 52, No, " your credit card information ", cubetastic3000, friends, 5 
1063, 54, Male, Masters, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
1063, 54, Male, Masters, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1063, 54, Male, Masters, 60, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1063, 54, Male, Masters, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 4 
1063, 54, Male, Masters, 60, No, " how much you use your phone ", cubetastic3000, friends, 5 
1063, 54, Male, Masters, 60, No, " your name ", cubetastic3000, appserver, 4 
1063, 54, Male, Masters, 60, No, " your username and password for websites ", cubetastic3000, appserver, 4 
1063, 54, Male, Masters, 60, No, " your credit card information ", cubetastic3000, friends, 5 
1489, 30, Male, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
1489, 30, Male, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 4 
1489, 30, Male, Bachelors, 55, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 2 
1489, 30, Male, Bachelors, 55, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1489, 30, Male, Bachelors, 55, No, " a photo of you intoxicated ", cubetastic3000, appserver, 2 
1489, 30, Male, Bachelors, 55, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1489, 30, Male, Bachelors, 55, No, " how much debt you have ", cubetastic3000, public, 5 
1572, 26, Male, Masters, 56, No, "unmuted a call", smartphone, noone, 4 
1572, 26, Male, Masters, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
1572, 26, Male, Masters, 56, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
1572, 26, Male, Masters, 56, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 4 
1572, 26, Male, Masters, 56, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1572, 26, Male, Masters, 56, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1572, 26, Male, Masters, 56, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1572, 26, Male, Masters, 56, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 2 
1922, 31, Male, Bachelors, 48, No, "connected to a bluetooth device", smartphone, noone, 2 
1922, 31, Male, Bachelors, 48, No, "unmuted a call", smartphone, noone, 5 
1922, 31, Male, Bachelors, 48, No, " your gender ", cubetastic3000, public, 1 
1922, 31, Male, Bachelors, 48, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 3 
1922, 31, Male, Bachelors, 48, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 2 
1922, 31, Male, Bachelors, 48, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 1 
1922, 31, Male, Bachelors, 48, No, " how much you use your phone ", cubetastic3000, appserver, 1 
1922, 31, Male, Bachelors, 48, No, " your username for websites ", cubetastic3000, appserver, 4 
1438, 31, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
1438, 31, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1438, 31, Male, Somecollege, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1438, 31, Male, Somecollege, 68, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
1438, 31, Male, Somecollege, 68, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1438, 31, Male, Somecollege, 68, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1438, 31, Male, Somecollege, 68, No, " a video of you unclothed ", cubetastic3000, work, 5 
1438, 31, Male, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, work, 5 
541, 33, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
541, 33, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
541, 33, Female, Somecollege, 66, No, " your gender ", cubetastic3000, friends, 5 
541, 33, Female, Somecollege, 66, No, " your gender ", cubetastic3000, public, 5 
541, 33, Female, Somecollege, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
541, 33, Female, Somecollege, 66, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
541, 33, Female, Somecollege, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
541, 33, Female, Somecollege, 66, No, " what television shows you watch ", cubetastic3000, friends, 5 
2141, 43, Female, Graduate, 60, No, "unmuted a call", smartphone, noone, 5 
2141, 43, Female, Graduate, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2141, 43, Female, Graduate, 60, No, " your gender ", cubetastic3000, friends, 3 
2141, 43, Female, Graduate, 60, No, " when, how much, and what you are eating ", cubetastic3000, work, 4 
2141, 43, Female, Graduate, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2141, 43, Female, Graduate, 60, No, " a picture of your signature ", cubetastic3000, friends, 5 
2141, 43, Female, Graduate, 60, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
2141, 43, Female, Graduate, 60, No, " your social security number ", cubetastic3000, friends, 5 
2009, 20, Female, Bachelors, 60, No, "unmuted a call", smartphone, noone, 4 
2009, 20, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
2009, 20, Female, Bachelors, 60, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
2009, 20, Female, Bachelors, 60, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
2009, 20, Female, Bachelors, 60, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2009, 20, Female, Bachelors, 60, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
2009, 20, Female, Bachelors, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
2009, 20, Female, Bachelors, 60, No, " your social security number ", cubetastic3000, appserver, 5 
2193, 58, Female, Somecollege, 66, No, "vibration", smartphone, noone, 3 
2193, 58, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
2193, 58, Female, Somecollege, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
2193, 58, Female, Somecollege, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
2193, 58, Female, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2193, 58, Female, Somecollege, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
2193, 58, Female, Somecollege, 66, No, " your address ", cubetastic3000, public, 5 
1732, 21, Male, Somecollege, 67, Yes, "unmuted a call", smartphone, noone, 5 
1732, 21, Male, Somecollege, 67, Yes, "sent premium texts or calls", smartphone, noone, 5 
1732, 21, Male, Somecollege, 67, Yes, " when you were happy or having fun ", cubetastic3000, work, 1 
1732, 21, Male, Somecollege, 67, Yes, " recorded your passing conversations ", cubetastic3000, appserver, 4 
1732, 21, Male, Somecollege, 67, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 1 
1732, 21, Male, Somecollege, 67, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1732, 21, Male, Somecollege, 67, Yes, " what products you buy ", cubetastic3000, appserver, 3 
2231, 26, Female, Bachelors, 66, No, "unmuted a call", smartphone, noone, 4 
2231, 26, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
2231, 26, Female, Bachelors, 66, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
2231, 26, Female, Bachelors, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
2231, 26, Female, Bachelors, 66, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2231, 26, Female, Bachelors, 66, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
2231, 26, Female, Bachelors, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
2231, 26, Female, Bachelors, 66, No, " your social security number ", cubetastic3000, appserver, 5 
1958, 50, Female, Somecollege, 67, Yes, "vibration", smartphone, noone, 2 
1958, 50, Female, Somecollege, 67, Yes, "unmuted a call", smartphone, noone, 5 
1958, 50, Female, Somecollege, 67, Yes, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
1958, 50, Female, Somecollege, 67, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1958, 50, Female, Somecollege, 67, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1958, 50, Female, Somecollege, 67, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1958, 50, Female, Somecollege, 67, Yes, " how much you use your computer ", cubetastic3000, appserver, 5 
1958, 50, Female, Somecollege, 67, Yes, " what television shows you watch ", cubetastic3000, public, 3 
1006, 27, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
1006, 27, Male, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
1006, 27, Male, Somecollege, 62, No, " the language you were speaking ", cubetastic3000, work, 4 
1006, 27, Male, Somecollege, 62, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
1006, 27, Male, Somecollege, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 3 
1006, 27, Male, Somecollege, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 2 
1006, 27, Male, Somecollege, 62, No, " your social security number ", cubetastic3000, appserver, 5 
1006, 27, Male, Somecollege, 62, No, " your username and password for websites ", cubetastic3000, public, 5 
1752, 21, Male, Somecollege, 51, No, "vibration", smartphone, noone, 3 
1752, 21, Male, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
1752, 21, Male, Somecollege, 51, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1752, 21, Male, Somecollege, 51, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1752, 21, Male, Somecollege, 51, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
1752, 21, Male, Somecollege, 51, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1752, 21, Male, Somecollege, 51, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1752, 21, Male, Somecollege, 51, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
1904, 55, Male, Somecollege, 55, No, "vibration", smartphone, noone, 2 
1904, 55, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 4 
1904, 55, Male, Somecollege, 55, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1904, 55, Male, Somecollege, 55, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
1904, 55, Male, Somecollege, 55, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1904, 55, Male, Somecollege, 55, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1904, 55, Male, Somecollege, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1904, 55, Male, Somecollege, 55, No, " what medication you take ", cubetastic3000, public, 5 
2006, 42, Female, Masters, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
2006, 42, Female, Masters, 55, No, "took screenshots while using other apps", smartphone, noone, 3 
2006, 42, Female, Masters, 55, No, " recorded your passing conversations ", cubetastic3000, work, 5 
2006, 42, Female, Masters, 55, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
2006, 42, Female, Masters, 55, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 4 
2006, 42, Female, Masters, 55, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
2006, 42, Female, Masters, 55, No, " a picture of your signature ", cubetastic3000, appserver, 4 
2006, 42, Female, Masters, 55, No, " how much money you have ", cubetastic3000, appserver, 5 
1735, 29, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1735, 29, Male, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1735, 29, Male, Bachelors, 67, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1735, 29, Male, Bachelors, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
1735, 29, Male, Bachelors, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1735, 29, Male, Bachelors, 67, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1735, 29, Male, Bachelors, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1735, 29, Male, Bachelors, 67, No, " what medication you take ", cubetastic3000, appserver, 3 
292, 26, Male, Bachelors, 60, No, "vibration", smartphone, noone, 1 
292, 26, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 3 
292, 26, Male, Bachelors, 60, No, " what medical conditions you have ", cubetastic3000, friends, 5 
292, 26, Male, Bachelors, 60, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
292, 26, Male, Bachelors, 60, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
292, 26, Male, Bachelors, 60, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
292, 26, Male, Bachelors, 60, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
292, 26, Male, Bachelors, 60, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1672, 23, Male, Somecollege, 67, No, "vibration", smartphone, noone, 1 
1672, 23, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 1 
1672, 23, Male, Somecollege, 67, No, " your age ", cubetastic3000, work, 5 
1672, 23, Male, Somecollege, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 3 
1672, 23, Male, Somecollege, 67, No, " copied and uploaded music from your device ", cubetastic3000, work, 3 
1672, 23, Male, Somecollege, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1672, 23, Male, Somecollege, 67, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1672, 23, Male, Somecollege, 67, No, " your social security number ", cubetastic3000, public, 5 
924, 29, Female, Somecollege, 55, No, "vibration", smartphone, noone, 4 
924, 29, Female, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
924, 29, Female, Somecollege, 55, No, " who you were spending time with ", cubetastic3000, public, 5 
924, 29, Female, Somecollege, 55, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 2 
924, 29, Female, Somecollege, 55, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 2 
924, 29, Female, Somecollege, 55, No, " a video of you unclothed ", cubetastic3000, friends, 5 
924, 29, Female, Somecollege, 55, No, " how much debt you have ", cubetastic3000, public, 5 
2337, 27, Female, Somecollege, 60, No, "unmuted a call", smartphone, noone, 5 
2337, 27, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
2337, 27, Female, Somecollege, 60, No, " your fingerprint somehow ", cubetastic3000, work, 5 
2337, 27, Female, Somecollege, 60, No, " who you were spending time with ", cubetastic3000, appserver, 4 
2337, 27, Female, Somecollege, 60, No, " when you were happy or having fun ", cubetastic3000, public, 4 
2337, 27, Female, Somecollege, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 1 
2337, 27, Female, Somecollege, 60, No, " what medication you take ", cubetastic3000, appserver, 5 
2337, 27, Female, Somecollege, 60, No, " your name ", cubetastic3000, appserver, 1 
736, 28, Female, Highschool, 59, No, "vibration", smartphone, noone, 2 
736, 28, Female, Highschool, 59, No, "sent premium texts or calls", smartphone, noone, 5 
736, 28, Female, Highschool, 59, No, " your heart rate ", cubetastic3000, friends, 4 
736, 28, Female, Highschool, 59, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
736, 28, Female, Highschool, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
736, 28, Female, Highschool, 59, No, " a picture of your signature ", cubetastic3000, public, 4 
736, 28, Female, Highschool, 59, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
736, 28, Female, Highschool, 59, No, " your credit card information ", cubetastic3000, public, 5 
1197, 44, Female, Highschool, 68, No, "unmuted a call", smartphone, noone, 1 
1197, 44, Female, Highschool, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1197, 44, Female, Highschool, 68, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
1197, 44, Female, Highschool, 68, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1197, 44, Female, Highschool, 68, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1197, 44, Female, Highschool, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1197, 44, Female, Highschool, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1197, 44, Female, Highschool, 68, No, " your name ", cubetastic3000, work, 5 
1258, 56, Male, Somecollege, 60, No, "vibration", smartphone, noone, 5 
1258, 56, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 3 
1258, 56, Male, Somecollege, 60, No, " your gender ", cubetastic3000, friends, 1 
1258, 56, Male, Somecollege, 60, No, " how close you are to other people you interact with ", cubetastic3000, friends, 1 
1258, 56, Male, Somecollege, 60, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
1258, 56, Male, Somecollege, 60, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1258, 56, Male, Somecollege, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1258, 56, Male, Somecollege, 60, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1807, 32, Male, Somecollege, 50, No, "vibration", smartphone, noone, 1 
1807, 32, Male, Somecollege, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1807, 32, Male, Somecollege, 50, No, " your age ", cubetastic3000, friends, 3 
1807, 32, Male, Somecollege, 50, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
1807, 32, Male, Somecollege, 50, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
1807, 32, Male, Somecollege, 50, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
1807, 32, Male, Somecollege, 50, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1807, 32, Male, Somecollege, 50, No, " what television shows you watch ", cubetastic3000, friends, 2 
1733, 30, Male, Masters, 59, Yes, "unmuted a call", smartphone, noone, 3 
1733, 30, Male, Masters, 59, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1733, 30, Male, Masters, 59, Yes, " your gender ", cubetastic3000, friends, 2 
1733, 30, Male, Masters, 59, Yes, " your gender ", cubetastic3000, work, 2 
1733, 30, Male, Masters, 59, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 4 
1733, 30, Male, Masters, 59, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1733, 30, Male, Masters, 59, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1733, 30, Male, Masters, 59, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
911, 22, Male, Somecollege, 63, No, "vibration", smartphone, noone, 1 
911, 22, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 1 
911, 22, Male, Somecollege, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
911, 22, Male, Somecollege, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
911, 22, Male, Somecollege, 63, No, " a picture of your signature ", cubetastic3000, appserver, 3 
911, 22, Male, Somecollege, 63, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
911, 22, Male, Somecollege, 63, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
911, 22, Male, Somecollege, 63, No, " what television shows you watch ", cubetastic3000, friends, 1 
904, 37, Male, Highschool, 63, No, "unmuted a call", smartphone, noone, 2 
904, 37, Male, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
904, 37, Male, Highschool, 63, No, " what medical conditions you have ", cubetastic3000, public, 5 
904, 37, Male, Highschool, 63, No, " a photo of you off-guard ", cubetastic3000, public, 5 
904, 37, Male, Highschool, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
904, 37, Male, Highschool, 63, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
904, 37, Male, Highschool, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
904, 37, Male, Highschool, 63, No, " what medication you take ", cubetastic3000, work, 5 
910, 19, Male, Highschool, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
910, 19, Male, Highschool, 69, No, "unmuted a call", smartphone, noone, 5 
910, 19, Male, Highschool, 69, No, " copied and uploaded music from your device ", cubetastic3000, friends, 5 
910, 19, Male, Highschool, 69, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
910, 19, Male, Highschool, 69, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
910, 19, Male, Highschool, 69, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
910, 19, Male, Highschool, 69, No, " how much debt you have ", cubetastic3000, friends, 5 
1903, 62, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
1903, 62, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1903, 62, Female, Bachelors, 63, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
1903, 62, Female, Bachelors, 63, No, " when you are busy or interruptible ", cubetastic3000, public, 2 
1903, 62, Female, Bachelors, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1903, 62, Female, Bachelors, 63, No, " a video of you unclothed ", cubetastic3000, work, 5 
1903, 62, Female, Bachelors, 63, No, " how much money you have ", cubetastic3000, friends, 5 
899, 47, Female, Somecollege, 62, Yes, "took screenshots while using other apps", smartphone, noone, 5 
899, 47, Female, Somecollege, 62, Yes, "sent premium texts or calls", smartphone, noone, 5 
899, 47, Female, Somecollege, 62, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
899, 47, Female, Somecollege, 62, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
899, 47, Female, Somecollege, 62, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
899, 47, Female, Somecollege, 62, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
899, 47, Female, Somecollege, 62, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
899, 47, Female, Somecollege, 62, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1301, 19, Male, Somecollege, 68, No, "vibration", smartphone, noone, 3 
1301, 19, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
1301, 19, Male, Somecollege, 68, No, " the language you were speaking ", cubetastic3000, friends, 5 
1301, 19, Male, Somecollege, 68, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1301, 19, Male, Somecollege, 68, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1301, 19, Male, Somecollege, 68, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1301, 19, Male, Somecollege, 68, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1301, 19, Male, Somecollege, 68, No, " your username and password for websites ", cubetastic3000, work, 5 
1665, 25, Male, Highschool, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1665, 25, Male, Highschool, 67, No, "unmuted a call", smartphone, noone, 2 
1665, 25, Male, Highschool, 67, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1665, 25, Male, Highschool, 67, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1665, 25, Male, Highschool, 67, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1665, 25, Male, Highschool, 67, No, " a picture of your signature ", cubetastic3000, public, 4 
1665, 25, Male, Highschool, 67, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1665, 25, Male, Highschool, 67, No, " your username and password for websites ", cubetastic3000, appserver, 5 
1753, 38, Male, Bachelors, 58, No, "vibration", smartphone, noone, 2 
1753, 38, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 5 
1753, 38, Male, Bachelors, 58, No, "unmuted a call", cubetastic3000, noone, 5 
1753, 38, Male, Bachelors, 58, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1753, 38, Male, Bachelors, 58, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
1753, 38, Male, Bachelors, 58, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1753, 38, Male, Bachelors, 58, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1753, 38, Male, Bachelors, 58, No, " your credit card information ", cubetastic3000, work, 5 
874, 44, Male, Bachelors, 66, No, "vibration", smartphone, noone, 3 
874, 44, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
874, 44, Male, Bachelors, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
874, 44, Male, Bachelors, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
874, 44, Male, Bachelors, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
874, 44, Male, Bachelors, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
874, 44, Male, Bachelors, 66, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
874, 44, Male, Bachelors, 66, No, " what websites you go to ", cubetastic3000, appserver, 4 
425, 30, Female, Somecollege, 68, No, "vibration", smartphone, noone, 4 
425, 30, Female, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
425, 30, Female, Somecollege, 68, No, " your gender ", cubetastic3000, work, 3 
425, 30, Female, Somecollege, 68, No, " your gender ", cubetastic3000, public, 3 
425, 30, Female, Somecollege, 68, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
425, 30, Female, Somecollege, 68, No, " copied and uploaded music from your device ", cubetastic3000, public, 4 
425, 30, Female, Somecollege, 68, No, " what products you buy ", cubetastic3000, friends, 4 
425, 30, Female, Somecollege, 68, No, " your username and password for websites ", cubetastic3000, work, 5 
1420, 25, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1420, 25, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1420, 25, Male, Bachelors, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
1420, 25, Male, Bachelors, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
1420, 25, Male, Bachelors, 70, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1420, 25, Male, Bachelors, 70, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1420, 25, Male, Bachelors, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
1420, 25, Male, Bachelors, 70, No, " your bank account information ", cubetastic3000, work, 5 
1646, 26, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
1646, 26, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
1646, 26, Female, Somecollege, 61, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1646, 26, Female, Somecollege, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1646, 26, Female, Somecollege, 61, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1646, 26, Female, Somecollege, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1646, 26, Female, Somecollege, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1646, 26, Female, Somecollege, 61, No, " what products you buy ", cubetastic3000, public, 5 
1545, 28, Male, Bachelors, 55, No, "vibration", smartphone, noone, 1 
1545, 28, Male, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
1545, 28, Male, Bachelors, 55, No, " your fingerprint somehow ", cubetastic3000, appserver, 2 
1545, 28, Male, Bachelors, 55, No, " recorded your passing conversations ", cubetastic3000, friends, 4 
1545, 28, Male, Bachelors, 55, No, " recorded your passing conversations ", cubetastic3000, appserver, 2 
1545, 28, Male, Bachelors, 55, No, " shared photos you which are already on your device ", cubetastic3000, work, 4 
1545, 28, Male, Bachelors, 55, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
1545, 28, Male, Bachelors, 55, No, " how much debt you have ", cubetastic3000, public, 5 
1248, 28, Male, Somecollege, 58, No, "vibration", smartphone, noone, 2 
1248, 28, Male, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
1248, 28, Male, Somecollege, 58, No, " the language you were speaking ", cubetastic3000, work, 3 
1248, 28, Male, Somecollege, 58, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1248, 28, Male, Somecollege, 58, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
1248, 28, Male, Somecollege, 58, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1248, 28, Male, Somecollege, 58, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1248, 28, Male, Somecollege, 58, No, " what television shows you watch ", cubetastic3000, public, 3 
2008, 50, Male, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
2008, 50, Male, Somecollege, 58, No, "unmuted a call", smartphone, noone, 4 
2008, 50, Male, Somecollege, 58, No, "vibration", cubetastic3000, noone, 3 
2008, 50, Male, Somecollege, 58, No, " your fingerprint somehow ", cubetastic3000, public, 4 
2008, 50, Male, Somecollege, 58, No, " when and how much you have sex ", cubetastic3000, public, 5 
2008, 50, Male, Somecollege, 58, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 4 
2008, 50, Male, Somecollege, 58, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 4 
2008, 50, Male, Somecollege, 58, No, " what products you buy ", cubetastic3000, friends, 4 
1224, 50, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1224, 50, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1224, 50, Male, Bachelors, 70, No, "vibration", cubetastic3000, noone, 5 
1224, 50, Male, Bachelors, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1224, 50, Male, Bachelors, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1224, 50, Male, Bachelors, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1224, 50, Male, Bachelors, 70, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1224, 50, Male, Bachelors, 70, No, " what medication you take ", cubetastic3000, public, 5 
2157, 34, Male, Masters, 41, No, "connected to a bluetooth device", smartphone, noone, 3 
2157, 34, Male, Masters, 41, No, "sent premium texts or calls", smartphone, noone, 5 
2157, 34, Male, Masters, 41, No, " your heart rate ", cubetastic3000, public, 2 
2157, 34, Male, Masters, 41, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2157, 34, Male, Masters, 41, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 3 
2157, 34, Male, Masters, 41, No, " a picture of your signature ", cubetastic3000, friends, 2 
2157, 34, Male, Masters, 41, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
2157, 34, Male, Masters, 41, No, " your username and password for websites ", cubetastic3000, friends, 2 
1340, 22, Male, Somecollege, 39, No, "connected to a bluetooth device", smartphone, noone, 3 
1340, 22, Male, Somecollege, 39, No, "sent premium texts or calls", smartphone, noone, 2 
1340, 22, Male, Somecollege, 39, No, " what medical conditions you have ", cubetastic3000, friends, 2 
1340, 22, Male, Somecollege, 39, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 2 
1340, 22, Male, Somecollege, 39, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 3 
1340, 22, Male, Somecollege, 39, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1340, 22, Male, Somecollege, 39, No, " how much debt you have ", cubetastic3000, work, 2 
787, 24, Male, Bachelors, 58, No, "vibration", smartphone, noone, 1 
787, 24, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 3 
787, 24, Male, Bachelors, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 3 
787, 24, Male, Bachelors, 58, No, " when you are sick or healthy ", cubetastic3000, public, 5 
787, 24, Male, Bachelors, 58, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
787, 24, Male, Bachelors, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
787, 24, Male, Bachelors, 58, No, " how much you use your computer ", cubetastic3000, friends, 1 
787, 24, Male, Bachelors, 58, No, " your bank account information ", cubetastic3000, appserver, 5 
2173, 28, Other, Somecollege, 67, No, "vibration", smartphone, noone, 4 
2173, 28, Other, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
2173, 28, Other, Somecollege, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 2 
2173, 28, Other, Somecollege, 67, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2173, 28, Other, Somecollege, 67, No, " your social security number ", cubetastic3000, work, 5 
2173, 28, Other, Somecollege, 67, No, " your username for websites ", cubetastic3000, public, 5 
2173, 28, Other, Somecollege, 67, No, " how much money you have ", cubetastic3000, friends, 5 
2173, 28, Other, Somecollege, 67, No, " how much debt you have ", cubetastic3000, appserver, 4 
1598, 30, Male, Bachelors, 62, No, "vibration", smartphone, noone, 2 
1598, 30, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1598, 30, Male, Bachelors, 62, No, " your age ", cubetastic3000, appserver, 4 
1598, 30, Male, Bachelors, 62, No, " your gender ", cubetastic3000, work, 3 
1598, 30, Male, Bachelors, 62, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
1598, 30, Male, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1598, 30, Male, Bachelors, 62, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1598, 30, Male, Bachelors, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1549, 27, Male, Somecollege, 50, Yes, "vibration", smartphone, noone, 1 
1549, 27, Male, Somecollege, 50, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1549, 27, Male, Somecollege, 50, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
1549, 27, Male, Somecollege, 50, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 4 
1549, 27, Male, Somecollege, 50, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 3 
1549, 27, Male, Somecollege, 50, Yes, " how much you use your phone ", cubetastic3000, friends, 4 
1549, 27, Male, Somecollege, 50, Yes, " how much you use your phone ", cubetastic3000, appserver, 3 
1549, 27, Male, Somecollege, 50, Yes, " what websites you go to ", cubetastic3000, friends, 3 
49, 30, Female, Bachelors, 47, No, "took screenshots while using other apps", smartphone, noone, 1 
49, 30, Female, Bachelors, 47, No, "sent premium texts or calls", smartphone, noone, 5 
49, 30, Female, Bachelors, 47, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
49, 30, Female, Bachelors, 47, No, " when you are busy or interruptible ", cubetastic3000, work, 1 
49, 30, Female, Bachelors, 47, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 1 
49, 30, Female, Bachelors, 47, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
49, 30, Female, Bachelors, 47, No, " your address ", cubetastic3000, public, 3 
1315, 46, Female, Bachelors, 70, No, "vibration", smartphone, noone, 5 
1315, 46, Female, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1315, 46, Female, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1315, 46, Female, Bachelors, 70, No, " recorded the sound around you ", cubetastic3000, work, 5 
1315, 46, Female, Bachelors, 70, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1315, 46, Female, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, work, 5 
1315, 46, Female, Bachelors, 70, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1315, 46, Female, Bachelors, 70, No, " how much money you have ", cubetastic3000, friends, 5 
1442, 22, Female, Somecollege, 57, No, "unmuted a call", smartphone, noone, 4 
1442, 22, Female, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 4 
1442, 22, Female, Somecollege, 57, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 3 
1442, 22, Female, Somecollege, 57, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
1442, 22, Female, Somecollege, 57, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
1442, 22, Female, Somecollege, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
1442, 22, Female, Somecollege, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 2 
1442, 22, Female, Somecollege, 57, No, " your social security number ", cubetastic3000, appserver, 3 
1243, 20, Female, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
1243, 20, Female, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1243, 20, Female, Somecollege, 69, No, " your age ", cubetastic3000, appserver, 4 
1243, 20, Female, Somecollege, 69, No, " your heart rate ", cubetastic3000, friends, 5 
1243, 20, Female, Somecollege, 69, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
1243, 20, Female, Somecollege, 69, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1243, 20, Female, Somecollege, 69, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1243, 20, Female, Somecollege, 69, No, " how much you use your phone ", cubetastic3000, public, 5 
1891, 66, Female, Masters, 67, Yes, "unmuted a call", smartphone, noone, 5 
1891, 66, Female, Masters, 67, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1891, 66, Female, Masters, 67, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
1891, 66, Female, Masters, 67, Yes, " recorded your phone conversations ", cubetastic3000, friends, 5 
1891, 66, Female, Masters, 67, Yes, " a picture of your signature ", cubetastic3000, friends, 5 
1891, 66, Female, Masters, 67, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1891, 66, Female, Masters, 67, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
1891, 66, Female, Masters, 67, Yes, " what television shows you watch ", cubetastic3000, public, 4 
2312, 21, Male, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 1 
2312, 21, Male, Somecollege, 61, No, "unmuted a call", smartphone, noone, 4 
2312, 21, Male, Somecollege, 61, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
2312, 21, Male, Somecollege, 61, No, " who you were spending time with ", cubetastic3000, appserver, 4 
2312, 21, Male, Somecollege, 61, No, " when you are busy or interruptible ", cubetastic3000, public, 2 
2312, 21, Male, Somecollege, 61, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
2312, 21, Male, Somecollege, 61, No, " recorded your work conversations ", cubetastic3000, friends, 5 
2312, 21, Male, Somecollege, 61, No, " your address ", cubetastic3000, friends, 5 
1568, 27, Female, Bachelors, 53, No, "unmuted a call", smartphone, noone, 1 
1568, 27, Female, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1568, 27, Female, Bachelors, 53, No, " when and how much you have sex ", cubetastic3000, work, 5 
1568, 27, Female, Bachelors, 53, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1568, 27, Female, Bachelors, 53, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1568, 27, Female, Bachelors, 53, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1568, 27, Female, Bachelors, 53, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1568, 27, Female, Bachelors, 53, No, " a picture of your signature ", cubetastic3000, appserver, 5 
1534, 43, Male, Masters, 70, No, "unmuted a call", smartphone, noone, 5 
1534, 43, Male, Masters, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1534, 43, Male, Masters, 70, No, "unmuted a call", cubetastic3000, noone, 5 
1534, 43, Male, Masters, 70, No, " your gender ", cubetastic3000, friends, 3 
1534, 43, Male, Masters, 70, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1534, 43, Male, Masters, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1534, 43, Male, Masters, 70, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1534, 43, Male, Masters, 70, No, " your credit card information ", cubetastic3000, friends, 5 
1722, 35, Male, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
1722, 35, Male, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1722, 35, Male, Bachelors, 55, No, " when and how much you have sex ", cubetastic3000, work, 4 
1722, 35, Male, Bachelors, 55, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
1722, 35, Male, Bachelors, 55, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
1722, 35, Male, Bachelors, 55, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 4 
1722, 35, Male, Bachelors, 55, No, " a video of you unclothed ", cubetastic3000, public, 3 
1722, 35, Male, Bachelors, 55, No, " your social security number ", cubetastic3000, appserver, 5 
990, 24, Male, Bachelors, 61, Yes, "vibration", smartphone, noone, 1 
990, 24, Male, Bachelors, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
990, 24, Male, Bachelors, 61, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 2 
990, 24, Male, Bachelors, 61, Yes, " when you are sick or healthy ", cubetastic3000, appserver, 2 
990, 24, Male, Bachelors, 61, Yes, " recorded your passing conversations ", cubetastic3000, friends, 1 
990, 24, Male, Bachelors, 61, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 1 
990, 24, Male, Bachelors, 61, Yes, " how much you use your phone ", cubetastic3000, public, 1 
990, 24, Male, Bachelors, 61, Yes, " your address ", cubetastic3000, public, 1 
1544, 23, Female, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
1544, 23, Female, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1544, 23, Female, Bachelors, 58, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
1544, 23, Female, Bachelors, 58, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1544, 23, Female, Bachelors, 58, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 2 
1544, 23, Female, Bachelors, 58, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
1544, 23, Female, Bachelors, 58, No, " what products you buy ", cubetastic3000, appserver, 4 
1544, 23, Female, Bachelors, 58, No, " your bank account information ", cubetastic3000, work, 5 
385, 59, Male, Somecollege, 68, No, "vibration", smartphone, noone, 4 
385, 59, Male, Somecollege, 68, No, " your heart rate ", cubetastic3000, public, 4 
385, 59, Male, Somecollege, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
385, 59, Male, Somecollege, 68, No, " when and how much you have sex ", cubetastic3000, work, 5 
385, 59, Male, Somecollege, 68, No, " recorded your work conversations ", cubetastic3000, friends, 5 
385, 59, Male, Somecollege, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
385, 59, Male, Somecollege, 68, No, " your username and password for websites ", cubetastic3000, public, 5 
464, 30, Male, Somecollege, 54, No, "vibration", smartphone, noone, 1 
464, 30, Male, Somecollege, 54, No, "unmuted a call", smartphone, noone, 5 
464, 30, Male, Somecollege, 54, No, " your gender ", cubetastic3000, appserver, 2 
464, 30, Male, Somecollege, 54, No, " the language you were speaking ", cubetastic3000, public, 2 
464, 30, Male, Somecollege, 54, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
464, 30, Male, Somecollege, 54, No, " recorded the sound around you ", cubetastic3000, work, 5 
464, 30, Male, Somecollege, 54, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
464, 30, Male, Somecollege, 54, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1932, 35, Male, Bachelors, 58, No, "vibration", smartphone, noone, 3 
1932, 35, Male, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1932, 35, Male, Bachelors, 58, No, " your heart rate ", cubetastic3000, friends, 4 
1932, 35, Male, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, work, 5 
1932, 35, Male, Bachelors, 58, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1932, 35, Male, Bachelors, 58, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1932, 35, Male, Bachelors, 58, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1932, 35, Male, Bachelors, 58, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1963, 27, Female, Highschool, 50, No, "took screenshots while using other apps", smartphone, noone, 3 
1963, 27, Female, Highschool, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1963, 27, Female, Highschool, 50, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1963, 27, Female, Highschool, 50, No, " what medical conditions you have ", cubetastic3000, public, 3 
1963, 27, Female, Highschool, 50, No, " recorded your phone conversations ", cubetastic3000, work, 4 
1963, 27, Female, Highschool, 50, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1963, 27, Female, Highschool, 50, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1963, 27, Female, Highschool, 50, No, " your address ", cubetastic3000, friends, 4 
2357, 23, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 2 
2357, 23, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2357, 23, Male, Somecollege, 60, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
2357, 23, Male, Somecollege, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
2357, 23, Male, Somecollege, 60, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
2357, 23, Male, Somecollege, 60, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
2357, 23, Male, Somecollege, 60, No, " your name ", cubetastic3000, public, 5 
2357, 23, Male, Somecollege, 60, No, " your username and password for websites ", cubetastic3000, public, 5 
879, 25, Female, Somecollege, 64, No, "vibration", smartphone, noone, 1 
879, 25, Female, Somecollege, 64, No, "unmuted a call", smartphone, noone, 3 
879, 25, Female, Somecollege, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
879, 25, Female, Somecollege, 64, No, " when and how much you have sex ", cubetastic3000, public, 5 
879, 25, Female, Somecollege, 64, No, " when you are sick or healthy ", cubetastic3000, public, 3 
879, 25, Female, Somecollege, 64, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
879, 25, Female, Somecollege, 64, No, " your credit card information ", cubetastic3000, work, 5 
1146, 23, Male, Somecollege, 60, No, "vibration", smartphone, noone, 2 
1146, 23, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
1146, 23, Male, Somecollege, 60, No, " copied and uploaded music from your device ", cubetastic3000, friends, 2 
1146, 23, Male, Somecollege, 60, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 1 
1146, 23, Male, Somecollege, 60, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1146, 23, Male, Somecollege, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1146, 23, Male, Somecollege, 60, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1146, 23, Male, Somecollege, 60, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1599, 18, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 3 
1599, 18, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1599, 18, Male, Somecollege, 69, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1599, 18, Male, Somecollege, 69, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
1599, 18, Male, Somecollege, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1599, 18, Male, Somecollege, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1599, 18, Male, Somecollege, 69, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1599, 18, Male, Somecollege, 69, No, " what medication you take ", cubetastic3000, appserver, 4 
2100, 28, None, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 4 
2100, 28, None, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 4 
2100, 28, None, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
2100, 28, None, Somecollege, 67, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
2100, 28, None, Somecollege, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2100, 28, None, Somecollege, 67, No, " what products you buy ", cubetastic3000, friends, 5 
2100, 28, None, Somecollege, 67, No, " your username for websites ", cubetastic3000, work, 5 
851, 25, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
851, 25, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
851, 25, Male, Bachelors, 68, No, " your heart rate ", cubetastic3000, work, 5 
851, 25, Male, Bachelors, 68, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
851, 25, Male, Bachelors, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
851, 25, Male, Bachelors, 68, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
851, 25, Male, Bachelors, 68, No, " a picture of your signature ", cubetastic3000, friends, 2 
851, 25, Male, Bachelors, 68, No, " how much money you have ", cubetastic3000, public, 5 
1059, 27, Female, Bachelors, 50, No, "took screenshots while using other apps", smartphone, noone, 5 
1059, 27, Female, Bachelors, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1059, 27, Female, Bachelors, 50, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
1059, 27, Female, Bachelors, 50, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1059, 27, Female, Bachelors, 50, No, " recorded your passing conversations ", cubetastic3000, public, 3 
1059, 27, Female, Bachelors, 50, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1059, 27, Female, Bachelors, 50, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1059, 27, Female, Bachelors, 50, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
595, 39, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 3 
595, 39, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 3 
595, 39, Male, Bachelors, 70, No, " a photo of you off-guard ", cubetastic3000, work, 5 
595, 39, Male, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
595, 39, Male, Bachelors, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
595, 39, Male, Bachelors, 70, No, " your address ", cubetastic3000, friends, 4 
595, 39, Male, Bachelors, 70, No, " your social security number ", cubetastic3000, friends, 5 
595, 39, Male, Bachelors, 70, No, " your username for websites ", cubetastic3000, work, 5 
2039, 39, Female, Bachelors, 68, Yes, "unmuted a call", smartphone, noone, 5 
2039, 39, Female, Bachelors, 68, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2039, 39, Female, Bachelors, 68, Yes, "took screenshots while using other apps", cubetastic3000, noone, 5 
2039, 39, Female, Bachelors, 68, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
2039, 39, Female, Bachelors, 68, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2039, 39, Female, Bachelors, 68, Yes, " who you were spending time with ", cubetastic3000, work, 5 
2039, 39, Female, Bachelors, 68, Yes, " your bank account information ", cubetastic3000, work, 5 
2342, 21, Female, Somecollege, 45, No, "vibration", smartphone, noone, 1 
2342, 21, Female, Somecollege, 45, No, "connected to a bluetooth device", smartphone, noone, 4 
2342, 21, Female, Somecollege, 45, No, "unmuted a call", cubetastic3000, noone, 5 
2342, 21, Female, Somecollege, 45, No, " when and how much you have sex ", cubetastic3000, appserver, 3 
2342, 21, Female, Somecollege, 45, No, " copied and uploaded music from your device ", cubetastic3000, public, 4 
2342, 21, Female, Somecollege, 45, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2342, 21, Female, Somecollege, 45, No, " what websites you go to ", cubetastic3000, appserver, 2 
2342, 21, Female, Somecollege, 45, No, " how much debt you have ", cubetastic3000, appserver, 2 
1532, 25, Female, Bachelors, 60, No, "vibration", smartphone, noone, 4 
1532, 25, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
1532, 25, Female, Bachelors, 60, No, "vibration", cubetastic3000, noone, 1 
1532, 25, Female, Bachelors, 60, No, " your age ", cubetastic3000, friends, 2 
1532, 25, Female, Bachelors, 60, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1532, 25, Female, Bachelors, 60, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1532, 25, Female, Bachelors, 60, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1532, 25, Female, Bachelors, 60, No, " what websites you go to ", cubetastic3000, work, 5 
1113, 24, Female, Bachelors, 69, Yes, "vibration", smartphone, noone, 3 
1113, 24, Female, Bachelors, 69, Yes, "unmuted a call", smartphone, noone, 5 
1113, 24, Female, Bachelors, 69, Yes, " the language you were speaking ", cubetastic3000, friends, 5 
1113, 24, Female, Bachelors, 69, Yes, " recorded your work conversations ", cubetastic3000, public, 5 
1113, 24, Female, Bachelors, 69, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1113, 24, Female, Bachelors, 69, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1113, 24, Female, Bachelors, 69, Yes, " what products you buy ", cubetastic3000, public, 5 
1113, 24, Female, Bachelors, 69, Yes, " how much debt you have ", cubetastic3000, public, 5 
727, 21, Male, Somecollege, 59, Yes, "vibration", smartphone, noone, 4 
727, 21, Male, Somecollege, 59, Yes, "connected to a bluetooth device", smartphone, noone, 3 
727, 21, Male, Somecollege, 59, Yes, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
727, 21, Male, Somecollege, 59, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
727, 21, Male, Somecollege, 59, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
727, 21, Male, Somecollege, 59, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
727, 21, Male, Somecollege, 59, Yes, " your credit card information ", cubetastic3000, work, 5 
727, 21, Male, Somecollege, 59, Yes, " how much debt you have ", cubetastic3000, appserver, 5 
626, 42, Male, Somecollege, 63, No, "vibration", smartphone, noone, 2 
626, 42, Male, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
626, 42, Male, Somecollege, 63, No, " when you are sick or healthy ", cubetastic3000, appserver, 2 
626, 42, Male, Somecollege, 63, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
626, 42, Male, Somecollege, 63, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
626, 42, Male, Somecollege, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
626, 42, Male, Somecollege, 63, No, " your address ", cubetastic3000, friends, 5 
626, 42, Male, Somecollege, 63, No, " your address ", cubetastic3000, public, 5 
2323, 39, Female, Masters, 41, Yes, "vibration", smartphone, noone, 1 
2323, 39, Female, Masters, 41, Yes, "took screenshots while using other apps", smartphone, noone, 2 
2323, 39, Female, Masters, 41, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
2323, 39, Female, Masters, 41, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 2 
2323, 39, Female, Masters, 41, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 4 
2323, 39, Female, Masters, 41, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 3 
2323, 39, Female, Masters, 41, Yes, " what websites you go to ", cubetastic3000, friends, 5 
2323, 39, Female, Masters, 41, Yes, " your bank account information ", cubetastic3000, work, 5 
2338, 33, Male, Somecollege, 58, No, "unmuted a call", smartphone, noone, 3 
2338, 33, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
2338, 33, Male, Somecollege, 58, No, " recorded the sound around you ", cubetastic3000, work, 3 
2338, 33, Male, Somecollege, 58, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 3 
2338, 33, Male, Somecollege, 58, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
2338, 33, Male, Somecollege, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
2338, 33, Male, Somecollege, 58, No, " a picture of your signature ", cubetastic3000, public, 4 
388, 20, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
388, 20, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
388, 20, Female, Somecollege, 62, No, " recorded your phone conversations ", cubetastic3000, work, 5 
388, 20, Female, Somecollege, 62, No, " recorded your work conversations ", cubetastic3000, appserver, 4 
388, 20, Female, Somecollege, 62, No, " recorded the sound around you ", cubetastic3000, friends, 5 
388, 20, Female, Somecollege, 62, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
388, 20, Female, Somecollege, 62, No, " a video of you off-guard ", cubetastic3000, friends, 5 
388, 20, Female, Somecollege, 62, No, " what television shows you watch ", cubetastic3000, public, 3 
1361, 37, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1361, 37, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 2 
1361, 37, Male, Somecollege, 70, No, " your age ", cubetastic3000, friends, 5 
1361, 37, Male, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 1 
1361, 37, Male, Somecollege, 70, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1361, 37, Male, Somecollege, 70, No, " your social security number ", cubetastic3000, public, 5 
1361, 37, Male, Somecollege, 70, No, " your bank account information ", cubetastic3000, work, 5 
1361, 37, Male, Somecollege, 70, No, " your credit card information ", cubetastic3000, appserver, 2 
50, 31, Female, Highschool, 69, No, "unmuted a call", smartphone, noone, 4 
50, 31, Female, Highschool, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
50, 31, Female, Highschool, 69, No, " when and how much you have sex ", cubetastic3000, public, 5 
50, 31, Female, Highschool, 69, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
50, 31, Female, Highschool, 69, No, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
50, 31, Female, Highschool, 69, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
50, 31, Female, Highschool, 69, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
50, 31, Female, Highschool, 69, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1407, 35, Female, Masters, 58, No, "vibration", smartphone, noone, 3 
1407, 35, Female, Masters, 58, No, "took screenshots while using other apps", smartphone, noone, 3 
1407, 35, Female, Masters, 58, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 4 
1407, 35, Female, Masters, 58, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
1407, 35, Female, Masters, 58, No, " a video of you unclothed ", cubetastic3000, public, 5 
1407, 35, Female, Masters, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1407, 35, Female, Masters, 58, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
1407, 35, Female, Masters, 58, No, " what television shows you watch ", cubetastic3000, public, 4 
1660, 24, Female, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
1660, 24, Female, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
1660, 24, Female, Somecollege, 69, No, "vibration", cubetastic3000, noone, 4 
1660, 24, Female, Somecollege, 69, No, " when you were happy or having fun ", cubetastic3000, public, 5 
1660, 24, Female, Somecollege, 69, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1660, 24, Female, Somecollege, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1660, 24, Female, Somecollege, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
1660, 24, Female, Somecollege, 69, No, " your username and password for websites ", cubetastic3000, work, 5 
1933, 28, Female, Graduate, 68, No, "vibration", smartphone, noone, 2 
1933, 28, Female, Graduate, 68, No, "unmuted a call", smartphone, noone, 4 
1933, 28, Female, Graduate, 68, No, " your gender ", cubetastic3000, friends, 1 
1933, 28, Female, Graduate, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1933, 28, Female, Graduate, 68, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1933, 28, Female, Graduate, 68, No, " how much you use your phone ", cubetastic3000, appserver, 4 
1933, 28, Female, Graduate, 68, No, " your username and password for websites ", cubetastic3000, appserver, 5 
1841, 33, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
1841, 33, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 3 
1841, 33, Male, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, public, 4 
1841, 33, Male, Bachelors, 58, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1841, 33, Male, Bachelors, 58, No, " a video of you intoxicated ", cubetastic3000, appserver, 3 
1841, 33, Male, Bachelors, 58, No, " how much you use your computer ", cubetastic3000, appserver, 2 
1841, 33, Male, Bachelors, 58, No, " your name ", cubetastic3000, appserver, 2 
70, 28, Female, Somecollege, 63, No, "vibration", smartphone, noone, 1 
70, 28, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
70, 28, Female, Somecollege, 63, No, " when and how much you have sex ", cubetastic3000, public, 5 
70, 28, Female, Somecollege, 63, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
70, 28, Female, Somecollege, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
70, 28, Female, Somecollege, 63, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
70, 28, Female, Somecollege, 63, No, " your social security number ", cubetastic3000, appserver, 5 
70, 28, Female, Somecollege, 63, No, " your username for websites ", cubetastic3000, friends, 5 
1885, 38, Male, Somecollege, 63, Yes, "vibration", smartphone, noone, 1 
1885, 38, Male, Somecollege, 63, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1885, 38, Male, Somecollege, 63, Yes, " when you are sick or healthy ", cubetastic3000, public, 5 
1885, 38, Male, Somecollege, 63, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1885, 38, Male, Somecollege, 63, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1885, 38, Male, Somecollege, 63, Yes, " a video of you intoxicated ", cubetastic3000, friends, 5 
1885, 38, Male, Somecollege, 63, Yes, " how much you use your phone ", cubetastic3000, friends, 3 
1885, 38, Male, Somecollege, 63, Yes, " what websites you go to ", cubetastic3000, work, 5 
370, 37, Female, Somecollege, 61, Yes, "connected to a bluetooth device", smartphone, noone, 1 
370, 37, Female, Somecollege, 61, Yes, "unmuted a call", smartphone, noone, 5 
370, 37, Female, Somecollege, 61, Yes, " what medical conditions you have ", cubetastic3000, work, 5 
370, 37, Female, Somecollege, 61, Yes, " when you are busy or interruptible ", cubetastic3000, work, 4 
370, 37, Female, Somecollege, 61, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 1 
370, 37, Female, Somecollege, 61, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
370, 37, Female, Somecollege, 61, Yes, " what medication you take ", cubetastic3000, appserver, 3 
370, 37, Female, Somecollege, 61, Yes, " your bank account information ", cubetastic3000, work, 5 
575, 55, Female, Highschool, 67, No, "vibration", smartphone, noone, 3 
575, 55, Female, Highschool, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
575, 55, Female, Highschool, 67, No, " your age ", cubetastic3000, appserver, 4 
575, 55, Female, Highschool, 67, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
575, 55, Female, Highschool, 67, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
575, 55, Female, Highschool, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
575, 55, Female, Highschool, 67, No, " how much you use your computer ", cubetastic3000, public, 4 
856, 36, Male, Bachelors, 54, No, "vibration", smartphone, noone, 2 
856, 36, Male, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
856, 36, Male, Bachelors, 54, No, " the language you were speaking ", cubetastic3000, work, 1 
856, 36, Male, Bachelors, 54, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
856, 36, Male, Bachelors, 54, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
856, 36, Male, Bachelors, 54, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 2 
856, 36, Male, Bachelors, 54, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
856, 36, Male, Bachelors, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
390, 29, Female, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
390, 29, Female, Bachelors, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
390, 29, Female, Bachelors, 70, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
390, 29, Female, Bachelors, 70, Yes, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
390, 29, Female, Bachelors, 70, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
390, 29, Female, Bachelors, 70, Yes, " what websites you go to ", cubetastic3000, public, 5 
390, 29, Female, Bachelors, 70, Yes, " your username and password for websites ", cubetastic3000, work, 5 
390, 29, Female, Bachelors, 70, Yes, " your bank account information ", cubetastic3000, appserver, 5 
1479, 35, Male, Masters, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1479, 35, Male, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1479, 35, Male, Masters, 70, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1479, 35, Male, Masters, 70, No, " who you were spending time with ", cubetastic3000, public, 5 
1479, 35, Male, Masters, 70, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
1479, 35, Male, Masters, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1479, 35, Male, Masters, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1479, 35, Male, Masters, 70, No, " how much money you have ", cubetastic3000, public, 5 
1600, 33, Male, Bachelors, 68, No, "vibration", smartphone, noone, 2 
1600, 33, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
1600, 33, Male, Bachelors, 68, No, " your age ", cubetastic3000, appserver, 4 
1600, 33, Male, Bachelors, 68, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
1600, 33, Male, Bachelors, 68, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1600, 33, Male, Bachelors, 68, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1600, 33, Male, Bachelors, 68, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1541, 43, Female, Bachelors, 57, No, "vibration", smartphone, noone, 1 
1541, 43, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
1541, 43, Female, Bachelors, 57, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
1541, 43, Female, Bachelors, 57, No, " what websites you go to ", cubetastic3000, work, 5 
1541, 43, Female, Bachelors, 57, No, " your address ", cubetastic3000, public, 5 
1541, 43, Female, Bachelors, 57, No, " your social security number ", cubetastic3000, public, 5 
1541, 43, Female, Bachelors, 57, No, " your username and password for websites ", cubetastic3000, friends, 5 
1541, 43, Female, Bachelors, 57, No, " your username and password for websites ", cubetastic3000, public, 5 
2267, 32, Male, Bachelors, 62, Yes, "unmuted a call", smartphone, noone, 3 
2267, 32, Male, Bachelors, 62, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2267, 32, Male, Bachelors, 62, Yes, " recorded the sound around you ", cubetastic3000, work, 4 
2267, 32, Male, Bachelors, 62, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
2267, 32, Male, Bachelors, 62, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
2267, 32, Male, Bachelors, 62, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2267, 32, Male, Bachelors, 62, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
2267, 32, Male, Bachelors, 62, Yes, " a video of you intoxicated ", cubetastic3000, appserver, 4 
580, 43, Female, Somecollege, 65, No, "unmuted a call", smartphone, noone, 5 
580, 43, Female, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
580, 43, Female, Somecollege, 65, No, " your fingerprint somehow ", cubetastic3000, public, 5 
580, 43, Female, Somecollege, 65, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
580, 43, Female, Somecollege, 65, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 5 
580, 43, Female, Somecollege, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
580, 43, Female, Somecollege, 65, No, " a video of you off-guard ", cubetastic3000, work, 5 
580, 43, Female, Somecollege, 65, No, " how much debt you have ", cubetastic3000, friends, 5 
779, 25, Male, Masters, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
779, 25, Male, Masters, 57, No, "sent premium texts or calls", smartphone, noone, 5 
779, 25, Male, Masters, 57, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
779, 25, Male, Masters, 57, No, " a picture of your signature ", cubetastic3000, public, 5 
779, 25, Male, Masters, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
779, 25, Male, Masters, 57, No, " how much you use your computer ", cubetastic3000, public, 5 
779, 25, Male, Masters, 57, No, " your credit card information ", cubetastic3000, appserver, 5 
779, 25, Male, Masters, 57, No, " how much money you have ", cubetastic3000, public, 5 
1080, 38, Female, Masters, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
1080, 38, Female, Masters, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1080, 38, Female, Masters, 61, No, " your heart rate ", cubetastic3000, public, 4 
1080, 38, Female, Masters, 61, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1080, 38, Female, Masters, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1080, 38, Female, Masters, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1080, 38, Female, Masters, 61, No, " your username for websites ", cubetastic3000, friends, 5 
1080, 38, Female, Masters, 61, No, " how much money you have ", cubetastic3000, friends, 5 
1523, 33, Female, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1523, 33, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1523, 33, Female, Bachelors, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1523, 33, Female, Bachelors, 70, No, " who you were spending time with ", cubetastic3000, friends, 5 
1523, 33, Female, Bachelors, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1523, 33, Female, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1523, 33, Female, Bachelors, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1523, 33, Female, Bachelors, 70, No, " how much money you have ", cubetastic3000, appserver, 5 
880, 27, Male, Somecollege, 53, No, "vibration", smartphone, noone, 4 
880, 27, Male, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 4 
880, 27, Male, Somecollege, 53, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
880, 27, Male, Somecollege, 53, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
880, 27, Male, Somecollege, 53, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
880, 27, Male, Somecollege, 53, No, " what websites you go to ", cubetastic3000, public, 5 
880, 27, Male, Somecollege, 53, No, " your bank account information ", cubetastic3000, appserver, 5 
2096, 22, Male, Somecollege, 66, No, "vibration", smartphone, noone, 3 
2096, 22, Male, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
2096, 22, Male, Somecollege, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
2096, 22, Male, Somecollege, 66, No, " a photo of you off-guard ", cubetastic3000, public, 5 
2096, 22, Male, Somecollege, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2096, 22, Male, Somecollege, 66, No, " your address ", cubetastic3000, friends, 5 
2096, 22, Male, Somecollege, 66, No, " your social security number ", cubetastic3000, friends, 5 
1578, 30, Male, Somehighschool, 69, No, "vibration", smartphone, noone, 1 
1578, 30, Male, Somehighschool, 69, No, "took screenshots while using other apps", smartphone, noone, 4 
1578, 30, Male, Somehighschool, 69, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
1578, 30, Male, Somehighschool, 69, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1578, 30, Male, Somehighschool, 69, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1578, 30, Male, Somehighschool, 69, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1578, 30, Male, Somehighschool, 69, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1864, 32, Female, Bachelors, 56, No, "vibration", smartphone, noone, 2 
1864, 32, Female, Bachelors, 56, No, "took screenshots while using other apps", smartphone, noone, 2 
1864, 32, Female, Bachelors, 56, No, "connected to a bluetooth device", cubetastic3000, noone, 3 
1864, 32, Female, Bachelors, 56, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1864, 32, Female, Bachelors, 56, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1864, 32, Female, Bachelors, 56, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
1864, 32, Female, Bachelors, 56, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1864, 32, Female, Bachelors, 56, No, " what products you buy ", cubetastic3000, public, 4 
1331, 32, Male, Somecollege, 66, No, "vibration", smartphone, noone, 3 
1331, 32, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
1331, 32, Male, Somecollege, 66, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
1331, 32, Male, Somecollege, 66, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
1331, 32, Male, Somecollege, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1331, 32, Male, Somecollege, 66, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1331, 32, Male, Somecollege, 66, No, " your address ", cubetastic3000, appserver, 5 
1331, 32, Male, Somecollege, 66, No, " how much debt you have ", cubetastic3000, public, 5 
828, 31, Male, Bachelors, 52, No, "connected to a bluetooth device", smartphone, noone, 4 
828, 31, Male, Bachelors, 52, No, "unmuted a call", smartphone, noone, 5 
828, 31, Male, Bachelors, 52, No, " when and how much you have sex ", cubetastic3000, public, 5 
828, 31, Male, Bachelors, 52, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
828, 31, Male, Bachelors, 52, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
828, 31, Male, Bachelors, 52, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
828, 31, Male, Bachelors, 52, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
78, 31, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
78, 31, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
78, 31, Male, Somecollege, 70, No, " your age ", cubetastic3000, work, 4 
78, 31, Male, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, friends, 5 
78, 31, Male, Somecollege, 70, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
78, 31, Male, Somecollege, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
78, 31, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
78, 31, Male, Somecollege, 70, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
549, 25, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
549, 25, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
549, 25, Female, Somecollege, 66, No, " your gender ", cubetastic3000, work, 1 
549, 25, Female, Somecollege, 66, No, " the language you were speaking ", cubetastic3000, appserver, 1 
549, 25, Female, Somecollege, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
549, 25, Female, Somecollege, 66, No, " what medical conditions you have ", cubetastic3000, public, 5 
549, 25, Female, Somecollege, 66, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
549, 25, Female, Somecollege, 66, No, " your bank account information ", cubetastic3000, work, 5 
1365, 34, Male, Somecollege, 62, No, "vibration", smartphone, noone, 2 
1365, 34, Male, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
1365, 34, Male, Somecollege, 62, No, " your heart rate ", cubetastic3000, work, 5 
1365, 34, Male, Somecollege, 62, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
1365, 34, Male, Somecollege, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1365, 34, Male, Somecollege, 62, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1365, 34, Male, Somecollege, 62, No, " what television shows you watch ", cubetastic3000, appserver, 2 
1365, 34, Male, Somecollege, 62, No, " what websites you go to ", cubetastic3000, appserver, 3 
2126, 19, Female, Somecollege, 49, No, "vibration", smartphone, noone, 1 
2126, 19, Female, Somecollege, 49, No, "took screenshots while using other apps", smartphone, noone, 4 
2126, 19, Female, Somecollege, 49, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
2126, 19, Female, Somecollege, 49, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
2126, 19, Female, Somecollege, 49, No, " when you are sick or healthy ", cubetastic3000, work, 5 
2126, 19, Female, Somecollege, 49, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
2126, 19, Female, Somecollege, 49, No, " your name ", cubetastic3000, work, 4 
2126, 19, Female, Somecollege, 49, No, " your username and password for websites ", cubetastic3000, appserver, 3 
2322, 28, Male, Somecollege, 51, No, "vibration", smartphone, noone, 3 
2322, 28, Male, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
2322, 28, Male, Somecollege, 51, No, " your gender ", cubetastic3000, appserver, 1 
2322, 28, Male, Somecollege, 51, No, " recorded your passing conversations ", cubetastic3000, appserver, 1 
2322, 28, Male, Somecollege, 51, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
2322, 28, Male, Somecollege, 51, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
2322, 28, Male, Somecollege, 51, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
2322, 28, Male, Somecollege, 51, No, " how much debt you have ", cubetastic3000, public, 5 
1852, 29, Male, Somecollege, 57, Yes, "vibration", smartphone, noone, 1 
1852, 29, Male, Somecollege, 57, Yes, "unmuted a call", smartphone, noone, 5 
1852, 29, Male, Somecollege, 57, Yes, "vibration", cubetastic3000, noone, 1 
1852, 29, Male, Somecollege, 57, Yes, " the language you were speaking ", cubetastic3000, work, 5 
1852, 29, Male, Somecollege, 57, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1852, 29, Male, Somecollege, 57, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1852, 29, Male, Somecollege, 57, Yes, " how much you use your phone ", cubetastic3000, friends, 5 
1852, 29, Male, Somecollege, 57, Yes, " your username and password for websites ", cubetastic3000, work, 5 
1285, 27, Female, Bachelors, 56, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1285, 27, Female, Bachelors, 56, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1285, 27, Female, Bachelors, 56, Yes, " your fingerprint somehow ", cubetastic3000, work, 3 
1285, 27, Female, Bachelors, 56, Yes, " who you were spending time with ", cubetastic3000, public, 3 
1285, 27, Female, Bachelors, 56, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 2 
1285, 27, Female, Bachelors, 56, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1285, 27, Female, Bachelors, 56, Yes, " a picture of your signature ", cubetastic3000, public, 4 
1285, 27, Female, Bachelors, 56, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1446, 36, Female, Somecollege, 67, No, "vibration", smartphone, noone, 3 
1446, 36, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1446, 36, Female, Somecollege, 67, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
1446, 36, Female, Somecollege, 67, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
1446, 36, Female, Somecollege, 67, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1446, 36, Female, Somecollege, 67, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1446, 36, Female, Somecollege, 67, No, " what television shows you watch ", cubetastic3000, public, 4 
1446, 36, Female, Somecollege, 67, No, " how much debt you have ", cubetastic3000, work, 5 
651, 52, Male, Somecollege, 65, Yes, "vibration", smartphone, noone, 5 
651, 52, Male, Somecollege, 65, Yes, "sent premium texts or calls", smartphone, noone, 5 
651, 52, Male, Somecollege, 65, Yes, " your gender ", cubetastic3000, work, 4 
651, 52, Male, Somecollege, 65, Yes, " recorded your passing conversations ", cubetastic3000, work, 5 
651, 52, Male, Somecollege, 65, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
651, 52, Male, Somecollege, 65, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
651, 52, Male, Somecollege, 65, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
651, 52, Male, Somecollege, 65, Yes, " what products you buy ", cubetastic3000, public, 5 
2063, 36, Male, Masters, 49, No, "vibration", smartphone, noone, 3 
2063, 36, Male, Masters, 49, No, "unmuted a call", smartphone, noone, 5 
2063, 36, Male, Masters, 49, No, " your age ", cubetastic3000, public, 2 
2063, 36, Male, Masters, 49, No, " when, how much, and what you are eating ", cubetastic3000, work, 3 
2063, 36, Male, Masters, 49, No, " copied and uploaded music from your device ", cubetastic3000, friends, 2 
2063, 36, Male, Masters, 49, No, " your username for websites ", cubetastic3000, appserver, 4 
1703, 27, Male, Bachelors, 61, Yes, "vibration", smartphone, noone, 2 
1703, 27, Male, Bachelors, 61, Yes, "unmuted a call", smartphone, noone, 4 
1703, 27, Male, Bachelors, 61, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
1703, 27, Male, Bachelors, 61, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
1703, 27, Male, Bachelors, 61, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1703, 27, Male, Bachelors, 61, Yes, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1703, 27, Male, Bachelors, 61, Yes, " what television shows you watch ", cubetastic3000, public, 4 
1703, 27, Male, Bachelors, 61, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
442, 23, Male, Somecollege, 56, No, "vibration", smartphone, noone, 1 
442, 23, Male, Somecollege, 56, No, "connected to a bluetooth device", smartphone, noone, 2 
442, 23, Male, Somecollege, 56, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
442, 23, Male, Somecollege, 56, No, " when and how much you have sex ", cubetastic3000, friends, 5 
442, 23, Male, Somecollege, 56, No, " when you were happy or having fun ", cubetastic3000, public, 4 
442, 23, Male, Somecollege, 56, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 2 
442, 23, Male, Somecollege, 56, No, " a video of you intoxicated ", cubetastic3000, public, 5 
442, 23, Male, Somecollege, 56, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1465, 40, Male, Somecollege, 64, No, "vibration", smartphone, noone, 4 
1465, 40, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
1465, 40, Male, Somecollege, 64, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
1465, 40, Male, Somecollege, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1465, 40, Male, Somecollege, 64, No, " a picture of your signature ", cubetastic3000, friends, 5 
1465, 40, Male, Somecollege, 64, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1465, 40, Male, Somecollege, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1465, 40, Male, Somecollege, 64, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 2 
735, 34, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
735, 34, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
735, 34, Male, Somecollege, 67, No, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
735, 34, Male, Somecollege, 67, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
735, 34, Male, Somecollege, 67, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
735, 34, Male, Somecollege, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
735, 34, Male, Somecollege, 67, No, " a picture of your signature ", cubetastic3000, public, 5 
735, 34, Male, Somecollege, 67, No, " what websites you go to ", cubetastic3000, appserver, 5 
2386, 31, Female, Masters, 64, Yes, "vibration", smartphone, noone, 2 
2386, 31, Female, Masters, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
2386, 31, Female, Masters, 64, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
2386, 31, Female, Masters, 64, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 3 
2386, 31, Female, Masters, 64, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2386, 31, Female, Masters, 64, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
2386, 31, Female, Masters, 64, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
2386, 31, Female, Masters, 64, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
959, 36, Male, Somecollege, 57, No, "unmuted a call", smartphone, noone, 5 
959, 36, Male, Somecollege, 57, No, "took screenshots while using other apps", smartphone, noone, 5 
959, 36, Male, Somecollege, 57, No, " your gender ", cubetastic3000, friends, 1 
959, 36, Male, Somecollege, 57, No, " the language you were speaking ", cubetastic3000, work, 1 
959, 36, Male, Somecollege, 57, No, " your fingerprint somehow ", cubetastic3000, work, 5 
959, 36, Male, Somecollege, 57, No, " when and how much you have sex ", cubetastic3000, appserver, 4 
959, 36, Male, Somecollege, 57, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
959, 36, Male, Somecollege, 57, No, " your username and password for websites ", cubetastic3000, friends, 5 
1130, 25, Male, Somecollege, 64, No, "vibration", smartphone, noone, 2 
1130, 25, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
1130, 25, Male, Somecollege, 64, No, " your gender ", cubetastic3000, appserver, 3 
1130, 25, Male, Somecollege, 64, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
1130, 25, Male, Somecollege, 64, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1130, 25, Male, Somecollege, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1130, 25, Male, Somecollege, 64, No, " how much money you have ", cubetastic3000, public, 5 
2265, 24, Male, Bachelors, 60, No, "vibration", smartphone, noone, 2 
2265, 24, Male, Bachelors, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2265, 24, Male, Bachelors, 60, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
2265, 24, Male, Bachelors, 60, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 3 
2265, 24, Male, Bachelors, 60, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
2265, 24, Male, Bachelors, 60, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2265, 24, Male, Bachelors, 60, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2265, 24, Male, Bachelors, 60, No, " what products you buy ", cubetastic3000, work, 4 
1923, 34, Female, Somecollege, 65, No, "unmuted a call", smartphone, noone, 5 
1923, 34, Female, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1923, 34, Female, Somecollege, 65, No, " your heart rate ", cubetastic3000, work, 5 
1923, 34, Female, Somecollege, 65, No, " when you were happy or having fun ", cubetastic3000, work, 5 
1923, 34, Female, Somecollege, 65, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1923, 34, Female, Somecollege, 65, No, " a video of you unclothed ", cubetastic3000, public, 5 
1923, 34, Female, Somecollege, 65, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1923, 34, Female, Somecollege, 65, No, " your username and password for websites ", cubetastic3000, appserver, 5 
1890, 38, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
1890, 38, Male, Bachelors, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1890, 38, Male, Bachelors, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 4 
1890, 38, Male, Bachelors, 67, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1890, 38, Male, Bachelors, 67, No, " how much you use your computer ", cubetastic3000, appserver, 4 
1890, 38, Male, Bachelors, 67, No, " what television shows you watch ", cubetastic3000, work, 5 
1890, 38, Male, Bachelors, 67, No, " what websites you go to ", cubetastic3000, friends, 5 
1890, 38, Male, Bachelors, 67, No, " your name ", cubetastic3000, work, 5 
1400, 34, Male, Somecollege, 70, No, "vibration", smartphone, noone, 5 
1400, 34, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1400, 34, Male, Somecollege, 70, No, " your heart rate ", cubetastic3000, public, 5 
1400, 34, Male, Somecollege, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1400, 34, Male, Somecollege, 70, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
1400, 34, Male, Somecollege, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1400, 34, Male, Somecollege, 70, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1400, 34, Male, Somecollege, 70, No, " how much you use your computer ", cubetastic3000, appserver, 5 
2027, 63, Male, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
2027, 63, Male, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
2027, 63, Male, Bachelors, 69, No, " what medical conditions you have ", cubetastic3000, public, 5 
2027, 63, Male, Bachelors, 69, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
2027, 63, Male, Bachelors, 69, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2027, 63, Male, Bachelors, 69, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
2027, 63, Male, Bachelors, 69, No, " how much you use your phone ", cubetastic3000, work, 5 
1698, 25, Male, Bachelors, 61, No, "vibration", smartphone, noone, 3 
1698, 25, Male, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
1698, 25, Male, Bachelors, 61, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
1698, 25, Male, Bachelors, 61, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1698, 25, Male, Bachelors, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1698, 25, Male, Bachelors, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 4 
1698, 25, Male, Bachelors, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1312, 20, Female, Highschool, 57, No, "unmuted a call", smartphone, noone, 4 
1312, 20, Female, Highschool, 57, No, "took screenshots while using other apps", smartphone, noone, 4 
1312, 20, Female, Highschool, 57, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
1312, 20, Female, Highschool, 57, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1312, 20, Female, Highschool, 57, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1312, 20, Female, Highschool, 57, No, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
1312, 20, Female, Highschool, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
1299, 35, Male, Bachelors, 62, Yes, "unmuted a call", smartphone, noone, 4 
1299, 35, Male, Bachelors, 62, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1299, 35, Male, Bachelors, 62, Yes, " recorded your passing conversations ", cubetastic3000, friends, 4 
1299, 35, Male, Bachelors, 62, Yes, " a photo of you off-guard ", cubetastic3000, friends, 5 
1299, 35, Male, Bachelors, 62, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 4 
1299, 35, Male, Bachelors, 62, Yes, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1299, 35, Male, Bachelors, 62, Yes, " how much you use your phone ", cubetastic3000, appserver, 4 
1299, 35, Male, Bachelors, 62, Yes, " what products you buy ", cubetastic3000, public, 4 
695, 30, Male, Bachelors, 58, No, "vibration", smartphone, noone, 3 
695, 30, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
695, 30, Male, Bachelors, 58, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 3 
695, 30, Male, Bachelors, 58, No, " recorded your phone conversations ", cubetastic3000, public, 4 
695, 30, Male, Bachelors, 58, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 4 
695, 30, Male, Bachelors, 58, No, " how much money you have ", cubetastic3000, work, 4 
695, 30, Male, Bachelors, 58, No, " how much debt you have ", cubetastic3000, friends, 4 
695, 30, Male, Bachelors, 58, No, " how much debt you have ", cubetastic3000, work, 4 
1311, 28, Female, Somecollege, 54, No, "unmuted a call", smartphone, noone, 1 
1311, 28, Female, Somecollege, 54, No, "took screenshots while using other apps", smartphone, noone, 1 
1311, 28, Female, Somecollege, 54, No, " how close you are to other people you interact with ", cubetastic3000, work, 2 
1311, 28, Female, Somecollege, 54, No, " recorded your work conversations ", cubetastic3000, appserver, 1 
1311, 28, Female, Somecollege, 54, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1311, 28, Female, Somecollege, 54, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1311, 28, Female, Somecollege, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1675, 50, Female, Somecollege, 62, No, "vibration", smartphone, noone, 3 
1675, 50, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 4 
1675, 50, Female, Somecollege, 62, No, " your gender ", cubetastic3000, appserver, 3 
1675, 50, Female, Somecollege, 62, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
1675, 50, Female, Somecollege, 62, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1675, 50, Female, Somecollege, 62, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
1675, 50, Female, Somecollege, 62, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1675, 50, Female, Somecollege, 62, No, " how much you use your phone ", cubetastic3000, friends, 5 
902, 22, Male, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
902, 22, Male, Somecollege, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
902, 22, Male, Somecollege, 58, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
902, 22, Male, Somecollege, 58, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
902, 22, Male, Somecollege, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
902, 22, Male, Somecollege, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
902, 22, Male, Somecollege, 58, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
902, 22, Male, Somecollege, 58, No, " how much you use your phone ", cubetastic3000, appserver, 4 
597, 23, Male, Somecollege, 64, Yes, "took screenshots while using other apps", smartphone, noone, 4 
597, 23, Male, Somecollege, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
597, 23, Male, Somecollege, 64, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
597, 23, Male, Somecollege, 64, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 5 
597, 23, Male, Somecollege, 64, Yes, " when you were happy or having fun ", cubetastic3000, public, 3 
597, 23, Male, Somecollege, 64, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
597, 23, Male, Somecollege, 64, Yes, " a picture of your signature ", cubetastic3000, work, 4 
597, 23, Male, Somecollege, 64, Yes, " how much debt you have ", cubetastic3000, work, 5 
1362, 33, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1362, 33, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1362, 33, Male, Bachelors, 70, No, " the language you were speaking ", cubetastic3000, public, 2 
1362, 33, Male, Bachelors, 70, No, " your heart rate ", cubetastic3000, appserver, 3 
1362, 33, Male, Bachelors, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1362, 33, Male, Bachelors, 70, No, " how much you use your computer ", cubetastic3000, friends, 5 
1362, 33, Male, Bachelors, 70, No, " your name ", cubetastic3000, work, 2 
675, 32, Female, Somecollege, 40, Yes, "connected to a bluetooth device", smartphone, noone, 1 
675, 32, Female, Somecollege, 40, Yes, "took screenshots while using other apps", smartphone, noone, 5 
675, 32, Female, Somecollege, 40, Yes, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
675, 32, Female, Somecollege, 40, Yes, " when you are busy or interruptible ", cubetastic3000, friends, 5 
675, 32, Female, Somecollege, 40, Yes, " recorded your work conversations ", cubetastic3000, appserver, 5 
675, 32, Female, Somecollege, 40, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
675, 32, Female, Somecollege, 40, Yes, " what websites you go to ", cubetastic3000, work, 5 
675, 32, Female, Somecollege, 40, Yes, " your bank account information ", cubetastic3000, public, 5 
2385, 23, Female, Somecollege, 47, No, "connected to a bluetooth device", smartphone, noone, 4 
2385, 23, Female, Somecollege, 47, No, "unmuted a call", smartphone, noone, 5 
2385, 23, Female, Somecollege, 47, No, " your gender ", cubetastic3000, friends, 1 
2385, 23, Female, Somecollege, 47, No, " what medical conditions you have ", cubetastic3000, appserver, 1 
2385, 23, Female, Somecollege, 47, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2385, 23, Female, Somecollege, 47, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2385, 23, Female, Somecollege, 47, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
2385, 23, Female, Somecollege, 47, No, " a photo of you off-guard ", cubetastic3000, work, 5 
785, 28, Male, Masters, 52, No, "vibration", smartphone, noone, 3 
785, 28, Male, Masters, 52, No, "unmuted a call", smartphone, noone, 5 
785, 28, Male, Masters, 52, No, " a video of you intoxicated ", cubetastic3000, appserver, 2 
785, 28, Male, Masters, 52, No, " a picture of your signature ", cubetastic3000, friends, 4 
785, 28, Male, Masters, 52, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
785, 28, Male, Masters, 52, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
785, 28, Male, Masters, 52, No, " your social security number ", cubetastic3000, public, 5 
1427, 24, Male, Bachelors, 57, No, "vibration", smartphone, noone, 1 
1427, 24, Male, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1427, 24, Male, Bachelors, 57, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1427, 24, Male, Bachelors, 57, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1427, 24, Male, Bachelors, 57, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1427, 24, Male, Bachelors, 57, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
1427, 24, Male, Bachelors, 57, No, " what websites you go to ", cubetastic3000, public, 5 
1427, 24, Male, Bachelors, 57, No, " your social security number ", cubetastic3000, appserver, 5 
1741, 20, Female, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
1741, 20, Female, Somecollege, 65, No, "unmuted a call", smartphone, noone, 5 
1741, 20, Female, Somecollege, 65, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1741, 20, Female, Somecollege, 65, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
1741, 20, Female, Somecollege, 65, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1741, 20, Female, Somecollege, 65, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1741, 20, Female, Somecollege, 65, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1741, 20, Female, Somecollege, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1128, 19, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 4 
1128, 19, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 3 
1128, 19, Male, Somecollege, 60, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1128, 19, Male, Somecollege, 60, No, " when you were happy or having fun ", cubetastic3000, work, 3 
1128, 19, Male, Somecollege, 60, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1128, 19, Male, Somecollege, 60, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1128, 19, Male, Somecollege, 60, No, " a photo of you intoxicated ", cubetastic3000, appserver, 4 
1128, 19, Male, Somecollege, 60, No, " a video of you unclothed ", cubetastic3000, work, 5 
746, 26, Female, Masters, 44, Yes, "vibration", smartphone, noone, 3 
746, 26, Female, Masters, 44, Yes, "unmuted a call", smartphone, noone, 5 
746, 26, Female, Masters, 44, Yes, " your fingerprint somehow with ", cubetastic3000, friends, 5 
746, 26, Female, Masters, 44, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
746, 26, Female, Masters, 44, Yes, " a video of you intoxicated ", cubetastic3000, public, 5 
746, 26, Female, Masters, 44, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 4 
746, 26, Female, Masters, 44, Yes, " how much you use your phone ", cubetastic3000, appserver, 2 
746, 26, Female, Masters, 44, Yes, " your username and password for websites ", cubetastic3000, public, 5 
831, 25, Female, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
831, 25, Female, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
831, 25, Female, Somecollege, 68, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
831, 25, Female, Somecollege, 68, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
831, 25, Female, Somecollege, 68, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
831, 25, Female, Somecollege, 68, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
831, 25, Female, Somecollege, 68, No, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
831, 25, Female, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, friends, 5 
2221, 28, Male, Somecollege, 65, No, "vibration", smartphone, noone, 4 
2221, 28, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2221, 28, Male, Somecollege, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
2221, 28, Male, Somecollege, 65, No, " recorded the sound around you ", cubetastic3000, friends, 5 
2221, 28, Male, Somecollege, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
2221, 28, Male, Somecollege, 65, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2221, 28, Male, Somecollege, 65, No, " what television shows you watch ", cubetastic3000, friends, 4 
2221, 28, Male, Somecollege, 65, No, " your username for websites ", cubetastic3000, work, 4 
282, 33, Female, Highschool, 56, No, "connected to a bluetooth device", smartphone, noone, 4 
282, 33, Female, Highschool, 56, No, "sent premium texts or calls", smartphone, noone, 5 
282, 33, Female, Highschool, 56, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
282, 33, Female, Highschool, 56, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
282, 33, Female, Highschool, 56, No, " recorded the sound around you ", cubetastic3000, work, 5 
282, 33, Female, Highschool, 56, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
282, 33, Female, Highschool, 56, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
282, 33, Female, Highschool, 56, No, " your credit card information ", cubetastic3000, public, 5 
326, 24, Other, Somecollege, 58, No, "vibration", smartphone, noone, 3 
326, 24, Other, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
326, 24, Other, Somecollege, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
326, 24, Other, Somecollege, 58, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
326, 24, Other, Somecollege, 58, No, " a video of you off-guard ", cubetastic3000, public, 5 
326, 24, Other, Somecollege, 58, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
326, 24, Other, Somecollege, 58, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
326, 24, Other, Somecollege, 58, No, " your social security number ", cubetastic3000, work, 5 
1825, 37, Male, Masters, 63, No, "vibration", smartphone, noone, 3 
1825, 37, Male, Masters, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1825, 37, Male, Masters, 63, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
1825, 37, Male, Masters, 63, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1825, 37, Male, Masters, 63, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
1825, 37, Male, Masters, 63, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1825, 37, Male, Masters, 63, No, " how much debt you have ", cubetastic3000, appserver, 5 
731, 21, Female, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 1 
731, 21, Female, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 3 
731, 21, Female, Somecollege, 53, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
731, 21, Female, Somecollege, 53, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
731, 21, Female, Somecollege, 53, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 3 
731, 21, Female, Somecollege, 53, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
731, 21, Female, Somecollege, 53, No, " what medication you take ", cubetastic3000, public, 4 
731, 21, Female, Somecollege, 53, No, " your social security number ", cubetastic3000, work, 5 
1914, 29, Female, Masters, 64, No, "vibration", smartphone, noone, 1 
1914, 29, Female, Masters, 64, No, "connected to a bluetooth device", smartphone, noone, 1 
1914, 29, Female, Masters, 64, No, " your heart rate ", cubetastic3000, friends, 1 
1914, 29, Female, Masters, 64, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
1914, 29, Female, Masters, 64, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1914, 29, Female, Masters, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1914, 29, Female, Masters, 64, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 4 
1914, 29, Female, Masters, 64, No, " what products you buy ", cubetastic3000, public, 4 
42, 34, Male, Somecollege, 44, No, "vibration", smartphone, noone, 2 
42, 34, Male, Somecollege, 44, No, "connected to a bluetooth device", smartphone, noone, 3 
42, 34, Male, Somecollege, 44, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
42, 34, Male, Somecollege, 44, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 4 
42, 34, Male, Somecollege, 44, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
42, 34, Male, Somecollege, 44, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
42, 34, Male, Somecollege, 44, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
42, 34, Male, Somecollege, 44, No, " your credit card information ", cubetastic3000, work, 5 
1795, 42, Female, Masters, 61, No, "vibration", smartphone, noone, 3 
1795, 42, Female, Masters, 61, No, "unmuted a call", smartphone, noone, 4 
1795, 42, Female, Masters, 61, No, "vibration", cubetastic3000, noone, 3 
1795, 42, Female, Masters, 61, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1795, 42, Female, Masters, 61, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1795, 42, Female, Masters, 61, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1795, 42, Female, Masters, 61, No, " what medication you take ", cubetastic3000, public, 5 
1633, 24, Male, Bachelors, 56, No, "unmuted a call", smartphone, noone, 4 
1633, 24, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
1633, 24, Male, Bachelors, 56, No, " when and how much you have sex ", cubetastic3000, public, 5 
1633, 24, Male, Bachelors, 56, No, " a video of you unclothed ", cubetastic3000, work, 5 
1633, 24, Male, Bachelors, 56, No, " a video of you intoxicated ", cubetastic3000, work, 4 
1633, 24, Male, Bachelors, 56, No, " how much you use your computer ", cubetastic3000, public, 3 
1633, 24, Male, Bachelors, 56, No, " your name ", cubetastic3000, public, 2 
1633, 24, Male, Bachelors, 56, No, " your username and password for websites ", cubetastic3000, public, 5 
1775, 25, Male, Masters, 70, No, "vibration", smartphone, noone, 5 
1775, 25, Male, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1775, 25, Male, Masters, 70, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
1775, 25, Male, Masters, 70, No, " recorded your work conversations ", cubetastic3000, public, 5 
1775, 25, Male, Masters, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
1775, 25, Male, Masters, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1775, 25, Male, Masters, 70, No, " what medication you take ", cubetastic3000, appserver, 5 
1775, 25, Male, Masters, 70, No, " what products you buy ", cubetastic3000, appserver, 5 
782, 43, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
782, 43, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
782, 43, Female, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, work, 4 
782, 43, Female, Somecollege, 62, No, " recorded your passing conversations ", cubetastic3000, work, 5 
782, 43, Female, Somecollege, 62, No, " a photo of you off-guard ", cubetastic3000, work, 5 
782, 43, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
782, 43, Female, Somecollege, 62, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1228, 26, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1228, 26, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1228, 26, Male, Somecollege, 64, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1228, 26, Male, Somecollege, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1228, 26, Male, Somecollege, 64, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1228, 26, Male, Somecollege, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
1228, 26, Male, Somecollege, 64, No, " a video of you unclothed ", cubetastic3000, public, 5 
1228, 26, Male, Somecollege, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
1582, 36, Female, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1582, 36, Female, Highschool, 70, No, "unmuted a call", smartphone, noone, 5 
1582, 36, Female, Highschool, 70, No, " your gender ", cubetastic3000, friends, 1 
1582, 36, Female, Highschool, 70, No, " when and how well you are sleeping ", cubetastic3000, public, 2 
1582, 36, Female, Highschool, 70, No, " a picture of your signature ", cubetastic3000, work, 5 
1582, 36, Female, Highschool, 70, No, " a picture of your signature ", cubetastic3000, public, 5 
1582, 36, Female, Highschool, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1582, 36, Female, Highschool, 70, No, " your social security number ", cubetastic3000, work, 5 
1235, 28, Female, Bachelors, 48, Yes, "vibration", smartphone, noone, 2 
1235, 28, Female, Bachelors, 48, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1235, 28, Female, Bachelors, 48, Yes, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1235, 28, Female, Bachelors, 48, Yes, " who you were spending time with ", cubetastic3000, appserver, 5 
1235, 28, Female, Bachelors, 48, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1235, 28, Female, Bachelors, 48, Yes, " a picture of your signature ", cubetastic3000, friends, 5 
1235, 28, Female, Bachelors, 48, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1235, 28, Female, Bachelors, 48, Yes, " your bank account information ", cubetastic3000, public, 5 
111, 25, Female, Bachelors, 63, No, "unmuted a call", smartphone, noone, 5 
111, 25, Female, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
111, 25, Female, Bachelors, 63, No, " when, how, and how much you exercise ", cubetastic3000, public, 4 
111, 25, Female, Bachelors, 63, No, " when you were happy or having fun ", cubetastic3000, public, 1 
111, 25, Female, Bachelors, 63, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
111, 25, Female, Bachelors, 63, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 3 
111, 25, Female, Bachelors, 63, No, " how much money you have ", cubetastic3000, public, 5 
111, 25, Female, Bachelors, 63, No, " how much debt you have ", cubetastic3000, friends, 4 
956, 68, Female, Highschool, 55, No, "vibration", smartphone, noone, 4 
956, 68, Female, Highschool, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
956, 68, Female, Highschool, 55, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
956, 68, Female, Highschool, 55, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
956, 68, Female, Highschool, 55, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
956, 68, Female, Highschool, 55, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
956, 68, Female, Highschool, 55, No, " what television shows you watch ", cubetastic3000, work, 5 
956, 68, Female, Highschool, 55, No, " what websites you go to ", cubetastic3000, friends, 5 
184, 32, Male, Bachelors, 68, Yes, "connected to a bluetooth device", smartphone, noone, 5 
184, 32, Male, Bachelors, 68, Yes, "took screenshots while using other apps", smartphone, noone, 5 
184, 32, Male, Bachelors, 68, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
184, 32, Male, Bachelors, 68, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
184, 32, Male, Bachelors, 68, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
184, 32, Male, Bachelors, 68, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
184, 32, Male, Bachelors, 68, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
184, 32, Male, Bachelors, 68, Yes, " what websites you go to ", cubetastic3000, public, 5 
1576, 26, Female, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 2 
1576, 26, Female, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1576, 26, Female, Bachelors, 53, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1576, 26, Female, Bachelors, 53, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1576, 26, Female, Bachelors, 53, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1576, 26, Female, Bachelors, 53, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1576, 26, Female, Bachelors, 53, No, " how much you use your computer ", cubetastic3000, appserver, 3 
1576, 26, Female, Bachelors, 53, No, " your bank account information ", cubetastic3000, appserver, 5 
1512, 22, Female, Somecollege, 61, No, "vibration", smartphone, noone, 1 
1512, 22, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1512, 22, Female, Somecollege, 61, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
1512, 22, Female, Somecollege, 61, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
1512, 22, Female, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
1512, 22, Female, Somecollege, 61, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1512, 22, Female, Somecollege, 61, No, " what websites you go to ", cubetastic3000, appserver, 2 
1512, 22, Female, Somecollege, 61, No, " your name ", cubetastic3000, appserver, 4 
628, 38, Female, Masters, 68, No, "vibration", smartphone, noone, 4 
628, 38, Female, Masters, 68, No, "unmuted a call", smartphone, noone, 5 
628, 38, Female, Masters, 68, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
628, 38, Female, Masters, 68, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
628, 38, Female, Masters, 68, No, " when and how much you have sex ", cubetastic3000, friends, 5 
628, 38, Female, Masters, 68, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
628, 38, Female, Masters, 68, No, " your bank account information ", cubetastic3000, public, 5 
628, 38, Female, Masters, 68, No, " how much money you have ", cubetastic3000, work, 5 
2073, 30, Male, Bachelors, 49, No, "unmuted a call", smartphone, noone, 4 
2073, 30, Male, Bachelors, 49, No, "sent premium texts or calls", smartphone, noone, 5 
2073, 30, Male, Bachelors, 49, No, " the language you were speaking ", cubetastic3000, appserver, 1 
2073, 30, Male, Bachelors, 49, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
2073, 30, Male, Bachelors, 49, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 2 
2073, 30, Male, Bachelors, 49, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
2073, 30, Male, Bachelors, 49, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1010, 23, Male, Highschool, 44, No, "connected to a bluetooth device", smartphone, noone, 3 
1010, 23, Male, Highschool, 44, No, "sent premium texts or calls", smartphone, noone, 5 
1010, 23, Male, Highschool, 44, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
1010, 23, Male, Highschool, 44, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
1010, 23, Male, Highschool, 44, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1010, 23, Male, Highschool, 44, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1010, 23, Male, Highschool, 44, No, " your bank account information ", cubetastic3000, public, 5 
1077, 28, Male, Masters, 70, No, "vibration", smartphone, noone, 4 
1077, 28, Male, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1077, 28, Male, Masters, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1077, 28, Male, Masters, 70, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
1077, 28, Male, Masters, 70, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1077, 28, Male, Masters, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1077, 28, Male, Masters, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1077, 28, Male, Masters, 70, No, " how much you use your phone ", cubetastic3000, public, 5 
1140, 26, Male, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
1140, 26, Male, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
1140, 26, Male, Somecollege, 61, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
1140, 26, Male, Somecollege, 61, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
1140, 26, Male, Somecollege, 61, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
1140, 26, Male, Somecollege, 61, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1140, 26, Male, Somecollege, 61, No, " how much debt you have ", cubetastic3000, friends, 5 
1454, 34, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
1454, 34, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1454, 34, Female, Somecollege, 61, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
1454, 34, Female, Somecollege, 61, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1454, 34, Female, Somecollege, 61, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1454, 34, Female, Somecollege, 61, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1454, 34, Female, Somecollege, 61, No, " how much money you have ", cubetastic3000, friends, 5 
1969, 37, Female, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 4 
1969, 37, Female, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1969, 37, Female, Bachelors, 54, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1969, 37, Female, Bachelors, 54, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1969, 37, Female, Bachelors, 54, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1969, 37, Female, Bachelors, 54, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1969, 37, Female, Bachelors, 54, No, " your address ", cubetastic3000, work, 5 
1969, 37, Female, Bachelors, 54, No, " your credit card information ", cubetastic3000, work, 5 
2165, 36, Female, Highschool, 56, No, "unmuted a call", smartphone, noone, 5 
2165, 36, Female, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
2165, 36, Female, Highschool, 56, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
2165, 36, Female, Highschool, 56, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 3 
2165, 36, Female, Highschool, 56, No, " who you were spending time with ", cubetastic3000, friends, 4 
2165, 36, Female, Highschool, 56, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2165, 36, Female, Highschool, 56, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2165, 36, Female, Highschool, 56, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1822, 26, Male, Bachelors, 70, No, "vibration", smartphone, noone, 1 
1822, 26, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1822, 26, Male, Bachelors, 70, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1822, 26, Male, Bachelors, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1822, 26, Male, Bachelors, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1822, 26, Male, Bachelors, 70, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1822, 26, Male, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1647, 55, Male, Masters, 63, No, "connected to a bluetooth device", smartphone, noone, 4 
1647, 55, Male, Masters, 63, No, "unmuted a call", smartphone, noone, 4 
1647, 55, Male, Masters, 63, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
1647, 55, Male, Masters, 63, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
1647, 55, Male, Masters, 63, No, " a video of you off-guard ", cubetastic3000, work, 5 
1647, 55, Male, Masters, 63, No, " your social security number ", cubetastic3000, work, 5 
1647, 55, Male, Masters, 63, No, " your credit card information ", cubetastic3000, appserver, 5 
1647, 55, Male, Masters, 63, No, " how much debt you have ", cubetastic3000, appserver, 5 
338, 22, Male, Somecollege, 61, Yes, "vibration", smartphone, noone, 2 
338, 22, Male, Somecollege, 61, Yes, "connected to a bluetooth device", smartphone, noone, 3 
338, 22, Male, Somecollege, 61, Yes, " your gender ", cubetastic3000, public, 2 
338, 22, Male, Somecollege, 61, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
338, 22, Male, Somecollege, 61, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
338, 22, Male, Somecollege, 61, Yes, " your social security number ", cubetastic3000, work, 5 
338, 22, Male, Somecollege, 61, Yes, " your username for websites ", cubetastic3000, friends, 5 
919, 22, Male, Somecollege, 59, No, "vibration", smartphone, noone, 3 
919, 22, Male, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
919, 22, Male, Somecollege, 59, No, "sent premium texts or calls", cubetastic3000, noone, 4 
919, 22, Male, Somecollege, 59, No, " the language you were speaking ", cubetastic3000, public, 2 
919, 22, Male, Somecollege, 59, No, " a photo of you unclothed ", cubetastic3000, work, 5 
919, 22, Male, Somecollege, 59, No, " a photo of you unclothed ", cubetastic3000, appserver, 4 
919, 22, Male, Somecollege, 59, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
685, 38, Male, Somecollege, 61, No, "unmuted a call", smartphone, noone, 4 
685, 38, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
685, 38, Male, Somecollege, 61, No, " what medical conditions you have ", cubetastic3000, friends, 5 
685, 38, Male, Somecollege, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
685, 38, Male, Somecollege, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
685, 38, Male, Somecollege, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
685, 38, Male, Somecollege, 61, No, " what medication you take ", cubetastic3000, friends, 5 
685, 38, Male, Somecollege, 61, No, " how much money you have ", cubetastic3000, friends, 5 
1168, 41, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
1168, 41, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 4 
1168, 41, Male, Somecollege, 63, No, " your gender ", cubetastic3000, friends, 1 
1168, 41, Male, Somecollege, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1168, 41, Male, Somecollege, 63, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1168, 41, Male, Somecollege, 63, No, " how much you use your phone ", cubetastic3000, friends, 2 
1168, 41, Male, Somecollege, 63, No, " your social security number ", cubetastic3000, friends, 5 
1168, 41, Male, Somecollege, 63, No, " your bank account information ", cubetastic3000, public, 5 
1195, 27, Male, Somecollege, 68, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1195, 27, Male, Somecollege, 68, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1195, 27, Male, Somecollege, 68, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
1195, 27, Male, Somecollege, 68, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1195, 27, Male, Somecollege, 68, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 4 
1195, 27, Male, Somecollege, 68, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 4 
1195, 27, Male, Somecollege, 68, Yes, " your address ", cubetastic3000, friends, 5 
1195, 27, Male, Somecollege, 68, Yes, " your address ", cubetastic3000, appserver, 4 
2261, 27, Male, Bachelors, 62, No, "vibration", smartphone, noone, 2 
2261, 27, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 4 
2261, 27, Male, Bachelors, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 3 
2261, 27, Male, Bachelors, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
2261, 27, Male, Bachelors, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2261, 27, Male, Bachelors, 62, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
2261, 27, Male, Bachelors, 62, No, " what products you buy ", cubetastic3000, work, 5 
2261, 27, Male, Bachelors, 62, No, " your address ", cubetastic3000, work, 5 
2339, 30, Female, Masters, 65, No, "vibration", smartphone, noone, 2 
2339, 30, Female, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 4 
2339, 30, Female, Masters, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
2339, 30, Female, Masters, 65, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
2339, 30, Female, Masters, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
2339, 30, Female, Masters, 65, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
2339, 30, Female, Masters, 65, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
2339, 30, Female, Masters, 65, No, " how much money you have ", cubetastic3000, appserver, 4 
634, 30, Male, Bachelors, 67, No, "vibration", smartphone, noone, 4 
634, 30, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
634, 30, Male, Bachelors, 67, No, " your age ", cubetastic3000, appserver, 4 
634, 30, Male, Bachelors, 67, No, " the language you were speaking ", cubetastic3000, appserver, 4 
634, 30, Male, Bachelors, 67, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
634, 30, Male, Bachelors, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
634, 30, Male, Bachelors, 67, No, " what medication you take ", cubetastic3000, public, 5 
592, 31, Male, Bachelors, 49, No, "connected to a bluetooth device", smartphone, noone, 1 
592, 31, Male, Bachelors, 49, No, "took screenshots while using other apps", smartphone, noone, 3 
592, 31, Male, Bachelors, 49, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
592, 31, Male, Bachelors, 49, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
592, 31, Male, Bachelors, 49, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
592, 31, Male, Bachelors, 49, No, " where you are (like a GPS) ", cubetastic3000, appserver, 2 
592, 31, Male, Bachelors, 49, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
592, 31, Male, Bachelors, 49, No, " your username for websites ", cubetastic3000, work, 3 
471, 21, Male, Highschool, 51, Yes, "vibration", smartphone, noone, 3 
471, 21, Male, Highschool, 51, Yes, "unmuted a call", smartphone, noone, 4 
471, 21, Male, Highschool, 51, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
471, 21, Male, Highschool, 51, Yes, " a photo of you intoxicated ", cubetastic3000, public, 4 
471, 21, Male, Highschool, 51, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
471, 21, Male, Highschool, 51, Yes, " when and how much you spend time alone ", cubetastic3000, friends, 3 
471, 21, Male, Highschool, 51, Yes, " what medication you take ", cubetastic3000, public, 4 
471, 21, Male, Highschool, 51, Yes, " what television shows you watch ", cubetastic3000, appserver, 2 
1369, 39, Female, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 3 
1369, 39, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1369, 39, Female, Bachelors, 65, No, " your age ", cubetastic3000, work, 3 
1369, 39, Female, Bachelors, 65, No, " your heart rate ", cubetastic3000, work, 4 
1369, 39, Female, Bachelors, 65, No, " your heart rate ", cubetastic3000, public, 4 
1369, 39, Female, Bachelors, 65, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1369, 39, Female, Bachelors, 65, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1369, 39, Female, Bachelors, 65, No, " how much you use your phone ", cubetastic3000, appserver, 3 
802, 37, Female, Bachelors, 63, No, "vibration", smartphone, noone, 3 
802, 37, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
802, 37, Female, Bachelors, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
802, 37, Female, Bachelors, 63, No, " recorded the sound around you ", cubetastic3000, public, 5 
802, 37, Female, Bachelors, 63, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
802, 37, Female, Bachelors, 63, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
802, 37, Female, Bachelors, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
802, 37, Female, Bachelors, 63, No, " what products you buy ", cubetastic3000, public, 5 
1405, 28, Female, Somecollege, 61, Yes, "vibration", smartphone, noone, 2 
1405, 28, Female, Somecollege, 61, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1405, 28, Female, Somecollege, 61, Yes, " your heart rate ", cubetastic3000, appserver, 1 
1405, 28, Female, Somecollege, 61, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1405, 28, Female, Somecollege, 61, Yes, " when you are sick or healthy ", cubetastic3000, public, 5 
1405, 28, Female, Somecollege, 61, Yes, " what medication you take ", cubetastic3000, friends, 5 
1405, 28, Female, Somecollege, 61, Yes, " what websites you go to ", cubetastic3000, work, 5 
1405, 28, Female, Somecollege, 61, Yes, " how much money you have ", cubetastic3000, appserver, 5 
926, 67, Female, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
926, 67, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
926, 67, Female, Bachelors, 69, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
926, 67, Female, Bachelors, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
926, 67, Female, Bachelors, 69, No, " a picture of your signature ", cubetastic3000, work, 5 
926, 67, Female, Bachelors, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
926, 67, Female, Bachelors, 69, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
926, 67, Female, Bachelors, 69, No, " how much money you have ", cubetastic3000, friends, 5 
928, 27, Male, Bachelors, 55, Yes, "connected to a bluetooth device", smartphone, noone, 2 
928, 27, Male, Bachelors, 55, Yes, "took screenshots while using other apps", smartphone, noone, 3 
928, 27, Male, Bachelors, 55, Yes, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
928, 27, Male, Bachelors, 55, Yes, " recorded your passing conversations ", cubetastic3000, work, 5 
928, 27, Male, Bachelors, 55, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
928, 27, Male, Bachelors, 55, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
928, 27, Male, Bachelors, 55, Yes, " your credit card information ", cubetastic3000, public, 5 
928, 27, Male, Bachelors, 55, Yes, " how much debt you have ", cubetastic3000, work, 5 
1554, 26, Female, Somecollege, 68, No, "vibration", smartphone, noone, 1 
1554, 26, Female, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1554, 26, Female, Somecollege, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1554, 26, Female, Somecollege, 68, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1554, 26, Female, Somecollege, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1554, 26, Female, Somecollege, 68, No, " what products you buy ", cubetastic3000, friends, 5 
1554, 26, Female, Somecollege, 68, No, " your name ", cubetastic3000, work, 1 
1554, 26, Female, Somecollege, 68, No, " how much debt you have ", cubetastic3000, appserver, 5 
1043, 22, Male, Somecollege, 47, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1043, 22, Male, Somecollege, 47, Yes, "unmuted a call", smartphone, noone, 1 
1043, 22, Male, Somecollege, 47, Yes, " when you are busy or interruptible ", cubetastic3000, public, 2 
1043, 22, Male, Somecollege, 47, Yes, " copied and uploaded music from your device ", cubetastic3000, friends, 2 
1043, 22, Male, Somecollege, 47, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
1043, 22, Male, Somecollege, 47, Yes, " your username for websites ", cubetastic3000, friends, 1 
1043, 22, Male, Somecollege, 47, Yes, " your credit card information ", cubetastic3000, work, 2 
2158, 43, Female, Somecollege, 64, No, "vibration", smartphone, noone, 3 
2158, 43, Female, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2158, 43, Female, Somecollege, 64, No, " your gender ", cubetastic3000, appserver, 1 
2158, 43, Female, Somecollege, 64, No, " your heart rate ", cubetastic3000, work, 5 
2158, 43, Female, Somecollege, 64, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2158, 43, Female, Somecollege, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
2158, 43, Female, Somecollege, 64, No, " when and how much you spend time alone ", cubetastic3000, appserver, 2 
2158, 43, Female, Somecollege, 64, No, " your username and password for websites ", cubetastic3000, public, 5 
1345, 26, Female, Masters, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
1345, 26, Female, Masters, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1345, 26, Female, Masters, 55, No, " your age ", cubetastic3000, public, 2 
1345, 26, Female, Masters, 55, No, " your heart rate ", cubetastic3000, public, 2 
1345, 26, Female, Masters, 55, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
1345, 26, Female, Masters, 55, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 4 
1345, 26, Female, Masters, 55, No, " your address ", cubetastic3000, work, 3 
761, 25, Male, Bachelors, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
761, 25, Male, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
761, 25, Male, Bachelors, 53, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
761, 25, Male, Bachelors, 53, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
761, 25, Male, Bachelors, 53, No, " recorded your passing conversations ", cubetastic3000, public, 5 
761, 25, Male, Bachelors, 53, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
761, 25, Male, Bachelors, 53, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 2 
761, 25, Male, Bachelors, 53, No, " how much you use your computer ", cubetastic3000, friends, 5 
1919, 24, Male, Bachelors, 59, No, "vibration", smartphone, noone, 2 
1919, 24, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 3 
1919, 24, Male, Bachelors, 59, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
1919, 24, Male, Bachelors, 59, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1919, 24, Male, Bachelors, 59, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1919, 24, Male, Bachelors, 59, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
1919, 24, Male, Bachelors, 59, No, " what websites you go to ", cubetastic3000, appserver, 4 
1919, 24, Male, Bachelors, 59, No, " your name ", cubetastic3000, appserver, 4 
950, 31, Male, Bachelors, 53, Yes, "vibration", smartphone, noone, 1 
950, 31, Male, Bachelors, 53, Yes, "unmuted a call", smartphone, noone, 3 
950, 31, Male, Bachelors, 53, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 4 
950, 31, Male, Bachelors, 53, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
950, 31, Male, Bachelors, 53, Yes, " a picture of your signature ", cubetastic3000, public, 3 
950, 31, Male, Bachelors, 53, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 2 
950, 31, Male, Bachelors, 53, Yes, " when and how much you spend time alone ", cubetastic3000, public, 4 
950, 31, Male, Bachelors, 53, Yes, " how much money you have ", cubetastic3000, friends, 5 
1676, 24, Male, Somecollege, 56, No, "vibration", smartphone, noone, 2 
1676, 24, Male, Somecollege, 56, No, "unmuted a call", smartphone, noone, 4 
1676, 24, Male, Somecollege, 56, No, " your gender ", cubetastic3000, public, 3 
1676, 24, Male, Somecollege, 56, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
1676, 24, Male, Somecollege, 56, No, " recorded the sound around you ", cubetastic3000, work, 5 
1676, 24, Male, Somecollege, 56, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1676, 24, Male, Somecollege, 56, No, " your username and password for websites ", cubetastic3000, appserver, 5 
1676, 24, Male, Somecollege, 56, No, " how much money you have ", cubetastic3000, friends, 5 
2036, 30, Male, Somecollege, 61, No, "vibration", smartphone, noone, 3 
2036, 30, Male, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
2036, 30, Male, Somecollege, 61, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
2036, 30, Male, Somecollege, 61, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
2036, 30, Male, Somecollege, 61, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
2036, 30, Male, Somecollege, 61, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
2036, 30, Male, Somecollege, 61, No, " what websites you go to ", cubetastic3000, public, 5 
2036, 30, Male, Somecollege, 61, No, " your credit card information ", cubetastic3000, friends, 5 
842, 33, Male, Highschool, 63, No, "connected to a bluetooth device", smartphone, noone, 4 
842, 33, Male, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
842, 33, Male, Highschool, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 2 
842, 33, Male, Highschool, 63, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
842, 33, Male, Highschool, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
842, 33, Male, Highschool, 63, No, " what television shows you watch ", cubetastic3000, work, 5 
842, 33, Male, Highschool, 63, No, " what websites you go to ", cubetastic3000, appserver, 2 
842, 33, Male, Highschool, 63, No, " what products you buy ", cubetastic3000, work, 5 
2254, 56, Female, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
2254, 56, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2254, 56, Female, Bachelors, 70, No, " your age ", cubetastic3000, appserver, 5 
2254, 56, Female, Bachelors, 70, No, " your gender ", cubetastic3000, work, 5 
2254, 56, Female, Bachelors, 70, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2254, 56, Female, Bachelors, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
2254, 56, Female, Bachelors, 70, No, " your social security number ", cubetastic3000, public, 5 
2254, 56, Female, Bachelors, 70, No, " your username and password for websites ", cubetastic3000, public, 5 
660, 46, Male, Highschool, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
660, 46, Male, Highschool, 68, No, "sent premium texts or calls", smartphone, noone, 5 
660, 46, Male, Highschool, 68, No, " your gender ", cubetastic3000, work, 4 
660, 46, Male, Highschool, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
660, 46, Male, Highschool, 68, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
660, 46, Male, Highschool, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
660, 46, Male, Highschool, 68, No, " a video of you off-guard ", cubetastic3000, friends, 5 
660, 46, Male, Highschool, 68, No, " how much money you have ", cubetastic3000, work, 5 
1797, 44, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1797, 44, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1797, 44, Male, Somecollege, 67, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1797, 44, Male, Somecollege, 67, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
1797, 44, Male, Somecollege, 67, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1797, 44, Male, Somecollege, 67, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1797, 44, Male, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1797, 44, Male, Somecollege, 67, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 4 
886, 40, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
886, 40, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
886, 40, Male, Somecollege, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
886, 40, Male, Somecollege, 63, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 3 
886, 40, Male, Somecollege, 63, No, " when and how much you have sex ", cubetastic3000, friends, 5 
886, 40, Male, Somecollege, 63, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
886, 40, Male, Somecollege, 63, No, " shared photos you which are already on your device ", cubetastic3000, friends, 3 
886, 40, Male, Somecollege, 63, No, " a picture of your signature ", cubetastic3000, work, 5 
2253, 27, Female, Masters, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
2253, 27, Female, Masters, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
2253, 27, Female, Masters, 61, No, " your gender ", cubetastic3000, appserver, 3 
2253, 27, Female, Masters, 61, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
2253, 27, Female, Masters, 61, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
2253, 27, Female, Masters, 61, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
2253, 27, Female, Masters, 61, No, " how much you use your computer ", cubetastic3000, public, 5 
2253, 27, Female, Masters, 61, No, " what products you buy ", cubetastic3000, work, 5 
2279, 55, Male, Masters, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
2279, 55, Male, Masters, 62, No, "sent premium texts or calls", smartphone, noone, 5 
2279, 55, Male, Masters, 62, No, " your gender ", cubetastic3000, work, 4 
2279, 55, Male, Masters, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
2279, 55, Male, Masters, 62, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
2279, 55, Male, Masters, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2279, 55, Male, Masters, 62, No, " what television shows you watch ", cubetastic3000, friends, 5 
2279, 55, Male, Masters, 62, No, " what websites you go to ", cubetastic3000, work, 5 
532, 27, Male, Somecollege, 62, Yes, "unmuted a call", smartphone, noone, 4 
532, 27, Male, Somecollege, 62, Yes, "sent premium texts or calls", smartphone, noone, 3 
532, 27, Male, Somecollege, 62, Yes, " when you are sick or healthy ", cubetastic3000, public, 2 
532, 27, Male, Somecollege, 62, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
532, 27, Male, Somecollege, 62, Yes, " recorded your phone conversations ", cubetastic3000, work, 5 
532, 27, Male, Somecollege, 62, Yes, " shared photos you which are already on your device ", cubetastic3000, public, 5 
532, 27, Male, Somecollege, 62, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
532, 27, Male, Somecollege, 62, Yes, " a photo of you off-guard ", cubetastic3000, work, 5 
1651, 22, Male, Somecollege, 61, No, "vibration", smartphone, noone, 3 
1651, 22, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1651, 22, Male, Somecollege, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1651, 22, Male, Somecollege, 61, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1651, 22, Male, Somecollege, 61, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1651, 22, Male, Somecollege, 61, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1651, 22, Male, Somecollege, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1651, 22, Male, Somecollege, 61, No, " your address ", cubetastic3000, public, 5 
215, 29, Female, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 3 
215, 29, Female, Bachelors, 54, No, "sent premium texts or calls", smartphone, noone, 5 
215, 29, Female, Bachelors, 54, No, " your fingerprint somehow ", cubetastic3000, public, 5 
215, 29, Female, Bachelors, 54, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
215, 29, Female, Bachelors, 54, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 5 
215, 29, Female, Bachelors, 54, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
215, 29, Female, Bachelors, 54, No, " recorded your work conversations ", cubetastic3000, friends, 5 
215, 29, Female, Bachelors, 54, No, " how much you use your computer ", cubetastic3000, friends, 5 
1386, 44, Female, Somecollege, 60, Yes, "unmuted a call", smartphone, noone, 5 
1386, 44, Female, Somecollege, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
1386, 44, Female, Somecollege, 60, Yes, " your age ", cubetastic3000, appserver, 3 
1386, 44, Female, Somecollege, 60, Yes, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
1386, 44, Female, Somecollege, 60, Yes, " recorded your passing conversations ", cubetastic3000, public, 4 
1386, 44, Female, Somecollege, 60, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 3 
1386, 44, Female, Somecollege, 60, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1386, 44, Female, Somecollege, 60, Yes, " a video of you off-guard ", cubetastic3000, public, 4 
1349, 27, Male, Somecollege, 65, No, "vibration", smartphone, noone, 1 
1349, 27, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 1 
1349, 27, Male, Somecollege, 65, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 2 
1349, 27, Male, Somecollege, 65, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1349, 27, Male, Somecollege, 65, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1349, 27, Male, Somecollege, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1349, 27, Male, Somecollege, 65, No, " what medication you take ", cubetastic3000, public, 5 
1349, 27, Male, Somecollege, 65, No, " your social security number ", cubetastic3000, public, 5 
489, 27, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
489, 27, Male, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
489, 27, Male, Bachelors, 67, No, " your age ", cubetastic3000, work, 5 
489, 27, Male, Bachelors, 67, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
489, 27, Male, Bachelors, 67, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
489, 27, Male, Bachelors, 67, No, " what products you buy ", cubetastic3000, appserver, 5 
489, 27, Male, Bachelors, 67, No, " your name ", cubetastic3000, work, 5 
489, 27, Male, Bachelors, 67, No, " your bank account information ", cubetastic3000, public, 5 
1772, 30, Female, Somecollege, 68, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1772, 30, Female, Somecollege, 68, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1772, 30, Female, Somecollege, 68, Yes, " when you are sick or healthy ", cubetastic3000, appserver, 5 
1772, 30, Female, Somecollege, 68, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1772, 30, Female, Somecollege, 68, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1772, 30, Female, Somecollege, 68, Yes, " what products you buy ", cubetastic3000, work, 5 
1772, 30, Female, Somecollege, 68, Yes, " your social security number ", cubetastic3000, friends, 5 
1772, 30, Female, Somecollege, 68, Yes, " your bank account information ", cubetastic3000, public, 5 
1661, 23, Female, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
1661, 23, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1661, 23, Female, Bachelors, 63, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1661, 23, Female, Bachelors, 63, No, " when and how much you have sex ", cubetastic3000, appserver, 4 
1661, 23, Female, Bachelors, 63, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
1661, 23, Female, Bachelors, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1661, 23, Female, Bachelors, 63, No, " your address ", cubetastic3000, public, 5 
1661, 23, Female, Bachelors, 63, No, " your username and password for websites ", cubetastic3000, appserver, 5 
182, 30, Female, Somecollege, 61, No, "vibration", smartphone, noone, 1 
182, 30, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 3 
182, 30, Female, Somecollege, 61, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
182, 30, Female, Somecollege, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
182, 30, Female, Somecollege, 61, No, " a video of you intoxicated ", cubetastic3000, work, 5 
182, 30, Female, Somecollege, 61, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
182, 30, Female, Somecollege, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
182, 30, Female, Somecollege, 61, No, " what television shows you watch ", cubetastic3000, friends, 3 
762, 26, Male, Bachelors, 58, No, "vibration", smartphone, noone, 2 
762, 26, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
762, 26, Male, Bachelors, 58, No, "took screenshots while using other apps", cubetastic3000, noone, 3 
762, 26, Male, Bachelors, 58, No, " when and how well you are sleeping ", cubetastic3000, friends, 2 
762, 26, Male, Bachelors, 58, No, " when, how much, and what you are eating ", cubetastic3000, public, 3 
762, 26, Male, Bachelors, 58, No, " when you are sick or healthy ", cubetastic3000, friends, 2 
762, 26, Male, Bachelors, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
762, 26, Male, Bachelors, 58, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1047, 24, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
1047, 24, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
1047, 24, Male, Bachelors, 62, No, " when and how much you have sex ", cubetastic3000, public, 5 
1047, 24, Male, Bachelors, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
1047, 24, Male, Bachelors, 62, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1047, 24, Male, Bachelors, 62, No, " a video of you off-guard ", cubetastic3000, friends, 3 
1047, 24, Male, Bachelors, 62, No, " your username and password for websites ", cubetastic3000, work, 5 
941, 26, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 3 
941, 26, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 4 
941, 26, Male, Somecollege, 60, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 2 
941, 26, Male, Somecollege, 60, No, " when, how much, and what you are eating ", cubetastic3000, work, 3 
941, 26, Male, Somecollege, 60, No, " a video of you intoxicated ", cubetastic3000, work, 3 
941, 26, Male, Somecollege, 60, No, " what medication you take ", cubetastic3000, public, 4 
941, 26, Male, Somecollege, 60, No, " what products you buy ", cubetastic3000, public, 4 
941, 26, Male, Somecollege, 60, No, " your bank account information ", cubetastic3000, work, 5 
1253, 26, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 2 
1253, 26, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 4 
1253, 26, Female, Bachelors, 57, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1253, 26, Female, Bachelors, 57, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1253, 26, Female, Bachelors, 57, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1253, 26, Female, Bachelors, 57, No, " a video of you unclothed ", cubetastic3000, work, 5 
1253, 26, Female, Bachelors, 57, No, " a video of you unclothed ", cubetastic3000, public, 5 
1253, 26, Female, Bachelors, 57, No, " where you are (like a GPS) ", cubetastic3000, friends, 3 
1762, 59, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 2 
1762, 59, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 3 
1762, 59, Male, Bachelors, 67, No, " your heart rate ", cubetastic3000, appserver, 4 
1762, 59, Male, Bachelors, 67, No, " your fingerprint somehow ", cubetastic3000, work, 4 
1762, 59, Male, Bachelors, 67, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1762, 59, Male, Bachelors, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1762, 59, Male, Bachelors, 67, No, " how much money you have ", cubetastic3000, work, 5 
226, 42, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
226, 42, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 5 
226, 42, Male, Bachelors, 62, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
226, 42, Male, Bachelors, 62, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
226, 42, Male, Bachelors, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 2 
226, 42, Male, Bachelors, 62, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
226, 42, Male, Bachelors, 62, No, " what television shows you watch ", cubetastic3000, appserver, 1 
2371, 32, Female, Highschool, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
2371, 32, Female, Highschool, 68, No, "sent premium texts or calls", smartphone, noone, 5 
2371, 32, Female, Highschool, 68, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
2371, 32, Female, Highschool, 68, No, " recorded the sound around you ", cubetastic3000, work, 5 
2371, 32, Female, Highschool, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 1 
2371, 32, Female, Highschool, 68, No, " a video of you intoxicated ", cubetastic3000, appserver, 3 
2371, 32, Female, Highschool, 68, No, " a video of you off-guard ", cubetastic3000, work, 5 
2371, 32, Female, Highschool, 68, No, " how much you use your computer ", cubetastic3000, friends, 5 
410, 22, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
410, 22, Female, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 4 
410, 22, Female, Bachelors, 57, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
410, 22, Female, Bachelors, 57, No, " who you were spending time with ", cubetastic3000, friends, 5 
410, 22, Female, Bachelors, 57, No, " copied and uploaded music from your device ", cubetastic3000, public, 4 
410, 22, Female, Bachelors, 57, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
410, 22, Female, Bachelors, 57, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
410, 22, Female, Bachelors, 57, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1942, 30, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1942, 30, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1942, 30, Male, Somecollege, 70, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1942, 30, Male, Somecollege, 70, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1942, 30, Male, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1942, 30, Male, Somecollege, 70, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1942, 30, Male, Somecollege, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1942, 30, Male, Somecollege, 70, No, " how much you use your computer ", cubetastic3000, public, 5 
2000, 30, Male, Graduate, 67, No, "connected to a bluetooth device", smartphone, noone, 2 
2000, 30, Male, Graduate, 67, No, "took screenshots while using other apps", smartphone, noone, 4 
2000, 30, Male, Graduate, 67, No, " what medical conditions you have ", cubetastic3000, work, 5 
2000, 30, Male, Graduate, 67, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2000, 30, Male, Graduate, 67, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2000, 30, Male, Graduate, 67, No, " when and how much you spend time alone ", cubetastic3000, work, 4 
2000, 30, Male, Graduate, 67, No, " how much you use your computer ", cubetastic3000, friends, 4 
2000, 30, Male, Graduate, 67, No, " your username and password for websites ", cubetastic3000, public, 5 
190, 27, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
190, 27, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
190, 27, Male, Bachelors, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
190, 27, Male, Bachelors, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
190, 27, Male, Bachelors, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
190, 27, Male, Bachelors, 70, No, " your social security number ", cubetastic3000, public, 5 
190, 27, Male, Bachelors, 70, No, " how much debt you have ", cubetastic3000, public, 5 
682, 27, Male, Graduate, 52, No, "connected to a bluetooth device", smartphone, noone, 1 
682, 27, Male, Graduate, 52, No, "sent premium texts or calls", smartphone, noone, 5 
682, 27, Male, Graduate, 52, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 2 
682, 27, Male, Graduate, 52, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
682, 27, Male, Graduate, 52, No, " who you were spending time with ", cubetastic3000, work, 5 
682, 27, Male, Graduate, 52, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
682, 27, Male, Graduate, 52, No, " what websites you go to ", cubetastic3000, public, 5 
682, 27, Male, Graduate, 52, No, " your address ", cubetastic3000, public, 5 
1372, 29, Male, Bachelors, 55, No, "vibration", smartphone, noone, 4 
1372, 29, Male, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1372, 29, Male, Bachelors, 55, No, " recorded your work conversations ", cubetastic3000, appserver, 4 
1372, 29, Male, Bachelors, 55, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1372, 29, Male, Bachelors, 55, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1372, 29, Male, Bachelors, 55, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1372, 29, Male, Bachelors, 55, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1372, 29, Male, Bachelors, 55, No, " your name ", cubetastic3000, friends, 4 
2102, 22, Female, Somecollege, 57, No, "vibration", smartphone, noone, 4 
2102, 22, Female, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
2102, 22, Female, Somecollege, 57, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
2102, 22, Female, Somecollege, 57, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2102, 22, Female, Somecollege, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
2102, 22, Female, Somecollege, 57, No, " what medication you take ", cubetastic3000, friends, 5 
2102, 22, Female, Somecollege, 57, No, " your address ", cubetastic3000, public, 5 
2102, 22, Female, Somecollege, 57, No, " how much debt you have ", cubetastic3000, appserver, 4 
796, 22, Male, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
796, 22, Male, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
796, 22, Male, Somecollege, 59, No, " the language you were speaking ", cubetastic3000, friends, 4 
796, 22, Male, Somecollege, 59, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 2 
796, 22, Male, Somecollege, 59, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
796, 22, Male, Somecollege, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
796, 22, Male, Somecollege, 59, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
796, 22, Male, Somecollege, 59, No, " what websites you go to ", cubetastic3000, appserver, 4 
2378, 26, Female, Bachelors, 55, No, "vibration", smartphone, noone, 3 
2378, 26, Female, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
2378, 26, Female, Bachelors, 55, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2378, 26, Female, Bachelors, 55, No, " a photo of you intoxicated ", cubetastic3000, friends, 4 
2378, 26, Female, Bachelors, 55, No, " a video of you off-guard ", cubetastic3000, friends, 5 
2378, 26, Female, Bachelors, 55, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
2378, 26, Female, Bachelors, 55, No, " how much you use your computer ", cubetastic3000, appserver, 2 
2378, 26, Female, Bachelors, 55, No, " your address ", cubetastic3000, public, 5 
1855, 24, Female, Masters, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
1855, 24, Female, Masters, 54, No, "unmuted a call", smartphone, noone, 4 
1855, 24, Female, Masters, 54, No, " your heart rate ", cubetastic3000, public, 5 
1855, 24, Female, Masters, 54, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1855, 24, Female, Masters, 54, No, " who you were spending time with ", cubetastic3000, work, 5 
1855, 24, Female, Masters, 54, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1855, 24, Female, Masters, 54, No, " your username and password for websites ", cubetastic3000, public, 5 
1855, 24, Female, Masters, 54, No, " your bank account information ", cubetastic3000, friends, 5 
448, 37, Female, Bachelors, 57, Yes, "vibration", smartphone, noone, 1 
448, 37, Female, Bachelors, 57, Yes, "connected to a bluetooth device", smartphone, noone, 2 
448, 37, Female, Bachelors, 57, Yes, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
448, 37, Female, Bachelors, 57, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
448, 37, Female, Bachelors, 57, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
448, 37, Female, Bachelors, 57, Yes, " where you are (like a GPS) ", cubetastic3000, public, 5 
448, 37, Female, Bachelors, 57, Yes, " your username for websites ", cubetastic3000, public, 5 
2232, 29, Male, Masters, 57, No, "unmuted a call", smartphone, noone, 4 
2232, 29, Male, Masters, 57, No, "sent premium texts or calls", smartphone, noone, 5 
2232, 29, Male, Masters, 57, No, " who you were spending time with ", cubetastic3000, public, 5 
2232, 29, Male, Masters, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 2 
2232, 29, Male, Masters, 57, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
2232, 29, Male, Masters, 57, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
2232, 29, Male, Masters, 57, No, " your address ", cubetastic3000, work, 5 
673, 28, Male, Somecollege, 45, No, "vibration", smartphone, noone, 3 
673, 28, Male, Somecollege, 45, No, "connected to a bluetooth device", smartphone, noone, 5 
673, 28, Male, Somecollege, 45, No, " when you are busy or interruptible ", cubetastic3000, work, 4 
673, 28, Male, Somecollege, 45, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
673, 28, Male, Somecollege, 45, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
673, 28, Male, Somecollege, 45, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1036, 30, Male, Somecollege, 70, No, "vibration", smartphone, noone, 4 
1036, 30, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1036, 30, Male, Somecollege, 70, No, " your gender ", cubetastic3000, friends, 5 
1036, 30, Male, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1036, 30, Male, Somecollege, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1036, 30, Male, Somecollege, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1036, 30, Male, Somecollege, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1737, 24, Male, Highschool, 56, No, "unmuted a call", smartphone, noone, 4 
1737, 24, Male, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
1737, 24, Male, Highschool, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 4 
1737, 24, Male, Highschool, 56, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1737, 24, Male, Highschool, 56, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1737, 24, Male, Highschool, 56, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1737, 24, Male, Highschool, 56, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1737, 24, Male, Highschool, 56, No, " your credit card information ", cubetastic3000, work, 5 
1065, 26, Male, None, 42, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1065, 26, Male, None, 42, Yes, "sent premium texts or calls", smartphone, noone, 5 
1065, 26, Male, None, 42, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
1065, 26, Male, None, 42, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 4 
1065, 26, Male, None, 42, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 3 
1065, 26, Male, None, 42, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 4 
1065, 26, Male, None, 42, Yes, " what products you buy ", cubetastic3000, appserver, 2 
1065, 26, Male, None, 42, Yes, " your bank account information ", cubetastic3000, friends, 5 
1048, 25, Male, Somecollege, 67, No, "vibration", smartphone, noone, 1 
1048, 25, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1048, 25, Male, Somecollege, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1048, 25, Male, Somecollege, 67, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1048, 25, Male, Somecollege, 67, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1048, 25, Male, Somecollege, 67, No, " a photo of you intoxicated ", cubetastic3000, appserver, 4 
1048, 25, Male, Somecollege, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1133, 24, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
1133, 24, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
1133, 24, Male, Bachelors, 67, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
1133, 24, Male, Bachelors, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1133, 24, Male, Bachelors, 67, No, " who you were spending time with ", cubetastic3000, public, 5 
1133, 24, Male, Bachelors, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1133, 24, Male, Bachelors, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1133, 24, Male, Bachelors, 67, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2068, 21, Male, Highschool, 59, No, "took screenshots while using other apps", smartphone, noone, 2 
2068, 21, Male, Highschool, 59, No, "sent premium texts or calls", smartphone, noone, 5 
2068, 21, Male, Highschool, 59, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
2068, 21, Male, Highschool, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
2068, 21, Male, Highschool, 59, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2068, 21, Male, Highschool, 59, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
2068, 21, Male, Highschool, 59, No, " a video of you off-guard ", cubetastic3000, public, 5 
2068, 21, Male, Highschool, 59, No, " what television shows you watch ", cubetastic3000, public, 2 
24, 28, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 4 
24, 28, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
24, 28, Female, Bachelors, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
24, 28, Female, Bachelors, 64, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
24, 28, Female, Bachelors, 64, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
24, 28, Female, Bachelors, 64, No, " what products you buy ", cubetastic3000, friends, 4 
24, 28, Female, Bachelors, 64, No, " how much money you have ", cubetastic3000, work, 5 
1557, 30, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
1557, 30, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1557, 30, Male, Somecollege, 67, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
1557, 30, Male, Somecollege, 67, No, " recorded the sound around you ", cubetastic3000, work, 5 
1557, 30, Male, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1557, 30, Male, Somecollege, 67, No, " a video of you off-guard ", cubetastic3000, public, 5 
1557, 30, Male, Somecollege, 67, No, " what television shows you watch ", cubetastic3000, work, 5 
1557, 30, Male, Somecollege, 67, No, " your username for websites ", cubetastic3000, appserver, 5 
134, 41, Female, Somecollege, 62, No, "vibration", smartphone, noone, 4 
134, 41, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
134, 41, Female, Somecollege, 62, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
134, 41, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
134, 41, Female, Somecollege, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
134, 41, Female, Somecollege, 62, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
134, 41, Female, Somecollege, 62, No, " your username for websites ", cubetastic3000, friends, 5 
1259, 23, Male, Bachelors, 49, No, "unmuted a call", smartphone, noone, 5 
1259, 23, Male, Bachelors, 49, No, "took screenshots while using other apps", smartphone, noone, 4 
1259, 23, Male, Bachelors, 49, No, " when you are sick or healthy ", cubetastic3000, appserver, 4 
1259, 23, Male, Bachelors, 49, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1259, 23, Male, Bachelors, 49, No, " when you were happy or having fun ", cubetastic3000, appserver, 3 
1259, 23, Male, Bachelors, 49, No, " recorded the sound around you ", cubetastic3000, work, 5 
1259, 23, Male, Bachelors, 49, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1259, 23, Male, Bachelors, 49, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2064, 31, Male, Bachelors, 59, No, "vibration", smartphone, noone, 2 
2064, 31, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 4 
2064, 31, Male, Bachelors, 59, No, " when, how much, and what you are eating ", cubetastic3000, work, 4 
2064, 31, Male, Bachelors, 59, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 2 
2064, 31, Male, Bachelors, 59, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 3 
2064, 31, Male, Bachelors, 59, No, " a video of you unclothed ", cubetastic3000, work, 5 
2064, 31, Male, Bachelors, 59, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 3 
2144, 25, Male, None, 51, No, "unmuted a call", smartphone, noone, 5 
2144, 25, Male, None, 51, No, "sent premium texts or calls", smartphone, noone, 5 
2144, 25, Male, None, 51, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
2144, 25, Male, None, 51, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 2 
2144, 25, Male, None, 51, No, " when you are busy or interruptible ", cubetastic3000, public, 1 
2144, 25, Male, None, 51, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
2144, 25, Male, None, 51, No, " a video of you intoxicated ", cubetastic3000, public, 5 
2144, 25, Male, None, 51, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1991, 37, Male, Bachelors, 45, No, "unmuted a call", smartphone, noone, 4 
1991, 37, Male, Bachelors, 45, No, "took screenshots while using other apps", smartphone, noone, 3 
1991, 37, Male, Bachelors, 45, No, "unmuted a call", cubetastic3000, noone, 4 
1991, 37, Male, Bachelors, 45, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1991, 37, Male, Bachelors, 45, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1991, 37, Male, Bachelors, 45, No, " recorded your work conversations ", cubetastic3000, work, 5 
1991, 37, Male, Bachelors, 45, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 3 
1991, 37, Male, Bachelors, 45, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
2136, 30, Male, Bachelors, 52, No, "connected to a bluetooth device", smartphone, noone, 1 
2136, 30, Male, Bachelors, 52, No, "unmuted a call", smartphone, noone, 5 
2136, 30, Male, Bachelors, 52, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
2136, 30, Male, Bachelors, 52, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
2136, 30, Male, Bachelors, 52, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
2136, 30, Male, Bachelors, 52, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
2136, 30, Male, Bachelors, 52, No, " how much you use your computer ", cubetastic3000, appserver, 5 
2136, 30, Male, Bachelors, 52, No, " what medication you take ", cubetastic3000, appserver, 5 
1976, 23, Male, Somecollege, 59, No, "vibration", smartphone, noone, 3 
1976, 23, Male, Somecollege, 59, No, "unmuted a call", smartphone, noone, 4 
1976, 23, Male, Somecollege, 59, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1976, 23, Male, Somecollege, 59, No, " a photo of you off-guard ", cubetastic3000, friends, 4 
1976, 23, Male, Somecollege, 59, No, " a picture of your signature ", cubetastic3000, friends, 3 
1976, 23, Male, Somecollege, 59, No, " your name ", cubetastic3000, appserver, 2 
1976, 23, Male, Somecollege, 59, No, " your address ", cubetastic3000, friends, 5 
2272, 19, Male, Bachelors, 66, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2272, 19, Male, Bachelors, 66, Yes, "sent premium texts or calls", smartphone, noone, 5 
2272, 19, Male, Bachelors, 66, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
2272, 19, Male, Bachelors, 66, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 1 
2272, 19, Male, Bachelors, 66, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 3 
2272, 19, Male, Bachelors, 66, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
2272, 19, Male, Bachelors, 66, Yes, " a video of you off-guard ", cubetastic3000, appserver, 2 
2272, 19, Male, Bachelors, 66, Yes, " your name ", cubetastic3000, appserver, 1 
1685, 23, Male, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
1685, 23, Male, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1685, 23, Male, Bachelors, 61, No, " your heart rate ", cubetastic3000, public, 4 
1685, 23, Male, Bachelors, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 4 
1685, 23, Male, Bachelors, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1685, 23, Male, Bachelors, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1685, 23, Male, Bachelors, 61, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1685, 23, Male, Bachelors, 61, No, " what products you buy ", cubetastic3000, public, 5 
232, 36, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
232, 36, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 4 
232, 36, Male, Bachelors, 58, No, " your gender ", cubetastic3000, work, 1 
232, 36, Male, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, public, 4 
232, 36, Male, Bachelors, 58, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 1 
232, 36, Male, Bachelors, 58, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
232, 36, Male, Bachelors, 58, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
232, 36, Male, Bachelors, 58, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 2 
199, 35, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 4 
199, 35, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
199, 35, Male, Somecollege, 69, No, " when and how much you have sex ", cubetastic3000, friends, 5 
199, 35, Male, Somecollege, 69, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
199, 35, Male, Somecollege, 69, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
199, 35, Male, Somecollege, 69, No, " what websites you go to ", cubetastic3000, work, 5 
199, 35, Male, Somecollege, 69, No, " what websites you go to ", cubetastic3000, public, 5 
199, 35, Male, Somecollege, 69, No, " your address ", cubetastic3000, work, 5 
1114, 23, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1114, 23, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1114, 23, Male, Somecollege, 70, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1114, 23, Male, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1114, 23, Male, Somecollege, 70, No, " a picture of your signature ", cubetastic3000, appserver, 5 
1114, 23, Male, Somecollege, 70, No, " what television shows you watch ", cubetastic3000, appserver, 5 
1114, 23, Male, Somecollege, 70, No, " your bank account information ", cubetastic3000, friends, 5 
1114, 23, Male, Somecollege, 70, No, " how much money you have ", cubetastic3000, appserver, 5 
2391, 27, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 2 
2391, 27, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 4 
2391, 27, Male, Somecollege, 68, No, "sent premium texts or calls", cubetastic3000, noone, 5 
2391, 27, Male, Somecollege, 68, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
2391, 27, Male, Somecollege, 68, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
2391, 27, Male, Somecollege, 68, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
2391, 27, Male, Somecollege, 68, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
2391, 27, Male, Somecollege, 68, No, " your social security number ", cubetastic3000, appserver, 5 
1974, 18, Male, Highschool, 64, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1974, 18, Male, Highschool, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
1974, 18, Male, Highschool, 64, Yes, "unmuted a call", cubetastic3000, noone, 5 
1974, 18, Male, Highschool, 64, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 2 
1974, 18, Male, Highschool, 64, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1974, 18, Male, Highschool, 64, Yes, " how much you use your computer ", cubetastic3000, appserver, 3 
1974, 18, Male, Highschool, 64, Yes, " your social security number ", cubetastic3000, public, 5 
1974, 18, Male, Highschool, 64, Yes, " your bank account information ", cubetastic3000, friends, 5 
1664, 34, Female, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 3 
1664, 34, Female, Bachelors, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
1664, 34, Female, Bachelors, 56, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
1664, 34, Female, Bachelors, 56, No, "sent premium texts or calls", cubetastic3000, noone, 4 
1664, 34, Female, Bachelors, 56, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
1664, 34, Female, Bachelors, 56, No, " recorded the sound around you ", cubetastic3000, public, 5 
1664, 34, Female, Bachelors, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1664, 34, Female, Bachelors, 56, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1765, 40, Male, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1765, 40, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1765, 40, Male, Somecollege, 65, No, "unmuted a call", cubetastic3000, noone, 5 
1765, 40, Male, Somecollege, 65, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1765, 40, Male, Somecollege, 65, No, " when you are busy or interruptible ", cubetastic3000, public, 2 
1765, 40, Male, Somecollege, 65, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1765, 40, Male, Somecollege, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
2044, 29, Male, Somecollege, 62, No, "vibration", smartphone, noone, 1 
2044, 29, Male, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
2044, 29, Male, Somecollege, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
2044, 29, Male, Somecollege, 62, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
2044, 29, Male, Somecollege, 62, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2044, 29, Male, Somecollege, 62, No, " a picture of your signature ", cubetastic3000, appserver, 5 
2044, 29, Male, Somecollege, 62, No, " your username for websites ", cubetastic3000, public, 5 
1093, 33, Female, Somecollege, 59, No, "vibration", smartphone, noone, 2 
1093, 33, Female, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1093, 33, Female, Somecollege, 59, No, " who you were spending time with ", cubetastic3000, appserver, 2 
1093, 33, Female, Somecollege, 59, No, " copied and uploaded music from your device ", cubetastic3000, friends, 4 
1093, 33, Female, Somecollege, 59, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1093, 33, Female, Somecollege, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 3 
1093, 33, Female, Somecollege, 59, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1093, 33, Female, Somecollege, 59, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 2 
1695, 35, Male, Somecollege, 47, No, "vibration", smartphone, noone, 3 
1695, 35, Male, Somecollege, 47, No, "connected to a bluetooth device", smartphone, noone, 4 
1695, 35, Male, Somecollege, 47, No, " when you are sick or healthy ", cubetastic3000, appserver, 2 
1695, 35, Male, Somecollege, 47, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1695, 35, Male, Somecollege, 47, No, " a video of you unclothed ", cubetastic3000, public, 5 
1695, 35, Male, Somecollege, 47, No, " what television shows you watch ", cubetastic3000, work, 4 
1695, 35, Male, Somecollege, 47, No, " what websites you go to ", cubetastic3000, friends, 4 
1695, 35, Male, Somecollege, 47, No, " your address ", cubetastic3000, appserver, 4 
559, 30, Male, Somecollege, 65, No, "vibration", smartphone, noone, 2 
559, 30, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
559, 30, Male, Somecollege, 65, No, " the language you were speaking ", cubetastic3000, work, 2 
559, 30, Male, Somecollege, 65, No, " when and how much you have sex ", cubetastic3000, friends, 5 
559, 30, Male, Somecollege, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
559, 30, Male, Somecollege, 65, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
559, 30, Male, Somecollege, 65, No, " what medication you take ", cubetastic3000, public, 5 
559, 30, Male, Somecollege, 65, No, " how much money you have ", cubetastic3000, work, 5 
2162, 61, Female, Somecollege, 62, No, "vibration", smartphone, noone, 3 
2162, 61, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
2162, 61, Female, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, work, 5 
2162, 61, Female, Somecollege, 62, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
2162, 61, Female, Somecollege, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 3 
2162, 61, Female, Somecollege, 62, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
2162, 61, Female, Somecollege, 62, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2162, 61, Female, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
1270, 37, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1270, 37, Female, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1270, 37, Female, Bachelors, 66, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
1270, 37, Female, Bachelors, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1270, 37, Female, Bachelors, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1270, 37, Female, Bachelors, 66, No, " what websites you go to ", cubetastic3000, appserver, 5 
1270, 37, Female, Bachelors, 66, No, " your username for websites ", cubetastic3000, public, 5 
1270, 37, Female, Bachelors, 66, No, " how much money you have ", cubetastic3000, appserver, 5 
2030, 56, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 4 
2030, 56, Female, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
2030, 56, Female, Bachelors, 63, No, " your heart rate ", cubetastic3000, appserver, 4 
2030, 56, Female, Bachelors, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
2030, 56, Female, Bachelors, 63, No, " what medical conditions you have ", cubetastic3000, work, 5 
2030, 56, Female, Bachelors, 63, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
2030, 56, Female, Bachelors, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
2030, 56, Female, Bachelors, 63, No, " your credit card information ", cubetastic3000, appserver, 5 
523, 23, Female, Bachelors, 61, Yes, "vibration", smartphone, noone, 1 
523, 23, Female, Bachelors, 61, Yes, "took screenshots while using other apps", smartphone, noone, 4 
523, 23, Female, Bachelors, 61, Yes, "took screenshots while using other apps", cubetastic3000, noone, 4 
523, 23, Female, Bachelors, 61, Yes, " your gender ", cubetastic3000, work, 1 
523, 23, Female, Bachelors, 61, Yes, " your heart rate ", cubetastic3000, work, 2 
523, 23, Female, Bachelors, 61, Yes, " shared photos you which are already on your device ", cubetastic3000, appserver, 1 
523, 23, Female, Bachelors, 61, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
523, 23, Female, Bachelors, 61, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
1798, 46, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1798, 46, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
1798, 46, Male, Somecollege, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1798, 46, Male, Somecollege, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1798, 46, Male, Somecollege, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
1798, 46, Male, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1798, 46, Male, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
1798, 46, Male, Somecollege, 70, No, " your credit card information ", cubetastic3000, public, 5 
2041, 20, Male, Somecollege, 42, Yes, "vibration", smartphone, noone, 2 
2041, 20, Male, Somecollege, 42, Yes, "unmuted a call", smartphone, noone, 4 
2041, 20, Male, Somecollege, 42, Yes, " your gender ", cubetastic3000, appserver, 1 
2041, 20, Male, Somecollege, 42, Yes, " who you were spending time with ", cubetastic3000, appserver, 1 
2041, 20, Male, Somecollege, 42, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
2041, 20, Male, Somecollege, 42, Yes, " recorded your work conversations ", cubetastic3000, appserver, 1 
2041, 20, Male, Somecollege, 42, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2041, 20, Male, Somecollege, 42, Yes, " where you are (like a GPS) ", cubetastic3000, appserver, 1 
1783, 36, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1783, 36, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1783, 36, Male, Somecollege, 70, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1783, 36, Male, Somecollege, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1783, 36, Male, Somecollege, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1783, 36, Male, Somecollege, 70, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1783, 36, Male, Somecollege, 70, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1783, 36, Male, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
1307, 23, Male, Bachelors, 56, No, "unmuted a call", smartphone, noone, 2 
1307, 23, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 4 
1307, 23, Male, Bachelors, 56, No, " your heart rate ", cubetastic3000, friends, 3 
1307, 23, Male, Bachelors, 56, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1307, 23, Male, Bachelors, 56, No, " recorded the sound around you ", cubetastic3000, work, 5 
1307, 23, Male, Bachelors, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 2 
1307, 23, Male, Bachelors, 56, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1307, 23, Male, Bachelors, 56, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1696, 28, Male, Masters, 57, No, "vibration", smartphone, noone, 2 
1696, 28, Male, Masters, 57, No, "took screenshots while using other apps", smartphone, noone, 3 
1696, 28, Male, Masters, 57, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1696, 28, Male, Masters, 57, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1696, 28, Male, Masters, 57, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1696, 28, Male, Masters, 57, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 3 
1696, 28, Male, Masters, 57, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1696, 28, Male, Masters, 57, No, " your credit card information ", cubetastic3000, appserver, 4 
1370, 21, Female, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 3 
1370, 21, Female, Somecollege, 68, No, "unmuted a call", smartphone, noone, 4 
1370, 21, Female, Somecollege, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1370, 21, Female, Somecollege, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1370, 21, Female, Somecollege, 68, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1370, 21, Female, Somecollege, 68, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1370, 21, Female, Somecollege, 68, No, " your address ", cubetastic3000, friends, 4 
1370, 21, Female, Somecollege, 68, No, " how much debt you have ", cubetastic3000, public, 5 
1278, 33, Female, Somecollege, 64, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1278, 33, Female, Somecollege, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
1278, 33, Female, Somecollege, 64, Yes, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1278, 33, Female, Somecollege, 64, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1278, 33, Female, Somecollege, 64, Yes, " a photo of you off-guard ", cubetastic3000, friends, 5 
1278, 33, Female, Somecollege, 64, Yes, " a video of you off-guard ", cubetastic3000, appserver, 5 
1278, 33, Female, Somecollege, 64, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1278, 33, Female, Somecollege, 64, Yes, " what television shows you watch ", cubetastic3000, friends, 5 
420, 24, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
420, 24, Female, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
420, 24, Female, Somecollege, 67, No, "sent premium texts or calls", cubetastic3000, noone, 5 
420, 24, Female, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
420, 24, Female, Somecollege, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
420, 24, Female, Somecollege, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
420, 24, Female, Somecollege, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1204, 28, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
1204, 28, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1204, 28, Male, Bachelors, 62, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
1204, 28, Male, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1204, 28, Male, Bachelors, 62, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1204, 28, Male, Bachelors, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1204, 28, Male, Bachelors, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
1204, 28, Male, Bachelors, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1492, 51, Female, Somecollege, 64, No, "vibration", smartphone, noone, 3 
1492, 51, Female, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
1492, 51, Female, Somecollege, 64, No, " your heart rate ", cubetastic3000, public, 5 
1492, 51, Female, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1492, 51, Female, Somecollege, 64, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1492, 51, Female, Somecollege, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1492, 51, Female, Somecollege, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1492, 51, Female, Somecollege, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1823, 37, Male, Bachelors, 67, No, "vibration", smartphone, noone, 1 
1823, 37, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
1823, 37, Male, Bachelors, 67, No, " your heart rate ", cubetastic3000, public, 5 
1823, 37, Male, Bachelors, 67, No, " what medical conditions you have ", cubetastic3000, work, 5 
1823, 37, Male, Bachelors, 67, No, " recorded the sound around you ", cubetastic3000, public, 5 
1823, 37, Male, Bachelors, 67, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1823, 37, Male, Bachelors, 67, No, " a video of you unclothed ", cubetastic3000, public, 5 
1823, 37, Male, Bachelors, 67, No, " a picture of your signature ", cubetastic3000, public, 5 
2379, 45, Female, Masters, 58, No, "vibration", smartphone, noone, 1 
2379, 45, Female, Masters, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
2379, 45, Female, Masters, 58, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2379, 45, Female, Masters, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
2379, 45, Female, Masters, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
2379, 45, Female, Masters, 58, No, " a video of you unclothed ", cubetastic3000, work, 5 
2379, 45, Female, Masters, 58, No, " a video of you intoxicated ", cubetastic3000, appserver, 4 
2379, 45, Female, Masters, 58, No, " how much money you have ", cubetastic3000, work, 4 
1137, 44, Female, Somecollege, 67, No, "vibration", smartphone, noone, 5 
1137, 44, Female, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1137, 44, Female, Somecollege, 67, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1137, 44, Female, Somecollege, 67, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
1137, 44, Female, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1137, 44, Female, Somecollege, 67, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1137, 44, Female, Somecollege, 67, No, " a video of you off-guard ", cubetastic3000, public, 5 
1137, 44, Female, Somecollege, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
310, 24, Female, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 3 
310, 24, Female, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
310, 24, Female, Somecollege, 69, No, " your age ", cubetastic3000, friends, 3 
310, 24, Female, Somecollege, 69, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
310, 24, Female, Somecollege, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
310, 24, Female, Somecollege, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
310, 24, Female, Somecollege, 69, No, " your address ", cubetastic3000, public, 5 
310, 24, Female, Somecollege, 69, No, " your social security number ", cubetastic3000, public, 5 
1620, 33, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
1620, 33, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1620, 33, Male, Somecollege, 69, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
1620, 33, Male, Somecollege, 69, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1620, 33, Male, Somecollege, 69, No, " a video of you unclothed ", cubetastic3000, work, 5 
1620, 33, Male, Somecollege, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1620, 33, Male, Somecollege, 69, No, " your address ", cubetastic3000, friends, 5 
1620, 33, Male, Somecollege, 69, No, " your credit card information ", cubetastic3000, work, 5 
1052, 34, Female, Bachelors, 48, No, "unmuted a call", smartphone, noone, 3 
1052, 34, Female, Bachelors, 48, No, "sent premium texts or calls", smartphone, noone, 3 
1052, 34, Female, Bachelors, 48, No, "vibration", cubetastic3000, noone, 1 
1052, 34, Female, Bachelors, 48, No, " when, how much, and what you are eating ", cubetastic3000, public, 2 
1052, 34, Female, Bachelors, 48, No, " recorded the sound around you ", cubetastic3000, work, 4 
1052, 34, Female, Bachelors, 48, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1052, 34, Female, Bachelors, 48, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
1052, 34, Female, Bachelors, 48, No, " what medication you take ", cubetastic3000, work, 2 
1530, 41, Male, Somecollege, 55, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1530, 41, Male, Somecollege, 55, Yes, "sent premium texts or calls", smartphone, noone, 5 
1530, 41, Male, Somecollege, 55, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1530, 41, Male, Somecollege, 55, Yes, " when and how much you have sex ", cubetastic3000, work, 5 
1530, 41, Male, Somecollege, 55, Yes, " when you are busy or interruptible ", cubetastic3000, public, 4 
1530, 41, Male, Somecollege, 55, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1530, 41, Male, Somecollege, 55, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1530, 41, Male, Somecollege, 55, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
681, 27, Female, Somecollege, 69, No, "vibration", smartphone, noone, 1 
681, 27, Female, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
681, 27, Female, Somecollege, 69, No, " your gender ", cubetastic3000, friends, 1 
681, 27, Female, Somecollege, 69, No, " your heart rate ", cubetastic3000, work, 3 
681, 27, Female, Somecollege, 69, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
681, 27, Female, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
681, 27, Female, Somecollege, 69, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
681, 27, Female, Somecollege, 69, No, " your address ", cubetastic3000, work, 5 
2227, 24, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
2227, 24, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2227, 24, Male, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
2227, 24, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2227, 24, Male, Bachelors, 70, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
2227, 24, Male, Bachelors, 70, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
2227, 24, Male, Bachelors, 70, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2227, 24, Male, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1533, 26, Female, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
1533, 26, Female, Highschool, 65, No, "unmuted a call", smartphone, noone, 5 
1533, 26, Female, Highschool, 65, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
1533, 26, Female, Highschool, 65, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1533, 26, Female, Highschool, 65, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1533, 26, Female, Highschool, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1533, 26, Female, Highschool, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1533, 26, Female, Highschool, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1461, 27, Female, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
1461, 27, Female, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1461, 27, Female, Bachelors, 55, No, " the language you were speaking ", cubetastic3000, friends, 1 
1461, 27, Female, Bachelors, 55, No, " copied and uploaded music from your device ", cubetastic3000, friends, 3 
1461, 27, Female, Bachelors, 55, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1461, 27, Female, Bachelors, 55, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1461, 27, Female, Bachelors, 55, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1461, 27, Female, Bachelors, 55, No, " how much you use your computer ", cubetastic3000, work, 4 
770, 34, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 3 
770, 34, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 3 
770, 34, Male, Bachelors, 59, No, " your age ", cubetastic3000, public, 4 
770, 34, Male, Bachelors, 59, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
770, 34, Male, Bachelors, 59, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
770, 34, Male, Bachelors, 59, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
770, 34, Male, Bachelors, 59, No, " a photo of you unclothed ", cubetastic3000, work, 5 
770, 34, Male, Bachelors, 59, No, " a picture of your signature ", cubetastic3000, friends, 4 
1066, 37, Male, Highschool, 43, No, "vibration", smartphone, noone, 3 
1066, 37, Male, Highschool, 43, No, "sent premium texts or calls", smartphone, noone, 5 
1066, 37, Male, Highschool, 43, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
1066, 37, Male, Highschool, 43, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1066, 37, Male, Highschool, 43, No, " a video of you off-guard ", cubetastic3000, appserver, 3 
1066, 37, Male, Highschool, 43, No, " what websites you go to ", cubetastic3000, work, 5 
1066, 37, Male, Highschool, 43, No, " your address ", cubetastic3000, appserver, 3 
1066, 37, Male, Highschool, 43, No, " how much debt you have ", cubetastic3000, friends, 5 
304, 22, Male, Somecollege, 57, No, "vibration", smartphone, noone, 5 
304, 22, Male, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
304, 22, Male, Somecollege, 57, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
304, 22, Male, Somecollege, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
304, 22, Male, Somecollege, 57, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
304, 22, Male, Somecollege, 57, No, " a video of you intoxicated ", cubetastic3000, work, 5 
304, 22, Male, Somecollege, 57, No, " what television shows you watch ", cubetastic3000, appserver, 5 
364, 30, Male, Masters, 62, No, "vibration", smartphone, noone, 1 
364, 30, Male, Masters, 62, No, "sent premium texts or calls", smartphone, noone, 5 
364, 30, Male, Masters, 62, No, " your heart rate ", cubetastic3000, appserver, 4 
364, 30, Male, Masters, 62, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
364, 30, Male, Masters, 62, No, " when and how well you are sleeping ", cubetastic3000, public, 3 
364, 30, Male, Masters, 62, No, " a video of you unclothed ", cubetastic3000, friends, 5 
364, 30, Male, Masters, 62, No, " your address ", cubetastic3000, appserver, 4 
364, 30, Male, Masters, 62, No, " your social security number ", cubetastic3000, appserver, 5 
1396, 37, Female, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 5 
1396, 37, Female, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1396, 37, Female, Bachelors, 58, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
1396, 37, Female, Bachelors, 58, No, " your heart rate ", cubetastic3000, appserver, 3 
1396, 37, Female, Bachelors, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
1396, 37, Female, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, appserver, 4 
1396, 37, Female, Bachelors, 58, No, " shared videos you which are already on your device ", cubetastic3000, public, 4 
1396, 37, Female, Bachelors, 58, No, " your address ", cubetastic3000, appserver, 5 
1220, 22, Male, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1220, 22, Male, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1220, 22, Male, Somecollege, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1220, 22, Male, Somecollege, 57, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
1220, 22, Male, Somecollege, 57, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1220, 22, Male, Somecollege, 57, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1220, 22, Male, Somecollege, 57, No, " a video of you off-guard ", cubetastic3000, work, 5 
1220, 22, Male, Somecollege, 57, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
1536, 24, Female, Bachelors, 60, No, "unmuted a call", smartphone, noone, 3 
1536, 24, Female, Bachelors, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1536, 24, Female, Bachelors, 60, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
1536, 24, Female, Bachelors, 60, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
1536, 24, Female, Bachelors, 60, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1536, 24, Female, Bachelors, 60, No, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
1536, 24, Female, Bachelors, 60, No, " how much you use your phone ", cubetastic3000, appserver, 5 
1536, 24, Female, Bachelors, 60, No, " your name ", cubetastic3000, work, 2 
632, 21, Other, Somecollege, 70, No, "vibration", smartphone, noone, 1 
632, 21, Other, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
632, 21, Other, Somecollege, 70, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
632, 21, Other, Somecollege, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 1 
632, 21, Other, Somecollege, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
632, 21, Other, Somecollege, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
632, 21, Other, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
790, 25, Female, Bachelors, 52, No, "vibration", smartphone, noone, 1 
790, 25, Female, Bachelors, 52, No, "took screenshots while using other apps", smartphone, noone, 4 
790, 25, Female, Bachelors, 52, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
790, 25, Female, Bachelors, 52, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
790, 25, Female, Bachelors, 52, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
790, 25, Female, Bachelors, 52, No, " a video of you off-guard ", cubetastic3000, work, 5 
790, 25, Female, Bachelors, 52, No, " a picture of your signature ", cubetastic3000, work, 5 
790, 25, Female, Bachelors, 52, No, " your bank account information ", cubetastic3000, public, 5 
2110, 30, Male, Somecollege, 41, Yes, "unmuted a call", smartphone, noone, 4 
2110, 30, Male, Somecollege, 41, Yes, "sent premium texts or calls", smartphone, noone, 5 
2110, 30, Male, Somecollege, 41, Yes, " your heart rate ", cubetastic3000, appserver, 3 
2110, 30, Male, Somecollege, 41, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
2110, 30, Male, Somecollege, 41, Yes, " when and how well you are sleeping ", cubetastic3000, public, 2 
2110, 30, Male, Somecollege, 41, Yes, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
2110, 30, Male, Somecollege, 41, Yes, " recorded your work conversations ", cubetastic3000, friends, 3 
2110, 30, Male, Somecollege, 41, Yes, " a photo of you unclothed ", cubetastic3000, friends, 3 
194, 31, Female, Highschool, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
194, 31, Female, Highschool, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
194, 31, Female, Highschool, 62, No, " the language you were speaking ", cubetastic3000, friends, 3 
194, 31, Female, Highschool, 62, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
194, 31, Female, Highschool, 62, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
194, 31, Female, Highschool, 62, No, " a photo of you unclothed ", cubetastic3000, work, 5 
194, 31, Female, Highschool, 62, No, " a video of you intoxicated ", cubetastic3000, public, 5 
194, 31, Female, Highschool, 62, No, " what products you buy ", cubetastic3000, public, 5 
456, 19, Male, Highschool, 50, No, "connected to a bluetooth device", smartphone, noone, 2 
456, 19, Male, Highschool, 50, No, "sent premium texts or calls", smartphone, noone, 5 
456, 19, Male, Highschool, 50, No, " your heart rate ", cubetastic3000, work, 4 
456, 19, Male, Highschool, 50, No, " recorded your passing conversations ", cubetastic3000, work, 5 
456, 19, Male, Highschool, 50, No, " a photo of you unclothed ", cubetastic3000, work, 5 
456, 19, Male, Highschool, 50, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
456, 19, Male, Highschool, 50, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
456, 19, Male, Highschool, 50, No, " your name ", cubetastic3000, appserver, 4 
957, 27, Female, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 5 
957, 27, Female, Bachelors, 63, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
957, 27, Female, Bachelors, 63, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
957, 27, Female, Bachelors, 63, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
957, 27, Female, Bachelors, 63, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
957, 27, Female, Bachelors, 63, Yes, " how much you use your computer ", cubetastic3000, appserver, 5 
957, 27, Female, Bachelors, 63, Yes, " your address ", cubetastic3000, friends, 3 
213, 26, Male, Bachelors, 57, No, "vibration", smartphone, noone, 1 
213, 26, Male, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 4 
213, 26, Male, Bachelors, 57, No, " your heart rate ", cubetastic3000, friends, 4 
213, 26, Male, Bachelors, 57, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
213, 26, Male, Bachelors, 57, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
213, 26, Male, Bachelors, 57, No, " what medical conditions you have ", cubetastic3000, friends, 5 
213, 26, Male, Bachelors, 57, No, " recorded your work conversations ", cubetastic3000, friends, 5 
213, 26, Male, Bachelors, 57, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1402, 28, Female, Somecollege, 55, No, "connected to a bluetooth device", smartphone, noone, 4 
1402, 28, Female, Somecollege, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
1402, 28, Female, Somecollege, 55, No, " your age ", cubetastic3000, friends, 4 
1402, 28, Female, Somecollege, 55, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1402, 28, Female, Somecollege, 55, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1402, 28, Female, Somecollege, 55, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1402, 28, Female, Somecollege, 55, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1402, 28, Female, Somecollege, 55, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1356, 53, Male, Bachelors, 68, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1356, 53, Male, Bachelors, 68, Yes, "sent premium texts or calls", smartphone, noone, 5 
1356, 53, Male, Bachelors, 68, Yes, "vibration", cubetastic3000, noone, 5 
1356, 53, Male, Bachelors, 68, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1356, 53, Male, Bachelors, 68, Yes, " who you were spending time with ", cubetastic3000, work, 5 
1356, 53, Male, Bachelors, 68, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1356, 53, Male, Bachelors, 68, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 4 
2293, 31, Female, Masters, 34, No, "connected to a bluetooth device", smartphone, noone, 3 
2293, 31, Female, Masters, 34, No, "unmuted a call", smartphone, noone, 4 
2293, 31, Female, Masters, 34, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
2293, 31, Female, Masters, 34, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
2293, 31, Female, Masters, 34, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
2293, 31, Female, Masters, 34, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2293, 31, Female, Masters, 34, No, " your name ", cubetastic3000, friends, 5 
2293, 31, Female, Masters, 34, No, " how much money you have ", cubetastic3000, appserver, 5 
1159, 30, Female, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1159, 30, Female, Masters, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1159, 30, Female, Masters, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1159, 30, Female, Masters, 70, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1159, 30, Female, Masters, 70, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
1159, 30, Female, Masters, 70, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1159, 30, Female, Masters, 70, No, " your social security number ", cubetastic3000, work, 5 
316, 29, Male, Bachelors, 56, Yes, "vibration", smartphone, noone, 1 
316, 29, Male, Bachelors, 56, Yes, "connected to a bluetooth device", smartphone, noone, 2 
316, 29, Male, Bachelors, 56, Yes, " what medical conditions you have ", cubetastic3000, appserver, 5 
316, 29, Male, Bachelors, 56, Yes, " when you are busy or interruptible ", cubetastic3000, friends, 4 
316, 29, Male, Bachelors, 56, Yes, " recorded your phone conversations ", cubetastic3000, friends, 5 
316, 29, Male, Bachelors, 56, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
316, 29, Male, Bachelors, 56, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
316, 29, Male, Bachelors, 56, Yes, " what television shows you watch ", cubetastic3000, appserver, 3 
1468, 27, Male, Graduate, 58, No, "unmuted a call", smartphone, noone, 5 
1468, 27, Male, Graduate, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
1468, 27, Male, Graduate, 58, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1468, 27, Male, Graduate, 58, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1468, 27, Male, Graduate, 58, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1468, 27, Male, Graduate, 58, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1468, 27, Male, Graduate, 58, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1468, 27, Male, Graduate, 58, No, " what medication you take ", cubetastic3000, appserver, 3 
2161, 22, Female, Bachelors, 64, No, "vibration", smartphone, noone, 2 
2161, 22, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2161, 22, Female, Bachelors, 64, No, " what medical conditions you have ", cubetastic3000, public, 5 
2161, 22, Female, Bachelors, 64, No, " recorded your passing conversations ", cubetastic3000, public, 5 
2161, 22, Female, Bachelors, 64, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
2161, 22, Female, Bachelors, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2161, 22, Female, Bachelors, 64, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2161, 22, Female, Bachelors, 64, No, " what television shows you watch ", cubetastic3000, friends, 5 
2129, 21, Male, Somecollege, 53, No, "vibration", smartphone, noone, 3 
2129, 21, Male, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
2129, 21, Male, Somecollege, 53, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
2129, 21, Male, Somecollege, 53, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
2129, 21, Male, Somecollege, 53, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
2129, 21, Male, Somecollege, 53, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
2129, 21, Male, Somecollege, 53, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
2129, 21, Male, Somecollege, 53, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1570, 20, Female, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
1570, 20, Female, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
1570, 20, Female, Somecollege, 68, No, " your heart rate ", cubetastic3000, public, 4 
1570, 20, Female, Somecollege, 68, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
1570, 20, Female, Somecollege, 68, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 4 
1570, 20, Female, Somecollege, 68, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1570, 20, Female, Somecollege, 68, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1570, 20, Female, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, friends, 5 
439, 26, Male, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
439, 26, Male, Bachelors, 60, No, "sent premium texts or calls", smartphone, noone, 5 
439, 26, Male, Bachelors, 60, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
439, 26, Male, Bachelors, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
439, 26, Male, Bachelors, 60, No, " recorded your work conversations ", cubetastic3000, work, 5 
439, 26, Male, Bachelors, 60, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
439, 26, Male, Bachelors, 60, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
439, 26, Male, Bachelors, 60, No, " your username for websites ", cubetastic3000, public, 5 
895, 35, Female, Bachelors, 48, No, "vibration", smartphone, noone, 4 
895, 35, Female, Bachelors, 48, No, "took screenshots while using other apps", smartphone, noone, 5 
895, 35, Female, Bachelors, 48, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
895, 35, Female, Bachelors, 48, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
895, 35, Female, Bachelors, 48, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
895, 35, Female, Bachelors, 48, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
895, 35, Female, Bachelors, 48, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
895, 35, Female, Bachelors, 48, No, " how much you use your computer ", cubetastic3000, work, 5 
1072, 28, Female, Masters, 54, No, "vibration", smartphone, noone, 2 
1072, 28, Female, Masters, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1072, 28, Female, Masters, 54, No, " when you are sick or healthy ", cubetastic3000, work, 4 
1072, 28, Female, Masters, 54, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
1072, 28, Female, Masters, 54, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 3 
1072, 28, Female, Masters, 54, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1072, 28, Female, Masters, 54, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
1072, 28, Female, Masters, 54, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 4 
1804, 22, Male, Bachelors, 48, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1804, 22, Male, Bachelors, 48, Yes, "sent premium texts or calls", smartphone, noone, 4 
1804, 22, Male, Bachelors, 48, Yes, " the language you were speaking ", cubetastic3000, appserver, 3 
1804, 22, Male, Bachelors, 48, Yes, " when you are sick or healthy ", cubetastic3000, public, 4 
1804, 22, Male, Bachelors, 48, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 2 
1804, 22, Male, Bachelors, 48, Yes, " recorded the sound around you ", cubetastic3000, appserver, 4 
1804, 22, Male, Bachelors, 48, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 4 
1804, 22, Male, Bachelors, 48, Yes, " how much debt you have ", cubetastic3000, friends, 5 
463, 33, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
463, 33, Male, Highschool, 70, No, "unmuted a call", smartphone, noone, 5 
463, 33, Male, Highschool, 70, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
463, 33, Male, Highschool, 70, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
463, 33, Male, Highschool, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
463, 33, Male, Highschool, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
463, 33, Male, Highschool, 70, No, " how much you use your phone ", cubetastic3000, friends, 5 
463, 33, Male, Highschool, 70, No, " what medication you take ", cubetastic3000, public, 5 
639, 29, Female, Bachelors, 47, Yes, "vibration", smartphone, noone, 2 
639, 29, Female, Bachelors, 47, Yes, "sent premium texts or calls", smartphone, noone, 5 
639, 29, Female, Bachelors, 47, Yes, " your age ", cubetastic3000, work, 3 
639, 29, Female, Bachelors, 47, Yes, " your fingerprint somehow ", cubetastic3000, work, 5 
639, 29, Female, Bachelors, 47, Yes, " a photo of you off-guard ", cubetastic3000, public, 5 
639, 29, Female, Bachelors, 47, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
639, 29, Female, Bachelors, 47, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
639, 29, Female, Bachelors, 47, Yes, " your credit card information ", cubetastic3000, public, 5 
1495, 47, Male, Masters, 47, No, "vibration", smartphone, noone, 2 
1495, 47, Male, Masters, 47, No, "unmuted a call", smartphone, noone, 4 
1495, 47, Male, Masters, 47, No, " your heart rate ", cubetastic3000, work, 4 
1495, 47, Male, Masters, 47, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
1495, 47, Male, Masters, 47, No, " when and how much you have sex ", cubetastic3000, public, 5 
1495, 47, Male, Masters, 47, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1495, 47, Male, Masters, 47, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1495, 47, Male, Masters, 47, No, " your address ", cubetastic3000, public, 4 
2304, 29, Male, Somecollege, 55, No, "vibration", smartphone, noone, 4 
2304, 29, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 5 
2304, 29, Male, Somecollege, 55, No, " your gender ", cubetastic3000, friends, 1 
2304, 29, Male, Somecollege, 55, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
2304, 29, Male, Somecollege, 55, No, " recorded your phone conversations ", cubetastic3000, public, 5 
2304, 29, Male, Somecollege, 55, No, " recorded your work conversations ", cubetastic3000, public, 5 
2304, 29, Male, Somecollege, 55, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
2304, 29, Male, Somecollege, 55, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 4 
2194, 26, Female, Somecollege, 61, Yes, "took screenshots while using other apps", smartphone, noone, 3 
2194, 26, Female, Somecollege, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
2194, 26, Female, Somecollege, 61, Yes, " when and how much you have sex ", cubetastic3000, public, 5 
2194, 26, Female, Somecollege, 61, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 2 
2194, 26, Female, Somecollege, 61, Yes, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
2194, 26, Female, Somecollege, 61, Yes, " your social security number ", cubetastic3000, friends, 5 
2194, 26, Female, Somecollege, 61, Yes, " your username for websites ", cubetastic3000, work, 5 
1521, 19, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 4 
1521, 19, Male, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1521, 19, Male, Somecollege, 55, No, " when you are busy or interruptible ", cubetastic3000, appserver, 1 
1521, 19, Male, Somecollege, 55, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1521, 19, Male, Somecollege, 55, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 4 
1521, 19, Male, Somecollege, 55, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1521, 19, Male, Somecollege, 55, No, " what websites you go to ", cubetastic3000, work, 5 
1521, 19, Male, Somecollege, 55, No, " what products you buy ", cubetastic3000, public, 4 
816, 24, Female, Bachelors, 66, No, "vibration", smartphone, noone, 4 
816, 24, Female, Bachelors, 66, No, "unmuted a call", smartphone, noone, 5 
816, 24, Female, Bachelors, 66, No, " what medical conditions you have ", cubetastic3000, work, 5 
816, 24, Female, Bachelors, 66, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
816, 24, Female, Bachelors, 66, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
816, 24, Female, Bachelors, 66, No, " a video of you intoxicated ", cubetastic3000, work, 5 
816, 24, Female, Bachelors, 66, No, " your social security number ", cubetastic3000, friends, 5 
816, 24, Female, Bachelors, 66, No, " your username and password for websites ", cubetastic3000, appserver, 5 
638, 28, Male, Masters, 61, Yes, "connected to a bluetooth device", smartphone, noone, 5 
638, 28, Male, Masters, 61, Yes, "unmuted a call", smartphone, noone, 5 
638, 28, Male, Masters, 61, Yes, " your heart rate ", cubetastic3000, appserver, 1 
638, 28, Male, Masters, 61, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
638, 28, Male, Masters, 61, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 2 
638, 28, Male, Masters, 61, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
638, 28, Male, Masters, 61, Yes, " how much money you have ", cubetastic3000, friends, 5 
1464, 31, Female, Bachelors, 58, Yes, "unmuted a call", smartphone, noone, 3 
1464, 31, Female, Bachelors, 58, Yes, "sent premium texts or calls", smartphone, noone, 5 
1464, 31, Female, Bachelors, 58, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1464, 31, Female, Bachelors, 58, Yes, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1464, 31, Female, Bachelors, 58, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1464, 31, Female, Bachelors, 58, Yes, " your name ", cubetastic3000, work, 3 
1464, 31, Female, Bachelors, 58, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
1464, 31, Female, Bachelors, 58, Yes, " how much debt you have ", cubetastic3000, public, 5 
2121, 22, Male, Somecollege, 66, No, "vibration", smartphone, noone, 3 
2121, 22, Male, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 4 
2121, 22, Male, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, work, 4 
2121, 22, Male, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, public, 4 
2121, 22, Male, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, appserver, 1 
2121, 22, Male, Somecollege, 66, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
2121, 22, Male, Somecollege, 66, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2121, 22, Male, Somecollege, 66, No, " what products you buy ", cubetastic3000, work, 5 
1183, 24, Female, Bachelors, 60, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1183, 24, Female, Bachelors, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
1183, 24, Female, Bachelors, 60, Yes, " when and how much you have sex ", cubetastic3000, public, 4 
1183, 24, Female, Bachelors, 60, Yes, " how close you are to other people you interact with ", cubetastic3000, appserver, 3 
1183, 24, Female, Bachelors, 60, Yes, " a picture of your signature ", cubetastic3000, friends, 5 
1183, 24, Female, Bachelors, 60, Yes, " what websites you go to ", cubetastic3000, work, 5 
1183, 24, Female, Bachelors, 60, Yes, " your bank account information ", cubetastic3000, work, 5 
1183, 24, Female, Bachelors, 60, Yes, " how much money you have ", cubetastic3000, appserver, 3 
1537, 38, Female, Somecollege, 66, No, "unmuted a call", smartphone, noone, 5 
1537, 38, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
1537, 38, Female, Somecollege, 66, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 1 
1537, 38, Female, Somecollege, 66, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1537, 38, Female, Somecollege, 66, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 3 
1537, 38, Female, Somecollege, 66, No, " a video of you off-guard ", cubetastic3000, appserver, 3 
1537, 38, Female, Somecollege, 66, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1509, 25, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 3 
1509, 25, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1509, 25, Male, Bachelors, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
1509, 25, Male, Bachelors, 64, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1509, 25, Male, Bachelors, 64, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1509, 25, Male, Bachelors, 64, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1509, 25, Male, Bachelors, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1509, 25, Male, Bachelors, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1167, 49, Female, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 4 
1167, 49, Female, Bachelors, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
1167, 49, Female, Bachelors, 56, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1167, 49, Female, Bachelors, 56, No, " who you were spending time with ", cubetastic3000, work, 5 
1167, 49, Female, Bachelors, 56, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1167, 49, Female, Bachelors, 56, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
1167, 49, Female, Bachelors, 56, No, " how much debt you have ", cubetastic3000, friends, 5 
2306, 26, Female, Masters, 57, Yes, "vibration", smartphone, noone, 1 
2306, 26, Female, Masters, 57, Yes, "sent premium texts or calls", smartphone, noone, 5 
2306, 26, Female, Masters, 57, Yes, " your gender ", cubetastic3000, friends, 1 
2306, 26, Female, Masters, 57, Yes, " how close you are to other people you interact with ", cubetastic3000, appserver, 1 
2306, 26, Female, Masters, 57, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
2306, 26, Female, Masters, 57, Yes, " a photo of you unclothed ", cubetastic3000, public, 5 
2306, 26, Female, Masters, 57, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 5 
2306, 26, Female, Masters, 57, Yes, " what television shows you watch ", cubetastic3000, public, 1 
2280, 25, Male, Bachelors, 55, No, "vibration", smartphone, noone, 2 
2280, 25, Male, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
2280, 25, Male, Bachelors, 55, No, " your gender ", cubetastic3000, friends, 2 
2280, 25, Male, Bachelors, 55, No, " who you were spending time with ", cubetastic3000, public, 4 
2280, 25, Male, Bachelors, 55, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2280, 25, Male, Bachelors, 55, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2280, 25, Male, Bachelors, 55, No, " how much money you have ", cubetastic3000, appserver, 5 
2280, 25, Male, Bachelors, 55, No, " how much debt you have ", cubetastic3000, friends, 5 
222, 32, Male, Bachelors, 61, Yes, "unmuted a call", smartphone, noone, 4 
222, 32, Male, Bachelors, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
222, 32, Male, Bachelors, 61, Yes, " your heart rate ", cubetastic3000, work, 4 
222, 32, Male, Bachelors, 61, Yes, " who you were spending time with ", cubetastic3000, appserver, 3 
222, 32, Male, Bachelors, 61, Yes, " recorded your work conversations ", cubetastic3000, appserver, 5 
222, 32, Male, Bachelors, 61, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 2 
222, 32, Male, Bachelors, 61, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
222, 32, Male, Bachelors, 61, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
825, 29, Female, Somecollege, 58, No, "vibration", smartphone, noone, 1 
825, 29, Female, Somecollege, 58, No, "unmuted a call", smartphone, noone, 4 
825, 29, Female, Somecollege, 58, No, " a photo of you unclothed ", cubetastic3000, public, 5 
825, 29, Female, Somecollege, 58, No, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
825, 29, Female, Somecollege, 58, No, " your username and password for websites ", cubetastic3000, public, 5 
825, 29, Female, Somecollege, 58, No, " your bank account information ", cubetastic3000, public, 5 
825, 29, Female, Somecollege, 58, No, " your bank account information ", cubetastic3000, appserver, 4 
825, 29, Female, Somecollege, 58, No, " how much debt you have ", cubetastic3000, work, 5 
1782, 28, Female, Bachelors, 58, Yes, "took screenshots while using other apps", smartphone, noone, 3 
1782, 28, Female, Bachelors, 58, Yes, "sent premium texts or calls", smartphone, noone, 4 
1782, 28, Female, Bachelors, 58, Yes, " when you are sick or healthy ", cubetastic3000, friends, 4 
1782, 28, Female, Bachelors, 58, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1782, 28, Female, Bachelors, 58, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1782, 28, Female, Bachelors, 58, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
1782, 28, Female, Bachelors, 58, Yes, " what products you buy ", cubetastic3000, appserver, 3 
1782, 28, Female, Bachelors, 58, Yes, " your address ", cubetastic3000, work, 4 
799, 40, Female, Bachelors, 62, No, "vibration", smartphone, noone, 1 
799, 40, Female, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
799, 40, Female, Bachelors, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
799, 40, Female, Bachelors, 62, No, " a photo of you unclothed ", cubetastic3000, work, 5 
799, 40, Female, Bachelors, 62, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
799, 40, Female, Bachelors, 62, No, " a video of you unclothed ", cubetastic3000, work, 5 
799, 40, Female, Bachelors, 62, No, " what products you buy ", cubetastic3000, friends, 4 
2207, 40, Male, Masters, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
2207, 40, Male, Masters, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2207, 40, Male, Masters, 70, Yes, " when you are sick or healthy ", cubetastic3000, appserver, 4 
2207, 40, Male, Masters, 70, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 5 
2207, 40, Male, Masters, 70, Yes, " recorded your passing conversations ", cubetastic3000, public, 5 
2207, 40, Male, Masters, 70, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2207, 40, Male, Masters, 70, Yes, " how much you use your computer ", cubetastic3000, appserver, 4 
2207, 40, Male, Masters, 70, Yes, " your bank account information ", cubetastic3000, public, 5 
903, 19, Male, Somecollege, 47, No, "unmuted a call", smartphone, noone, 3 
903, 19, Male, Somecollege, 47, No, "took screenshots while using other apps", smartphone, noone, 3 
903, 19, Male, Somecollege, 47, No, " who you were spending time with ", cubetastic3000, friends, 1 
903, 19, Male, Somecollege, 47, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
903, 19, Male, Somecollege, 47, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 2 
903, 19, Male, Somecollege, 47, No, " what products you buy ", cubetastic3000, work, 3 
903, 19, Male, Somecollege, 47, No, " your username and password for websites ", cubetastic3000, public, 5 
903, 19, Male, Somecollege, 47, No, " how much debt you have ", cubetastic3000, work, 5 
2106, 47, Male, Masters, 62, No, "unmuted a call", smartphone, noone, 5 
2106, 47, Male, Masters, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
2106, 47, Male, Masters, 62, No, " when, how much, and what you are eating ", cubetastic3000, public, 3 
2106, 47, Male, Masters, 62, No, " when you are sick or healthy ", cubetastic3000, appserver, 4 
2106, 47, Male, Masters, 62, No, " what medical conditions you have ", cubetastic3000, public, 4 
2106, 47, Male, Masters, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
2106, 47, Male, Masters, 62, No, " a video of you unclothed ", cubetastic3000, public, 4 
2106, 47, Male, Masters, 62, No, " how much you use your computer ", cubetastic3000, work, 3 
1325, 29, Male, Bachelors, 52, No, "unmuted a call", smartphone, noone, 3 
1325, 29, Male, Bachelors, 52, No, "sent premium texts or calls", smartphone, noone, 4 
1325, 29, Male, Bachelors, 52, No, " your age ", cubetastic3000, appserver, 2 
1325, 29, Male, Bachelors, 52, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1325, 29, Male, Bachelors, 52, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
1325, 29, Male, Bachelors, 52, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1325, 29, Male, Bachelors, 52, No, " your address ", cubetastic3000, public, 5 
1325, 29, Male, Bachelors, 52, No, " your credit card information ", cubetastic3000, friends, 5 
412, 24, Male, Somecollege, 54, No, "connected to a bluetooth device", smartphone, noone, 3 
412, 24, Male, Somecollege, 54, No, "unmuted a call", smartphone, noone, 4 
412, 24, Male, Somecollege, 54, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
412, 24, Male, Somecollege, 54, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 4 
412, 24, Male, Somecollege, 54, No, " recorded your phone conversations ", cubetastic3000, public, 5 
412, 24, Male, Somecollege, 54, No, " a photo of you unclothed ", cubetastic3000, public, 5 
412, 24, Male, Somecollege, 54, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1232, 63, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 4 
1232, 63, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1232, 63, Male, Somecollege, 68, No, " your gender ", cubetastic3000, friends, 5 
1232, 63, Male, Somecollege, 68, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1232, 63, Male, Somecollege, 68, No, " a photo of you unclothed ", cubetastic3000, public, 4 
1232, 63, Male, Somecollege, 68, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1232, 63, Male, Somecollege, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1232, 63, Male, Somecollege, 68, No, " how much money you have ", cubetastic3000, public, 5 
1245, 24, Male, Bachelors, 63, No, "unmuted a call", smartphone, noone, 5 
1245, 24, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
1245, 24, Male, Bachelors, 63, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
1245, 24, Male, Bachelors, 63, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1245, 24, Male, Bachelors, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1245, 24, Male, Bachelors, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1245, 24, Male, Bachelors, 63, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1245, 24, Male, Bachelors, 63, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2383, 25, Male, Masters, 52, Yes, "took screenshots while using other apps", smartphone, noone, 2 
2383, 25, Male, Masters, 52, Yes, "sent premium texts or calls", smartphone, noone, 5 
2383, 25, Male, Masters, 52, Yes, " what medical conditions you have ", cubetastic3000, work, 5 
2383, 25, Male, Masters, 52, Yes, " when you were happy or having fun ", cubetastic3000, public, 2 
2383, 25, Male, Masters, 52, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
2383, 25, Male, Masters, 52, Yes, " how much you use your phone ", cubetastic3000, friends, 2 
2383, 25, Male, Masters, 52, Yes, " what television shows you watch ", cubetastic3000, appserver, 2 
2383, 25, Male, Masters, 52, Yes, " what products you buy ", cubetastic3000, friends, 5 
1037, 29, Other, Somecollege, 54, Yes, "vibration", smartphone, noone, 3 
1037, 29, Other, Somecollege, 54, Yes, "sent premium texts or calls", smartphone, noone, 4 
1037, 29, Other, Somecollege, 54, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
1037, 29, Other, Somecollege, 54, Yes, " recorded your passing conversations ", cubetastic3000, public, 5 
1037, 29, Other, Somecollege, 54, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1037, 29, Other, Somecollege, 54, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1037, 29, Other, Somecollege, 54, Yes, " a video of you off-guard ", cubetastic3000, public, 5 
1037, 29, Other, Somecollege, 54, Yes, " your social security number ", cubetastic3000, appserver, 4 
367, 25, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
367, 25, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
367, 25, Male, Somecollege, 69, No, " what medical conditions you have ", cubetastic3000, work, 5 
367, 25, Male, Somecollege, 69, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
367, 25, Male, Somecollege, 69, No, " recorded your passing conversations ", cubetastic3000, work, 5 
367, 25, Male, Somecollege, 69, No, " a photo of you unclothed ", cubetastic3000, work, 5 
367, 25, Male, Somecollege, 69, No, " what medication you take ", cubetastic3000, public, 5 
367, 25, Male, Somecollege, 69, No, " your social security number ", cubetastic3000, public, 5 
1103, 62, Male, Bachelors, 66, No, "unmuted a call", smartphone, noone, 5 
1103, 62, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1103, 62, Male, Bachelors, 66, No, " the language you were speaking ", cubetastic3000, friends, 1 
1103, 62, Male, Bachelors, 66, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 4 
1103, 62, Male, Bachelors, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1103, 62, Male, Bachelors, 66, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1103, 62, Male, Bachelors, 66, No, " how much you use your phone ", cubetastic3000, appserver, 1 
1103, 62, Male, Bachelors, 66, No, " your address ", cubetastic3000, public, 5 
1397, 34, Male, Somecollege, 60, Yes, "unmuted a call", smartphone, noone, 5 
1397, 34, Male, Somecollege, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
1397, 34, Male, Somecollege, 60, Yes, " your heart rate ", cubetastic3000, friends, 1 
1397, 34, Male, Somecollege, 60, Yes, " when and how much you have sex ", cubetastic3000, public, 2 
1397, 34, Male, Somecollege, 60, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
1397, 34, Male, Somecollege, 60, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1397, 34, Male, Somecollege, 60, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1397, 34, Male, Somecollege, 60, Yes, " your address ", cubetastic3000, appserver, 5 
1539, 28, Female, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1539, 28, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1539, 28, Female, Bachelors, 64, No, " your gender ", cubetastic3000, work, 2 
1539, 28, Female, Bachelors, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 2 
1539, 28, Female, Bachelors, 64, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 1 
1539, 28, Female, Bachelors, 64, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1539, 28, Female, Bachelors, 64, No, " what websites you go to ", cubetastic3000, work, 5 
1539, 28, Female, Bachelors, 64, No, " your username and password for websites ", cubetastic3000, work, 5 
1738, 54, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
1738, 54, Male, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1738, 54, Male, Somecollege, 62, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
1738, 54, Male, Somecollege, 62, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1738, 54, Male, Somecollege, 62, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1738, 54, Male, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1738, 54, Male, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
1738, 54, Male, Somecollege, 62, No, " your username and password for websites ", cubetastic3000, friends, 5 
1385, 48, Male, Somecollege, 55, No, "vibration", smartphone, noone, 4 
1385, 48, Male, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1385, 48, Male, Somecollege, 55, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
1385, 48, Male, Somecollege, 55, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
1385, 48, Male, Somecollege, 55, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
1385, 48, Male, Somecollege, 55, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1385, 48, Male, Somecollege, 55, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1385, 48, Male, Somecollege, 55, No, " your credit card information ", cubetastic3000, appserver, 5 
1507, 25, Male, Somecollege, 60, No, "vibration", smartphone, noone, 2 
1507, 25, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
1507, 25, Male, Somecollege, 60, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1507, 25, Male, Somecollege, 60, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
1507, 25, Male, Somecollege, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1507, 25, Male, Somecollege, 60, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1507, 25, Male, Somecollege, 60, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1507, 25, Male, Somecollege, 60, No, " a video of you off-guard ", cubetastic3000, public, 5 
2388, 55, Female, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
2388, 55, Female, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2388, 55, Female, Somecollege, 69, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 4 
2388, 55, Female, Somecollege, 69, No, " a picture of your signature ", cubetastic3000, work, 5 
2388, 55, Female, Somecollege, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
2388, 55, Female, Somecollege, 69, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2388, 55, Female, Somecollege, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2388, 55, Female, Somecollege, 69, No, " what websites you go to ", cubetastic3000, appserver, 5 
1129, 33, Male, Bachelors, 63, No, "vibration", smartphone, noone, 1 
1129, 33, Male, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
1129, 33, Male, Bachelors, 63, No, " the language you were speaking ", cubetastic3000, work, 5 
1129, 33, Male, Bachelors, 63, No, " the language you were speaking ", cubetastic3000, public, 5 
1129, 33, Male, Bachelors, 63, No, " when and how much you have sex ", cubetastic3000, public, 5 
1129, 33, Male, Bachelors, 63, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
1129, 33, Male, Bachelors, 63, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
1129, 33, Male, Bachelors, 63, No, " your address ", cubetastic3000, appserver, 5 
1105, 29, Male, Highschool, 44, No, "vibration", smartphone, noone, 5 
1105, 29, Male, Highschool, 44, No, "sent premium texts or calls", smartphone, noone, 5 
1105, 29, Male, Highschool, 44, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1105, 29, Male, Highschool, 44, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
1105, 29, Male, Highschool, 44, No, " how much you use your computer ", cubetastic3000, appserver, 3 
1105, 29, Male, Highschool, 44, No, " how much money you have ", cubetastic3000, appserver, 3 
1990, 50, Female, Somecollege, 66, No, "vibration", smartphone, noone, 1 
1990, 50, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1990, 50, Female, Somecollege, 66, No, " your age ", cubetastic3000, friends, 1 
1990, 50, Female, Somecollege, 66, No, " who you were spending time with ", cubetastic3000, public, 4 
1990, 50, Female, Somecollege, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 4 
1990, 50, Female, Somecollege, 66, No, " shared videos you which are already on your device ", cubetastic3000, friends, 2 
1990, 50, Female, Somecollege, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1990, 50, Female, Somecollege, 66, No, " what websites you go to ", cubetastic3000, friends, 3 
1280, 49, Male, Bachelors, 54, No, "sent premium texts or calls", smartphone, noone, 5 
1280, 49, Male, Bachelors, 54, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1280, 49, Male, Bachelors, 54, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1280, 49, Male, Bachelors, 54, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1280, 49, Male, Bachelors, 54, No, " how much money you have ", cubetastic3000, appserver, 5 
2200, 52, Female, Somecollege, 69, No, "vibration", smartphone, noone, 4 
2200, 52, Female, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2200, 52, Female, Somecollege, 69, No, " your gender ", cubetastic3000, work, 1 
2200, 52, Female, Somecollege, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
2200, 52, Female, Somecollege, 69, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
2200, 52, Female, Somecollege, 69, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
2200, 52, Female, Somecollege, 69, No, " how much you use your phone ", cubetastic3000, public, 5 
1907, 51, Female, Somecollege, 66, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1907, 51, Female, Somecollege, 66, Yes, "unmuted a call", smartphone, noone, 5 
1907, 51, Female, Somecollege, 66, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
1907, 51, Female, Somecollege, 66, Yes, " when, how, and how much you exercise ", cubetastic3000, appserver, 5 
1907, 51, Female, Somecollege, 66, Yes, " a photo of you off-guard ", cubetastic3000, public, 5 
1907, 51, Female, Somecollege, 66, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
1907, 51, Female, Somecollege, 66, Yes, " a picture of your signature ", cubetastic3000, friends, 5 
1907, 51, Female, Somecollege, 66, Yes, " your username and password for websites ", cubetastic3000, appserver, 5 
722, 30, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
722, 30, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
722, 30, Male, Somecollege, 68, No, " the language you were speaking ", cubetastic3000, friends, 4 
722, 30, Male, Somecollege, 68, No, " when you are sick or healthy ", cubetastic3000, public, 5 
722, 30, Male, Somecollege, 68, No, " what medical conditions you have ", cubetastic3000, friends, 5 
722, 30, Male, Somecollege, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
722, 30, Male, Somecollege, 68, No, " what medication you take ", cubetastic3000, friends, 5 
722, 30, Male, Somecollege, 68, No, " what products you buy ", cubetastic3000, appserver, 5 
362, 47, Female, Somecollege, 61, No, "vibration", smartphone, noone, 2 
362, 47, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 2 
362, 47, Female, Somecollege, 61, No, " your age ", cubetastic3000, public, 4 
362, 47, Female, Somecollege, 61, No, " your heart rate ", cubetastic3000, work, 4 
362, 47, Female, Somecollege, 61, No, " a photo of you off-guard ", cubetastic3000, public, 4 
362, 47, Female, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
362, 47, Female, Somecollege, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
362, 47, Female, Somecollege, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1097, 29, Male, Somecollege, 44, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1097, 29, Male, Somecollege, 44, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1097, 29, Male, Somecollege, 44, Yes, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
1097, 29, Male, Somecollege, 44, Yes, " when and how much you have sex ", cubetastic3000, appserver, 1 
1097, 29, Male, Somecollege, 44, Yes, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
1097, 29, Male, Somecollege, 44, Yes, " when and how much you spend time alone ", cubetastic3000, public, 2 
1097, 29, Male, Somecollege, 44, Yes, " how much you use your phone ", cubetastic3000, work, 2 
1097, 29, Male, Somecollege, 44, Yes, " what websites you go to ", cubetastic3000, public, 3 
607, 27, Female, Bachelors, 69, Yes, "connected to a bluetooth device", smartphone, noone, 5 
607, 27, Female, Bachelors, 69, Yes, "unmuted a call", smartphone, noone, 5 
607, 27, Female, Bachelors, 69, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
607, 27, Female, Bachelors, 69, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
607, 27, Female, Bachelors, 69, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
607, 27, Female, Bachelors, 69, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
607, 27, Female, Bachelors, 69, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
607, 27, Female, Bachelors, 69, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
324, 24, Female, Somecollege, 64, No, "vibration", smartphone, noone, 1 
324, 24, Female, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
324, 24, Female, Somecollege, 64, No, " when and how much you have sex ", cubetastic3000, public, 5 
324, 24, Female, Somecollege, 64, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
324, 24, Female, Somecollege, 64, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
324, 24, Female, Somecollege, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
324, 24, Female, Somecollege, 64, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
324, 24, Female, Somecollege, 64, No, " your bank account information ", cubetastic3000, public, 5 
2013, 55, Female, Highschool, 60, No, "connected to a bluetooth device", smartphone, noone, 5 
2013, 55, Female, Highschool, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
2013, 55, Female, Highschool, 60, No, " recorded the sound around you ", cubetastic3000, public, 5 
2013, 55, Female, Highschool, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2013, 55, Female, Highschool, 60, No, " how much you use your phone ", cubetastic3000, work, 5 
2013, 55, Female, Highschool, 60, No, " what television shows you watch ", cubetastic3000, work, 5 
2013, 55, Female, Highschool, 60, No, " what television shows you watch ", cubetastic3000, public, 5 
2013, 55, Female, Highschool, 60, No, " your bank account information ", cubetastic3000, appserver, 5 
1992, 23, Female, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 5 
1992, 23, Female, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
1992, 23, Female, Somecollege, 64, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1992, 23, Female, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1992, 23, Female, Somecollege, 64, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1992, 23, Female, Somecollege, 64, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1992, 23, Female, Somecollege, 64, No, " how much you use your phone ", cubetastic3000, appserver, 5 
1992, 23, Female, Somecollege, 64, No, " your name ", cubetastic3000, friends, 5 
52, 40, Female, Highschool, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
52, 40, Female, Highschool, 66, No, "unmuted a call", smartphone, noone, 5 
52, 40, Female, Highschool, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
52, 40, Female, Highschool, 66, No, " when, how much, and what you are eating ", cubetastic3000, public, 1 
52, 40, Female, Highschool, 66, No, " when you were happy or having fun ", cubetastic3000, public, 1 
52, 40, Female, Highschool, 66, No, " recorded your phone conversations ", cubetastic3000, public, 5 
52, 40, Female, Highschool, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
52, 40, Female, Highschool, 66, No, " how much money you have ", cubetastic3000, friends, 5 
2071, 29, Female, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
2071, 29, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2071, 29, Female, Bachelors, 65, No, "sent premium texts or calls", cubetastic3000, noone, 5 
2071, 29, Female, Bachelors, 65, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2071, 29, Female, Bachelors, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
2071, 29, Female, Bachelors, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
2071, 29, Female, Bachelors, 65, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
2071, 29, Female, Bachelors, 65, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1597, 40, Female, Bachelors, 68, No, "vibration", smartphone, noone, 3 
1597, 40, Female, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1597, 40, Female, Bachelors, 68, No, " the language you were speaking ", cubetastic3000, public, 4 
1597, 40, Female, Bachelors, 68, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1597, 40, Female, Bachelors, 68, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1597, 40, Female, Bachelors, 68, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1597, 40, Female, Bachelors, 68, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1597, 40, Female, Bachelors, 68, No, " your address ", cubetastic3000, appserver, 5 
174, 31, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 3 
174, 31, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
174, 31, Female, Bachelors, 57, No, " when you are sick or healthy ", cubetastic3000, work, 4 
174, 31, Female, Bachelors, 57, No, " what medical conditions you have ", cubetastic3000, work, 5 
174, 31, Female, Bachelors, 57, No, " copied and uploaded music from your device ", cubetastic3000, public, 4 
174, 31, Female, Bachelors, 57, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
174, 31, Female, Bachelors, 57, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
174, 31, Female, Bachelors, 57, No, " your credit card information ", cubetastic3000, public, 5 
865, 27, Female, Bachelors, 56, Yes, "connected to a bluetooth device", smartphone, noone, 2 
865, 27, Female, Bachelors, 56, Yes, "unmuted a call", smartphone, noone, 3 
865, 27, Female, Bachelors, 56, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 4 
865, 27, Female, Bachelors, 56, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
865, 27, Female, Bachelors, 56, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
865, 27, Female, Bachelors, 56, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
865, 27, Female, Bachelors, 56, Yes, " a picture of your signature ", cubetastic3000, friends, 5 
865, 27, Female, Bachelors, 56, Yes, " your address ", cubetastic3000, appserver, 4 
1383, 52, Female, Somecollege, 62, No, "vibration", smartphone, noone, 3 
1383, 52, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
1383, 52, Female, Somecollege, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1383, 52, Female, Somecollege, 62, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1383, 52, Female, Somecollege, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1383, 52, Female, Somecollege, 62, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1383, 52, Female, Somecollege, 62, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1383, 52, Female, Somecollege, 62, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
389, 26, Female, Masters, 67, No, "connected to a bluetooth device", smartphone, noone, 4 
389, 26, Female, Masters, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
389, 26, Female, Masters, 67, No, "vibration", cubetastic3000, noone, 3 
389, 26, Female, Masters, 67, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
389, 26, Female, Masters, 67, No, " the language you were speaking ", cubetastic3000, work, 4 
389, 26, Female, Masters, 67, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
389, 26, Female, Masters, 67, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 1 
389, 26, Female, Masters, 67, No, " your bank account information ", cubetastic3000, friends, 5 
1165, 55, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
1165, 55, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
1165, 55, Male, Bachelors, 58, No, " your heart rate ", cubetastic3000, friends, 3 
1165, 55, Male, Bachelors, 58, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1165, 55, Male, Bachelors, 58, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1165, 55, Male, Bachelors, 58, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1165, 55, Male, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1165, 55, Male, Bachelors, 58, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1943, 59, Male, Somecollege, 63, No, "vibration", smartphone, noone, 1 
1943, 59, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 2 
1943, 59, Male, Somecollege, 63, No, " your heart rate ", cubetastic3000, friends, 2 
1943, 59, Male, Somecollege, 63, No, " what medical conditions you have ", cubetastic3000, work, 4 
1943, 59, Male, Somecollege, 63, No, " copied and uploaded music from your device ", cubetastic3000, public, 2 
1943, 59, Male, Somecollege, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1943, 59, Male, Somecollege, 63, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
1943, 59, Male, Somecollege, 63, No, " your address ", cubetastic3000, public, 5 
483, 28, Male, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
483, 28, Male, Highschool, 63, No, "sent premium texts or calls", smartphone, noone, 5 
483, 28, Male, Highschool, 63, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
483, 28, Male, Highschool, 63, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
483, 28, Male, Highschool, 63, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
483, 28, Male, Highschool, 63, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
483, 28, Male, Highschool, 63, No, " your address ", cubetastic3000, appserver, 5 
483, 28, Male, Highschool, 63, No, " how much money you have ", cubetastic3000, work, 5 
2113, 34, Male, Bachelors, 63, No, "unmuted a call", smartphone, noone, 5 
2113, 34, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
2113, 34, Male, Bachelors, 63, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2113, 34, Male, Bachelors, 63, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
2113, 34, Male, Bachelors, 63, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2113, 34, Male, Bachelors, 63, No, " your bank account information ", cubetastic3000, public, 5 
387, 37, Female, Highschool, 52, No, "connected to a bluetooth device", smartphone, noone, 4 
387, 37, Female, Highschool, 52, No, "unmuted a call", smartphone, noone, 4 
387, 37, Female, Highschool, 52, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
387, 37, Female, Highschool, 52, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
387, 37, Female, Highschool, 52, No, " a photo of you off-guard ", cubetastic3000, public, 5 
387, 37, Female, Highschool, 52, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
387, 37, Female, Highschool, 52, No, " a video of you unclothed ", cubetastic3000, public, 5 
387, 37, Female, Highschool, 52, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 1 
1763, 31, Male, Bachelors, 58, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1763, 31, Male, Bachelors, 58, Yes, "sent premium texts or calls", smartphone, noone, 5 
1763, 31, Male, Bachelors, 58, Yes, "vibration", cubetastic3000, noone, 3 
1763, 31, Male, Bachelors, 58, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1763, 31, Male, Bachelors, 58, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1763, 31, Male, Bachelors, 58, Yes, " what websites you go to ", cubetastic3000, appserver, 5 
1763, 31, Male, Bachelors, 58, Yes, " your social security number ", cubetastic3000, appserver, 5 
1628, 28, Female, Highschool, 57, No, "took screenshots while using other apps", smartphone, noone, 1 
1628, 28, Female, Highschool, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1628, 28, Female, Highschool, 57, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1628, 28, Female, Highschool, 57, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1628, 28, Female, Highschool, 57, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1628, 28, Female, Highschool, 57, No, " a picture of your signature ", cubetastic3000, appserver, 3 
1628, 28, Female, Highschool, 57, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1628, 28, Female, Highschool, 57, No, " what television shows you watch ", cubetastic3000, work, 1 
396, 25, Male, Masters, 66, No, "vibration", smartphone, noone, 3 
396, 25, Male, Masters, 66, No, "unmuted a call", smartphone, noone, 5 
396, 25, Male, Masters, 66, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
396, 25, Male, Masters, 66, No, " a photo of you off-guard ", cubetastic3000, public, 5 
396, 25, Male, Masters, 66, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
396, 25, Male, Masters, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
396, 25, Male, Masters, 66, No, " your social security number ", cubetastic3000, friends, 5 
396, 25, Male, Masters, 66, No, " how much debt you have ", cubetastic3000, work, 5 
649, 27, Male, Somecollege, 67, No, "vibration", smartphone, noone, 5 
649, 27, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
649, 27, Male, Somecollege, 67, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 5 
649, 27, Male, Somecollege, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
649, 27, Male, Somecollege, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
649, 27, Male, Somecollege, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
649, 27, Male, Somecollege, 67, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
649, 27, Male, Somecollege, 67, No, " how much debt you have ", cubetastic3000, appserver, 5 
409, 29, Male, Somecollege, 63, No, "vibration", smartphone, noone, 3 
409, 29, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
409, 29, Male, Somecollege, 63, No, " when you were happy or having fun ", cubetastic3000, work, 5 
409, 29, Male, Somecollege, 63, No, " a picture of your signature ", cubetastic3000, public, 5 
409, 29, Male, Somecollege, 63, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
409, 29, Male, Somecollege, 63, No, " your address ", cubetastic3000, appserver, 5 
409, 29, Male, Somecollege, 63, No, " your bank account information ", cubetastic3000, public, 5 
409, 29, Male, Somecollege, 63, No, " your credit card information ", cubetastic3000, work, 5 
1477, 35, Female, Bachelors, 65, No, "vibration", smartphone, noone, 2 
1477, 35, Female, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 3 
1477, 35, Female, Bachelors, 65, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1477, 35, Female, Bachelors, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
1477, 35, Female, Bachelors, 65, No, " how much you use your computer ", cubetastic3000, appserver, 1 
1477, 35, Female, Bachelors, 65, No, " what products you buy ", cubetastic3000, appserver, 3 
1477, 35, Female, Bachelors, 65, No, " your username for websites ", cubetastic3000, public, 5 
1477, 35, Female, Bachelors, 65, No, " your username and password for websites ", cubetastic3000, public, 5 
1122, 22, Female, Somecollege, 65, No, "vibration", smartphone, noone, 3 
1122, 22, Female, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1122, 22, Female, Somecollege, 65, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1122, 22, Female, Somecollege, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1122, 22, Female, Somecollege, 65, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1122, 22, Female, Somecollege, 65, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1122, 22, Female, Somecollege, 65, No, " what medication you take ", cubetastic3000, public, 5 
1122, 22, Female, Somecollege, 65, No, " your address ", cubetastic3000, friends, 5 
1543, 23, Male, Somecollege, 33, No, "took screenshots while using other apps", smartphone, noone, 5 
1543, 23, Male, Somecollege, 33, No, "sent premium texts or calls", smartphone, noone, 4 
1543, 23, Male, Somecollege, 33, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
1543, 23, Male, Somecollege, 33, No, " how close you are to other people you interact with ", cubetastic3000, friends, 1 
1543, 23, Male, Somecollege, 33, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 3 
1543, 23, Male, Somecollege, 33, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 3 
1543, 23, Male, Somecollege, 33, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 2 
1543, 23, Male, Somecollege, 33, No, " your username and password for websites ", cubetastic3000, work, 2 
1476, 29, Male, Masters, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1476, 29, Male, Masters, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1476, 29, Male, Masters, 57, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1476, 29, Male, Masters, 57, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1476, 29, Male, Masters, 57, No, " a video of you off-guard ", cubetastic3000, work, 5 
1476, 29, Male, Masters, 57, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1476, 29, Male, Masters, 57, No, " your bank account information ", cubetastic3000, public, 5 
1476, 29, Male, Masters, 57, No, " how much debt you have ", cubetastic3000, public, 5 
1520, 26, Female, Bachelors, 46, No, "connected to a bluetooth device", smartphone, noone, 4 
1520, 26, Female, Bachelors, 46, No, "took screenshots while using other apps", smartphone, noone, 3 
1520, 26, Female, Bachelors, 46, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1520, 26, Female, Bachelors, 46, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
1520, 26, Female, Bachelors, 46, No, " recorded your work conversations ", cubetastic3000, work, 5 
1520, 26, Female, Bachelors, 46, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1520, 26, Female, Bachelors, 46, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1520, 26, Female, Bachelors, 46, No, " your address ", cubetastic3000, public, 5 
1441, 20, Female, Somecollege, 63, No, "vibration", smartphone, noone, 3 
1441, 20, Female, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1441, 20, Female, Somecollege, 63, No, " your heart rate ", cubetastic3000, public, 5 
1441, 20, Female, Somecollege, 63, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1441, 20, Female, Somecollege, 63, No, " a photo of you off-guard ", cubetastic3000, appserver, 3 
1441, 20, Female, Somecollege, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1441, 20, Female, Somecollege, 63, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1441, 20, Female, Somecollege, 63, No, " how much debt you have ", cubetastic3000, public, 5 
1693, 22, Female, Graduate, 53, No, "vibration", smartphone, noone, 2 
1693, 22, Female, Graduate, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1693, 22, Female, Graduate, 53, No, " your gender ", cubetastic3000, friends, 2 
1693, 22, Female, Graduate, 53, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
1693, 22, Female, Graduate, 53, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1693, 22, Female, Graduate, 53, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1693, 22, Female, Graduate, 53, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1693, 22, Female, Graduate, 53, No, " how much money you have ", cubetastic3000, friends, 5 
620, 26, Male, Masters, 51, Yes, "connected to a bluetooth device", smartphone, noone, 4 
620, 26, Male, Masters, 51, Yes, "sent premium texts or calls", smartphone, noone, 5 
620, 26, Male, Masters, 51, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
620, 26, Male, Masters, 51, Yes, " when you are sick or healthy ", cubetastic3000, appserver, 4 
620, 26, Male, Masters, 51, Yes, " recorded the sound around you ", cubetastic3000, public, 3 
620, 26, Male, Masters, 51, Yes, " a picture of your signature ", cubetastic3000, public, 5 
620, 26, Male, Masters, 51, Yes, " what products you buy ", cubetastic3000, work, 3 
620, 26, Male, Masters, 51, Yes, " your address ", cubetastic3000, public, 5 
1381, 30, Male, Bachelors, 70, No, "vibration", smartphone, noone, 3 
1381, 30, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1381, 30, Male, Bachelors, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1381, 30, Male, Bachelors, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1381, 30, Male, Bachelors, 70, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1381, 30, Male, Bachelors, 70, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1381, 30, Male, Bachelors, 70, No, " what television shows you watch ", cubetastic3000, public, 5 
1381, 30, Male, Bachelors, 70, No, " your name ", cubetastic3000, public, 5 
2167, 35, Female, Bachelors, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
2167, 35, Female, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
2167, 35, Female, Bachelors, 59, No, " who you were spending time with ", cubetastic3000, work, 5 
2167, 35, Female, Bachelors, 59, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
2167, 35, Female, Bachelors, 59, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
2167, 35, Female, Bachelors, 59, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2167, 35, Female, Bachelors, 59, No, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
1567, 24, Female, Somecollege, 51, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1567, 24, Female, Somecollege, 51, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1567, 24, Female, Somecollege, 51, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
1567, 24, Female, Somecollege, 51, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1567, 24, Female, Somecollege, 51, Yes, " a photo of you unclothed ", cubetastic3000, work, 5 
1567, 24, Female, Somecollege, 51, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
1567, 24, Female, Somecollege, 51, Yes, " what medication you take ", cubetastic3000, friends, 5 
1567, 24, Female, Somecollege, 51, Yes, " how much money you have ", cubetastic3000, appserver, 5 
781, 31, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 5 
781, 31, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
781, 31, Male, Bachelors, 59, No, " when you are sick or healthy ", cubetastic3000, work, 5 
781, 31, Male, Bachelors, 59, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
781, 31, Male, Bachelors, 59, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
781, 31, Male, Bachelors, 59, No, " what websites you go to ", cubetastic3000, friends, 5 
781, 31, Male, Bachelors, 59, No, " your bank account information ", cubetastic3000, public, 5 
1099, 40, Male, Bachelors, 50, No, "vibration", smartphone, noone, 3 
1099, 40, Male, Bachelors, 50, No, "took screenshots while using other apps", smartphone, noone, 4 
1099, 40, Male, Bachelors, 50, No, " the language you were speaking ", cubetastic3000, appserver, 2 
1099, 40, Male, Bachelors, 50, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 4 
1099, 40, Male, Bachelors, 50, No, " when, how much, and what you are eating ", cubetastic3000, public, 3 
1099, 40, Male, Bachelors, 50, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1099, 40, Male, Bachelors, 50, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1099, 40, Male, Bachelors, 50, No, " your credit card information ", cubetastic3000, friends, 5 
873, 20, Female, Somecollege, 69, Yes, "unmuted a call", smartphone, noone, 5 
873, 20, Female, Somecollege, 69, Yes, "took screenshots while using other apps", smartphone, noone, 5 
873, 20, Female, Somecollege, 69, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
873, 20, Female, Somecollege, 69, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
873, 20, Female, Somecollege, 69, Yes, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
873, 20, Female, Somecollege, 69, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 5 
873, 20, Female, Somecollege, 69, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
873, 20, Female, Somecollege, 69, Yes, " your credit card information ", cubetastic3000, public, 5 
445, 22, Female, Bachelors, 50, Yes, "connected to a bluetooth device", smartphone, noone, 1 
445, 22, Female, Bachelors, 50, Yes, "took screenshots while using other apps", smartphone, noone, 5 
445, 22, Female, Bachelors, 50, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
445, 22, Female, Bachelors, 50, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
445, 22, Female, Bachelors, 50, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
445, 22, Female, Bachelors, 50, Yes, " a photo of you intoxicated ", cubetastic3000, work, 5 
445, 22, Female, Bachelors, 50, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
445, 22, Female, Bachelors, 50, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
701, 23, Male, Bachelors, 53, No, "vibration", smartphone, noone, 2 
701, 23, Male, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
701, 23, Male, Bachelors, 53, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
701, 23, Male, Bachelors, 53, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
701, 23, Male, Bachelors, 53, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
701, 23, Male, Bachelors, 53, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
701, 23, Male, Bachelors, 53, No, " what television shows you watch ", cubetastic3000, friends, 3 
305, 27, Female, Bachelors, 29, No, "vibration", smartphone, noone, 3 
305, 27, Female, Bachelors, 29, No, "took screenshots while using other apps", smartphone, noone, 3 
305, 27, Female, Bachelors, 29, No, " when you are busy or interruptible ", cubetastic3000, friends, 3 
305, 27, Female, Bachelors, 29, No, " when you were happy or having fun ", cubetastic3000, work, 3 
305, 27, Female, Bachelors, 29, No, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
305, 27, Female, Bachelors, 29, No, " a video of you intoxicated ", cubetastic3000, public, 3 
305, 27, Female, Bachelors, 29, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
305, 27, Female, Bachelors, 29, No, " your social security number ", cubetastic3000, appserver, 5 
360, 21, Female, Highschool, 51, No, "connected to a bluetooth device", smartphone, noone, 5 
360, 21, Female, Highschool, 51, No, "sent premium texts or calls", smartphone, noone, 5 
360, 21, Female, Highschool, 51, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
360, 21, Female, Highschool, 51, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
360, 21, Female, Highschool, 51, No, " recorded your work conversations ", cubetastic3000, friends, 5 
360, 21, Female, Highschool, 51, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
360, 21, Female, Highschool, 51, No, " a video of you unclothed ", cubetastic3000, public, 5 
360, 21, Female, Highschool, 51, No, " your credit card information ", cubetastic3000, appserver, 5 
952, 24, Male, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
952, 24, Male, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
952, 24, Male, Somecollege, 59, No, " what medical conditions you have ", cubetastic3000, friends, 5 
952, 24, Male, Somecollege, 59, No, " what medical conditions you have ", cubetastic3000, work, 5 
952, 24, Male, Somecollege, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
952, 24, Male, Somecollege, 59, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
952, 24, Male, Somecollege, 59, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
952, 24, Male, Somecollege, 59, No, " how much money you have ", cubetastic3000, public, 5 
1033, 28, Female, Bachelors, 46, No, "connected to a bluetooth device", smartphone, noone, 1 
1033, 28, Female, Bachelors, 46, No, "sent premium texts or calls", smartphone, noone, 5 
1033, 28, Female, Bachelors, 46, No, " when and how well you are sleeping ", cubetastic3000, appserver, 2 
1033, 28, Female, Bachelors, 46, No, " who you were spending time with ", cubetastic3000, work, 4 
1033, 28, Female, Bachelors, 46, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 4 
1033, 28, Female, Bachelors, 46, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1033, 28, Female, Bachelors, 46, No, " your username and password for websites ", cubetastic3000, friends, 5 
255, 29, Female, Somecollege, 36, No, "connected to a bluetooth device", smartphone, noone, 4 
255, 29, Female, Somecollege, 36, No, "sent premium texts or calls", smartphone, noone, 4 
255, 29, Female, Somecollege, 36, No, " when you are busy or interruptible ", cubetastic3000, public, 3 
255, 29, Female, Somecollege, 36, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 3 
255, 29, Female, Somecollege, 36, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
255, 29, Female, Somecollege, 36, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 2 
255, 29, Female, Somecollege, 36, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 3 
255, 29, Female, Somecollege, 36, No, " your username for websites ", cubetastic3000, public, 4 
2352, 26, Female, Bachelors, 61, No, "vibration", smartphone, noone, 2 
2352, 26, Female, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 5 
2352, 26, Female, Bachelors, 61, No, " your age ", cubetastic3000, work, 5 
2352, 26, Female, Bachelors, 61, No, " recorded the sound around you ", cubetastic3000, public, 5 
2352, 26, Female, Bachelors, 61, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
2352, 26, Female, Bachelors, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
2352, 26, Female, Bachelors, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2352, 26, Female, Bachelors, 61, No, " how much debt you have ", cubetastic3000, appserver, 5 
653, 22, Male, Somecollege, 58, No, "vibration", smartphone, noone, 2 
653, 22, Male, Somecollege, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
653, 22, Male, Somecollege, 58, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
653, 22, Male, Somecollege, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
653, 22, Male, Somecollege, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
653, 22, Male, Somecollege, 58, No, " where you are (like a GPS) ", cubetastic3000, work, 2 
653, 22, Male, Somecollege, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
653, 22, Male, Somecollege, 58, No, " your credit card information ", cubetastic3000, public, 5 
1593, 33, Female, Somecollege, 59, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1593, 33, Female, Somecollege, 59, Yes, "sent premium texts or calls", smartphone, noone, 5 
1593, 33, Female, Somecollege, 59, Yes, " your age ", cubetastic3000, friends, 1 
1593, 33, Female, Somecollege, 59, Yes, " what medical conditions you have ", cubetastic3000, work, 5 
1593, 33, Female, Somecollege, 59, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 3 
1593, 33, Female, Somecollege, 59, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1593, 33, Female, Somecollege, 59, Yes, " what products you buy ", cubetastic3000, appserver, 2 
1593, 33, Female, Somecollege, 59, Yes, " your address ", cubetastic3000, friends, 4 
1090, 23, Female, Somecollege, 57, No, "vibration", smartphone, noone, 5 
1090, 23, Female, Somecollege, 57, No, "unmuted a call", smartphone, noone, 5 
1090, 23, Female, Somecollege, 57, No, " your heart rate ", cubetastic3000, friends, 4 
1090, 23, Female, Somecollege, 57, No, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
1090, 23, Female, Somecollege, 57, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1090, 23, Female, Somecollege, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1090, 23, Female, Somecollege, 57, No, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
1090, 23, Female, Somecollege, 57, No, " what websites you go to ", cubetastic3000, public, 5 
1634, 27, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
1634, 27, Male, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1634, 27, Male, Bachelors, 65, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
1634, 27, Male, Bachelors, 65, No, " who you were spending time with ", cubetastic3000, public, 5 
1634, 27, Male, Bachelors, 65, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1634, 27, Male, Bachelors, 65, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1634, 27, Male, Bachelors, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1634, 27, Male, Bachelors, 65, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1161, 22, Female, Somecollege, 63, No, "vibration", smartphone, noone, 1 
1161, 22, Female, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1161, 22, Female, Somecollege, 63, No, " who you were spending time with ", cubetastic3000, public, 5 
1161, 22, Female, Somecollege, 63, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1161, 22, Female, Somecollege, 63, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1161, 22, Female, Somecollege, 63, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1161, 22, Female, Somecollege, 63, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1982, 22, Male, Bachelors, 51, No, "connected to a bluetooth device", smartphone, noone, 5 
1982, 22, Male, Bachelors, 51, No, "took screenshots while using other apps", smartphone, noone, 5 
1982, 22, Male, Bachelors, 51, No, " who you were spending time with ", cubetastic3000, friends, 5 
1982, 22, Male, Bachelors, 51, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
1982, 22, Male, Bachelors, 51, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1982, 22, Male, Bachelors, 51, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
1982, 22, Male, Bachelors, 51, No, " your username and password for websites ", cubetastic3000, work, 5 
1982, 22, Male, Bachelors, 51, No, " your username and password for websites ", cubetastic3000, public, 5 
331, 23, Male, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
331, 23, Male, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
331, 23, Male, Somecollege, 57, No, " your gender ", cubetastic3000, work, 1 
331, 23, Male, Somecollege, 57, No, " your gender ", cubetastic3000, appserver, 1 
331, 23, Male, Somecollege, 57, No, " recorded your phone conversations ", cubetastic3000, public, 5 
331, 23, Male, Somecollege, 57, No, " recorded your work conversations ", cubetastic3000, work, 5 
331, 23, Male, Somecollege, 57, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1889, 38, Male, Bachelors, 63, No, "vibration", smartphone, noone, 4 
1889, 38, Male, Bachelors, 63, No, "unmuted a call", smartphone, noone, 5 
1889, 38, Male, Bachelors, 63, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1889, 38, Male, Bachelors, 63, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
1889, 38, Male, Bachelors, 63, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1889, 38, Male, Bachelors, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1889, 38, Male, Bachelors, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1889, 38, Male, Bachelors, 63, No, " your username and password for websites ", cubetastic3000, work, 5 
1561, 25, Male, Somecollege, 51, No, "connected to a bluetooth device", smartphone, noone, 3 
1561, 25, Male, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
1561, 25, Male, Somecollege, 51, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1561, 25, Male, Somecollege, 51, No, " when, how much, and what you are eating ", cubetastic3000, friends, 3 
1561, 25, Male, Somecollege, 51, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1561, 25, Male, Somecollege, 51, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1561, 25, Male, Somecollege, 51, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1561, 25, Male, Somecollege, 51, No, " your username and password for websites ", cubetastic3000, work, 5 
268, 26, Male, Bachelors, 56, No, "vibration", smartphone, noone, 2 
268, 26, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
268, 26, Male, Bachelors, 56, No, " the language you were speaking ", cubetastic3000, appserver, 1 
268, 26, Male, Bachelors, 56, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
268, 26, Male, Bachelors, 56, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
268, 26, Male, Bachelors, 56, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
268, 26, Male, Bachelors, 56, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
268, 26, Male, Bachelors, 56, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
500, 25, Male, Bachelors, 66, No, "vibration", smartphone, noone, 3 
500, 25, Male, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
500, 25, Male, Bachelors, 66, No, " your age ", cubetastic3000, appserver, 3 
500, 25, Male, Bachelors, 66, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
500, 25, Male, Bachelors, 66, No, " copied and uploaded music from your device ", cubetastic3000, public, 3 
500, 25, Male, Bachelors, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
500, 25, Male, Bachelors, 66, No, " recorded your phone conversations ", cubetastic3000, work, 5 
500, 25, Male, Bachelors, 66, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1231, 21, Female, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 2 
1231, 21, Female, Somecollege, 53, No, "unmuted a call", smartphone, noone, 4 
1231, 21, Female, Somecollege, 53, No, " your gender ", cubetastic3000, friends, 2 
1231, 21, Female, Somecollege, 53, No, " copied and uploaded music from your device ", cubetastic3000, friends, 3 
1231, 21, Female, Somecollege, 53, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
1231, 21, Female, Somecollege, 53, No, " recorded the sound around you ", cubetastic3000, work, 5 
1231, 21, Female, Somecollege, 53, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1231, 21, Female, Somecollege, 53, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
768, 25, Male, Bachelors, 58, No, "vibration", smartphone, noone, 2 
768, 25, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 3 
768, 25, Male, Bachelors, 58, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
768, 25, Male, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
768, 25, Male, Bachelors, 58, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
768, 25, Male, Bachelors, 58, No, " your username for websites ", cubetastic3000, friends, 5 
768, 25, Male, Bachelors, 58, No, " how much debt you have ", cubetastic3000, public, 5 
1643, 23, Male, Bachelors, 61, Yes, "unmuted a call", smartphone, noone, 5 
1643, 23, Male, Bachelors, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
1643, 23, Male, Bachelors, 61, Yes, " when and how much you have sex ", cubetastic3000, friends, 5 
1643, 23, Male, Bachelors, 61, Yes, " who you were spending time with ", cubetastic3000, public, 5 
1643, 23, Male, Bachelors, 61, Yes, " recorded your work conversations ", cubetastic3000, appserver, 2 
1643, 23, Male, Bachelors, 61, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1643, 23, Male, Bachelors, 61, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 2 
1643, 23, Male, Bachelors, 61, Yes, " your username for websites ", cubetastic3000, public, 5 
2035, 39, Male, Bachelors, 58, Yes, "vibration", smartphone, noone, 2 
2035, 39, Male, Bachelors, 58, Yes, "sent premium texts or calls", smartphone, noone, 5 
2035, 39, Male, Bachelors, 58, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
2035, 39, Male, Bachelors, 58, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2035, 39, Male, Bachelors, 58, Yes, " a video of you off-guard ", cubetastic3000, friends, 5 
2035, 39, Male, Bachelors, 58, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 2 
2035, 39, Male, Bachelors, 58, Yes, " what medication you take ", cubetastic3000, public, 3 
2035, 39, Male, Bachelors, 58, Yes, " your username for websites ", cubetastic3000, work, 4 
2149, 44, Female, Bachelors, 57, No, "vibration", smartphone, noone, 3 
2149, 44, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
2149, 44, Female, Bachelors, 57, No, " when, how much, and what you are eating ", cubetastic3000, work, 4 
2149, 44, Female, Bachelors, 57, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
2149, 44, Female, Bachelors, 57, No, " recorded your phone conversations ", cubetastic3000, work, 5 
2149, 44, Female, Bachelors, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2149, 44, Female, Bachelors, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
2149, 44, Female, Bachelors, 57, No, " your address ", cubetastic3000, work, 5 
1719, 31, Female, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 4 
1719, 31, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1719, 31, Female, Bachelors, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1719, 31, Female, Bachelors, 69, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1719, 31, Female, Bachelors, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1719, 31, Female, Bachelors, 69, No, " what television shows you watch ", cubetastic3000, friends, 4 
1719, 31, Female, Bachelors, 69, No, " your address ", cubetastic3000, appserver, 5 
1719, 31, Female, Bachelors, 69, No, " your username and password for websites ", cubetastic3000, friends, 5 
1767, 41, Male, Bachelors, 60, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1767, 41, Male, Bachelors, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
1767, 41, Male, Bachelors, 60, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 3 
1767, 41, Male, Bachelors, 60, Yes, " when you are sick or healthy ", cubetastic3000, friends, 2 
1767, 41, Male, Bachelors, 60, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1767, 41, Male, Bachelors, 60, Yes, " what websites you go to ", cubetastic3000, work, 4 
1767, 41, Male, Bachelors, 60, Yes, " what products you buy ", cubetastic3000, friends, 3 
1767, 41, Male, Bachelors, 60, Yes, " how much debt you have ", cubetastic3000, public, 5 
2299, 35, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 1 
2299, 35, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
2299, 35, Female, Bachelors, 63, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
2299, 35, Female, Bachelors, 63, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
2299, 35, Female, Bachelors, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 2 
2299, 35, Female, Bachelors, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
2299, 35, Female, Bachelors, 63, No, " how much you use your phone ", cubetastic3000, work, 4 
2299, 35, Female, Bachelors, 63, No, " your social security number ", cubetastic3000, appserver, 5 
2086, 71, Male, Masters, 57, No, "unmuted a call", smartphone, noone, 5 
2086, 71, Male, Masters, 57, No, "sent premium texts or calls", smartphone, noone, 5 
2086, 71, Male, Masters, 57, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
2086, 71, Male, Masters, 57, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
2086, 71, Male, Masters, 57, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
2086, 71, Male, Masters, 57, No, " a video of you unclothed ", cubetastic3000, public, 5 
2086, 71, Male, Masters, 57, No, " what television shows you watch ", cubetastic3000, public, 5 
2086, 71, Male, Masters, 57, No, " your social security number ", cubetastic3000, public, 5 
1591, 28, Female, Somecollege, 60, No, "unmuted a call", smartphone, noone, 5 
1591, 28, Female, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1591, 28, Female, Somecollege, 60, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1591, 28, Female, Somecollege, 60, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1591, 28, Female, Somecollege, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
1591, 28, Female, Somecollege, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1591, 28, Female, Somecollege, 60, No, " your credit card information ", cubetastic3000, public, 5 
1591, 28, Female, Somecollege, 60, No, " how much debt you have ", cubetastic3000, friends, 5 
459, 30, Male, Bachelors, 51, No, "unmuted a call", smartphone, noone, 5 
459, 30, Male, Bachelors, 51, No, "sent premium texts or calls", smartphone, noone, 5 
459, 30, Male, Bachelors, 51, No, "vibration", cubetastic3000, noone, 1 
459, 30, Male, Bachelors, 51, No, " your heart rate ", cubetastic3000, appserver, 1 
459, 30, Male, Bachelors, 51, No, " when, how, and how much you exercise ", cubetastic3000, public, 4 
459, 30, Male, Bachelors, 51, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
459, 30, Male, Bachelors, 51, No, " how much you use your computer ", cubetastic3000, public, 3 
459, 30, Male, Bachelors, 51, No, " your address ", cubetastic3000, appserver, 5 
165, 40, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
165, 40, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
165, 40, Male, Bachelors, 70, No, " your gender ", cubetastic3000, appserver, 5 
165, 40, Male, Bachelors, 70, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
165, 40, Male, Bachelors, 70, No, " recorded the sound around you ", cubetastic3000, friends, 5 
165, 40, Male, Bachelors, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
165, 40, Male, Bachelors, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
165, 40, Male, Bachelors, 70, No, " what television shows you watch ", cubetastic3000, friends, 5 
2051, 43, Male, Somecollege, 63, No, "vibration", smartphone, noone, 5 
2051, 43, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
2051, 43, Male, Somecollege, 63, No, " your heart rate ", cubetastic3000, appserver, 5 
2051, 43, Male, Somecollege, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2051, 43, Male, Somecollege, 63, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
2051, 43, Male, Somecollege, 63, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2051, 43, Male, Somecollege, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2051, 43, Male, Somecollege, 63, No, " how much you use your phone ", cubetastic3000, public, 5 
107, 27, Male, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 3 
107, 27, Male, Bachelors, 56, No, "unmuted a call", smartphone, noone, 2 
107, 27, Male, Bachelors, 56, No, " when, how, and how much you exercise ", cubetastic3000, friends, 3 
107, 27, Male, Bachelors, 56, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
107, 27, Male, Bachelors, 56, No, " when and how much you spend time alone ", cubetastic3000, work, 3 
107, 27, Male, Bachelors, 56, No, " your address ", cubetastic3000, friends, 5 
107, 27, Male, Bachelors, 56, No, " your username for websites ", cubetastic3000, public, 4 
107, 27, Male, Bachelors, 56, No, " your bank account information ", cubetastic3000, work, 5 
127, 37, Male, Graduate, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
127, 37, Male, Graduate, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
127, 37, Male, Graduate, 63, No, "connected to a bluetooth device", cubetastic3000, noone, 2 
127, 37, Male, Graduate, 63, No, " when and how well you are sleeping ", cubetastic3000, appserver, 2 
127, 37, Male, Graduate, 63, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
127, 37, Male, Graduate, 63, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 4 
127, 37, Male, Graduate, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
127, 37, Male, Graduate, 63, No, " your name ", cubetastic3000, public, 5 
2023, 25, Male, Highschool, 63, No, "connected to a bluetooth device", smartphone, noone, 5 
2023, 25, Male, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
2023, 25, Male, Highschool, 63, No, " recorded the sound around you ", cubetastic3000, public, 5 
2023, 25, Male, Highschool, 63, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2023, 25, Male, Highschool, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2023, 25, Male, Highschool, 63, No, " your social security number ", cubetastic3000, appserver, 5 
2023, 25, Male, Highschool, 63, No, " your bank account information ", cubetastic3000, friends, 5 
2023, 25, Male, Highschool, 63, No, " your credit card information ", cubetastic3000, friends, 5 
534, 52, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
534, 52, Male, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
534, 52, Male, Highschool, 70, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
534, 52, Male, Highschool, 70, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
534, 52, Male, Highschool, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
534, 52, Male, Highschool, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
534, 52, Male, Highschool, 70, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
534, 52, Male, Highschool, 70, No, " your username for websites ", cubetastic3000, appserver, 5 
2276, 32, Female, Highschool, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
2276, 32, Female, Highschool, 59, No, "sent premium texts or calls", smartphone, noone, 5 
2276, 32, Female, Highschool, 59, No, " your gender ", cubetastic3000, work, 5 
2276, 32, Female, Highschool, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2276, 32, Female, Highschool, 59, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
2276, 32, Female, Highschool, 59, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
2276, 32, Female, Highschool, 59, No, " what television shows you watch ", cubetastic3000, public, 1 
1514, 34, Female, Bachelors, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
1514, 34, Female, Bachelors, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1514, 34, Female, Bachelors, 59, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
1514, 34, Female, Bachelors, 59, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
1514, 34, Female, Bachelors, 59, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1514, 34, Female, Bachelors, 59, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1514, 34, Female, Bachelors, 59, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1514, 34, Female, Bachelors, 59, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
2139, 29, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
2139, 29, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2139, 29, Male, Somecollege, 68, No, " your gender ", cubetastic3000, public, 5 
2139, 29, Male, Somecollege, 68, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
2139, 29, Male, Somecollege, 68, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2139, 29, Male, Somecollege, 68, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
2139, 29, Male, Somecollege, 68, No, " what television shows you watch ", cubetastic3000, friends, 5 
2139, 29, Male, Somecollege, 68, No, " your bank account information ", cubetastic3000, work, 5 
561, 54, Female, Somecollege, 60, No, "vibration", smartphone, noone, 4 
561, 54, Female, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
561, 54, Female, Somecollege, 60, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
561, 54, Female, Somecollege, 60, No, " a photo of you unclothed ", cubetastic3000, work, 5 
561, 54, Female, Somecollege, 60, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
561, 54, Female, Somecollege, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
561, 54, Female, Somecollege, 60, No, " what medication you take ", cubetastic3000, public, 5 
561, 54, Female, Somecollege, 60, No, " what products you buy ", cubetastic3000, friends, 5 
1981, 32, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1981, 32, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1981, 32, Male, Somecollege, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1981, 32, Male, Somecollege, 67, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
1981, 32, Male, Somecollege, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1981, 32, Male, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
1981, 32, Male, Somecollege, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1981, 32, Male, Somecollege, 67, No, " your name ", cubetastic3000, friends, 5 
763, 36, Female, Masters, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
763, 36, Female, Masters, 70, No, "sent premium texts or calls", smartphone, noone, 5 
763, 36, Female, Masters, 70, No, " your heart rate ", cubetastic3000, friends, 3 
763, 36, Female, Masters, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
763, 36, Female, Masters, 70, No, " what medical conditions you have ", cubetastic3000, friends, 5 
763, 36, Female, Masters, 70, No, " your bank account information ", cubetastic3000, friends, 5 
763, 36, Female, Masters, 70, No, " how much money you have ", cubetastic3000, work, 5 
763, 36, Female, Masters, 70, No, " how much debt you have ", cubetastic3000, friends, 5 
733, 52, Female, Bachelors, 65, Yes, "unmuted a call", smartphone, noone, 4 
733, 52, Female, Bachelors, 65, Yes, "sent premium texts or calls", smartphone, noone, 4 
733, 52, Female, Bachelors, 65, Yes, " your age ", cubetastic3000, appserver, 4 
733, 52, Female, Bachelors, 65, Yes, " what medical conditions you have ", cubetastic3000, work, 5 
733, 52, Female, Bachelors, 65, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
733, 52, Female, Bachelors, 65, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
733, 52, Female, Bachelors, 65, Yes, " your social security number ", cubetastic3000, work, 5 
711, 31, Male, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 4 
711, 31, Male, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
711, 31, Male, Somecollege, 62, No, " your age ", cubetastic3000, appserver, 5 
711, 31, Male, Somecollege, 62, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
711, 31, Male, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
711, 31, Male, Somecollege, 62, No, " a video of you intoxicated ", cubetastic3000, work, 5 
711, 31, Male, Somecollege, 62, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
711, 31, Male, Somecollege, 62, No, " your username for websites ", cubetastic3000, appserver, 5 
970, 42, Female, Somecollege, 66, Yes, "took screenshots while using other apps", smartphone, noone, 4 
970, 42, Female, Somecollege, 66, Yes, "sent premium texts or calls", smartphone, noone, 5 
970, 42, Female, Somecollege, 66, Yes, " when and how much you have sex ", cubetastic3000, friends, 4 
970, 42, Female, Somecollege, 66, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
970, 42, Female, Somecollege, 66, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
970, 42, Female, Somecollege, 66, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
970, 42, Female, Somecollege, 66, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
970, 42, Female, Somecollege, 66, Yes, " how much money you have ", cubetastic3000, appserver, 5 
1024, 25, Female, Bachelors, 57, Yes, "unmuted a call", smartphone, noone, 2 
1024, 25, Female, Bachelors, 57, Yes, "sent premium texts or calls", smartphone, noone, 5 
1024, 25, Female, Bachelors, 57, Yes, " when and how much you have sex ", cubetastic3000, appserver, 4 
1024, 25, Female, Bachelors, 57, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 1 
1024, 25, Female, Bachelors, 57, Yes, " recorded your phone conversations ", cubetastic3000, work, 5 
1024, 25, Female, Bachelors, 57, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1024, 25, Female, Bachelors, 57, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1024, 25, Female, Bachelors, 57, Yes, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
977, 31, Male, Somecollege, 49, No, "took screenshots while using other apps", smartphone, noone, 2 
977, 31, Male, Somecollege, 49, No, "sent premium texts or calls", smartphone, noone, 4 
977, 31, Male, Somecollege, 49, No, " the language you were speaking ", cubetastic3000, friends, 1 
977, 31, Male, Somecollege, 49, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 4 
977, 31, Male, Somecollege, 49, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
977, 31, Male, Somecollege, 49, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 3 
977, 31, Male, Somecollege, 49, No, " what television shows you watch ", cubetastic3000, friends, 2 
977, 31, Male, Somecollege, 49, No, " your address ", cubetastic3000, appserver, 3 
577, 22, Male, Somecollege, 53, Yes, "vibration", smartphone, noone, 1 
577, 22, Male, Somecollege, 53, Yes, "sent premium texts or calls", smartphone, noone, 5 
577, 22, Male, Somecollege, 53, Yes, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
577, 22, Male, Somecollege, 53, Yes, " when you are sick or healthy ", cubetastic3000, public, 3 
577, 22, Male, Somecollege, 53, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
577, 22, Male, Somecollege, 53, Yes, " a video of you intoxicated ", cubetastic3000, friends, 3 
577, 22, Male, Somecollege, 53, Yes, " what television shows you watch ", cubetastic3000, appserver, 1 
577, 22, Male, Somecollege, 53, Yes, " your name ", cubetastic3000, work, 2 
2019, 24, Male, Highschool, 70, No, "unmuted a call", smartphone, noone, 5 
2019, 24, Male, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2019, 24, Male, Highschool, 70, No, " your age ", cubetastic3000, appserver, 5 
2019, 24, Male, Highschool, 70, No, " the language you were speaking ", cubetastic3000, public, 5 
2019, 24, Male, Highschool, 70, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
2019, 24, Male, Highschool, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
2019, 24, Male, Highschool, 70, No, " your social security number ", cubetastic3000, friends, 5 
2019, 24, Male, Highschool, 70, No, " your bank account information ", cubetastic3000, work, 5 
1505, 27, Male, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 3 
1505, 27, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 4 
1505, 27, Male, Bachelors, 68, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1505, 27, Male, Bachelors, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1505, 27, Male, Bachelors, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1505, 27, Male, Bachelors, 68, No, " a video of you off-guard ", cubetastic3000, work, 5 
1505, 27, Male, Bachelors, 68, No, " what websites you go to ", cubetastic3000, friends, 5 
1505, 27, Male, Bachelors, 68, No, " your address ", cubetastic3000, public, 5 
836, 34, Female, Somecollege, 69, No, "vibration", smartphone, noone, 2 
836, 34, Female, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
836, 34, Female, Somecollege, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
836, 34, Female, Somecollege, 69, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
836, 34, Female, Somecollege, 69, No, " when you are sick or healthy ", cubetastic3000, public, 5 
836, 34, Female, Somecollege, 69, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
836, 34, Female, Somecollege, 69, No, " a video of you intoxicated ", cubetastic3000, work, 5 
836, 34, Female, Somecollege, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
64, 32, Male, Bachelors, 58, No, "vibration", smartphone, noone, 2 
64, 32, Male, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
64, 32, Male, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, public, 4 
64, 32, Male, Bachelors, 58, No, " recorded your passing conversations ", cubetastic3000, public, 5 
64, 32, Male, Bachelors, 58, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
64, 32, Male, Bachelors, 58, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
64, 32, Male, Bachelors, 58, No, " how much you use your phone ", cubetastic3000, public, 5 
64, 32, Male, Bachelors, 58, No, " what television shows you watch ", cubetastic3000, work, 4 
96, 26, Female, Bachelors, 52, No, "vibration", smartphone, noone, 1 
96, 26, Female, Bachelors, 52, No, "took screenshots while using other apps", smartphone, noone, 4 
96, 26, Female, Bachelors, 52, No, " the language you were speaking ", cubetastic3000, appserver, 1 
96, 26, Female, Bachelors, 52, No, " who you were spending time with ", cubetastic3000, work, 5 
96, 26, Female, Bachelors, 52, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
96, 26, Female, Bachelors, 52, No, " when you were happy or having fun ", cubetastic3000, public, 3 
96, 26, Female, Bachelors, 52, No, " what medication you take ", cubetastic3000, public, 5 
96, 26, Female, Bachelors, 52, No, " your credit card information ", cubetastic3000, public, 5 
1610, 19, Male, Highschool, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
1610, 19, Male, Highschool, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1610, 19, Male, Highschool, 61, No, " when you are busy or interruptible ", cubetastic3000, work, 4 
1610, 19, Male, Highschool, 61, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1610, 19, Male, Highschool, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1610, 19, Male, Highschool, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 4 
1610, 19, Male, Highschool, 61, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
1610, 19, Male, Highschool, 61, No, " how much debt you have ", cubetastic3000, public, 5 
1621, 44, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 5 
1621, 44, Male, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1621, 44, Male, Somecollege, 66, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1621, 44, Male, Somecollege, 66, No, " when, how much, and what you are eating ", cubetastic3000, work, 4 
1621, 44, Male, Somecollege, 66, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1621, 44, Male, Somecollege, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1621, 44, Male, Somecollege, 66, No, " your address ", cubetastic3000, friends, 4 
1466, 51, Female, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
1466, 51, Female, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1466, 51, Female, Highschool, 70, No, " your age ", cubetastic3000, public, 4 
1466, 51, Female, Highschool, 70, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
1466, 51, Female, Highschool, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1466, 51, Female, Highschool, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1466, 51, Female, Highschool, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1466, 51, Female, Highschool, 70, No, " how much you use your phone ", cubetastic3000, public, 4 
2203, 35, Female, Somecollege, 66, No, "vibration", smartphone, noone, 3 
2203, 35, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
2203, 35, Female, Somecollege, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
2203, 35, Female, Somecollege, 66, No, " when and how well you are sleeping ", cubetastic3000, work, 4 
2203, 35, Female, Somecollege, 66, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
2203, 35, Female, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, appserver, 3 
2203, 35, Female, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
2203, 35, Female, Somecollege, 66, No, " how much money you have ", cubetastic3000, appserver, 4 
1389, 68, Female, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 4 
1389, 68, Female, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
1389, 68, Female, Bachelors, 69, No, " recorded the sound around you ", cubetastic3000, work, 5 
1389, 68, Female, Bachelors, 69, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1389, 68, Female, Bachelors, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1389, 68, Female, Bachelors, 69, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1389, 68, Female, Bachelors, 69, No, " what websites you go to ", cubetastic3000, work, 5 
1389, 68, Female, Bachelors, 69, No, " how much debt you have ", cubetastic3000, friends, 5 
1843, 39, Male, Somehighschool, 66, No, "vibration", smartphone, noone, 3 
1843, 39, Male, Somehighschool, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1843, 39, Male, Somehighschool, 66, No, " your age ", cubetastic3000, work, 1 
1843, 39, Male, Somehighschool, 66, No, " your heart rate ", cubetastic3000, friends, 3 
1843, 39, Male, Somehighschool, 66, No, " when, how, and how much you exercise ", cubetastic3000, work, 3 
1843, 39, Male, Somehighschool, 66, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1843, 39, Male, Somehighschool, 66, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1843, 39, Male, Somehighschool, 66, No, " a video of you off-guard ", cubetastic3000, work, 5 
633, 28, Male, Bachelors, 51, No, "vibration", smartphone, noone, 1 
633, 28, Male, Bachelors, 51, No, "took screenshots while using other apps", smartphone, noone, 4 
633, 28, Male, Bachelors, 51, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
633, 28, Male, Bachelors, 51, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
633, 28, Male, Bachelors, 51, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
633, 28, Male, Bachelors, 51, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 3 
633, 28, Male, Bachelors, 51, No, " shared videos you which are already on your device ", cubetastic3000, work, 4 
633, 28, Male, Bachelors, 51, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
265, 24, Male, Masters, 50, No, "vibration", smartphone, noone, 2 
265, 24, Male, Masters, 50, No, "sent premium texts or calls", smartphone, noone, 5 
265, 24, Male, Masters, 50, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
265, 24, Male, Masters, 50, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
265, 24, Male, Masters, 50, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
265, 24, Male, Masters, 50, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 3 
265, 24, Male, Masters, 50, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
265, 24, Male, Masters, 50, No, " how much you use your phone ", cubetastic3000, appserver, 2 
2066, 49, Male, Bachelors, 66, Yes, "vibration", smartphone, noone, 4 
2066, 49, Male, Bachelors, 66, Yes, "connected to a bluetooth device", smartphone, noone, 5 
2066, 49, Male, Bachelors, 66, Yes, " who you were spending time with ", cubetastic3000, public, 5 
2066, 49, Male, Bachelors, 66, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
2066, 49, Male, Bachelors, 66, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
2066, 49, Male, Bachelors, 66, Yes, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
2066, 49, Male, Bachelors, 66, Yes, " how much you use your phone ", cubetastic3000, appserver, 4 
2066, 49, Male, Bachelors, 66, Yes, " your bank account information ", cubetastic3000, work, 5 
2269, 32, Male, Somecollege, 47, No, "unmuted a call", smartphone, noone, 5 
2269, 32, Male, Somecollege, 47, No, "sent premium texts or calls", smartphone, noone, 5 
2269, 32, Male, Somecollege, 47, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
2269, 32, Male, Somecollege, 47, No, " when and how much you have sex ", cubetastic3000, public, 5 
2269, 32, Male, Somecollege, 47, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2269, 32, Male, Somecollege, 47, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2269, 32, Male, Somecollege, 47, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
2269, 32, Male, Somecollege, 47, No, " how much you use your phone ", cubetastic3000, appserver, 1 
371, 22, Female, Somecollege, 68, Yes, "vibration", smartphone, noone, 4 
371, 22, Female, Somecollege, 68, Yes, "sent premium texts or calls", smartphone, noone, 5 
371, 22, Female, Somecollege, 68, Yes, "vibration", cubetastic3000, noone, 5 
371, 22, Female, Somecollege, 68, Yes, " your age ", cubetastic3000, friends, 4 
371, 22, Female, Somecollege, 68, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
371, 22, Female, Somecollege, 68, Yes, " a video of you unclothed ", cubetastic3000, public, 5 
371, 22, Female, Somecollege, 68, Yes, " a video of you intoxicated ", cubetastic3000, appserver, 5 
371, 22, Female, Somecollege, 68, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
2140, 39, Female, Masters, 57, Yes, "vibration", smartphone, noone, 1 
2140, 39, Female, Masters, 57, Yes, "unmuted a call", smartphone, noone, 2 
2140, 39, Female, Masters, 57, Yes, " when and how well you are sleeping ", cubetastic3000, public, 3 
2140, 39, Female, Masters, 57, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 2 
2140, 39, Female, Masters, 57, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 1 
2140, 39, Female, Masters, 57, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
2140, 39, Female, Masters, 57, Yes, " a photo of you off-guard ", cubetastic3000, public, 2 
2140, 39, Female, Masters, 57, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1702, 21, Male, Somecollege, 49, No, "connected to a bluetooth device", smartphone, noone, 1 
1702, 21, Male, Somecollege, 49, No, "unmuted a call", smartphone, noone, 5 
1702, 21, Male, Somecollege, 49, No, " who you were spending time with ", cubetastic3000, friends, 5 
1702, 21, Male, Somecollege, 49, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 2 
1702, 21, Male, Somecollege, 49, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1702, 21, Male, Somecollege, 49, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 2 
1702, 21, Male, Somecollege, 49, No, " what medication you take ", cubetastic3000, public, 5 
1702, 21, Male, Somecollege, 49, No, " what websites you go to ", cubetastic3000, public, 5 
1039, 28, Male, Bachelors, 67, Yes, "vibration", smartphone, noone, 1 
1039, 28, Male, Bachelors, 67, Yes, "unmuted a call", smartphone, noone, 5 
1039, 28, Male, Bachelors, 67, Yes, " when you are busy or interruptible ", cubetastic3000, public, 2 
1039, 28, Male, Bachelors, 67, Yes, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
1039, 28, Male, Bachelors, 67, Yes, " a video of you off-guard ", cubetastic3000, public, 5 
1039, 28, Male, Bachelors, 67, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1039, 28, Male, Bachelors, 67, Yes, " where you are (like a GPS) ", cubetastic3000, public, 5 
1039, 28, Male, Bachelors, 67, Yes, " what television shows you watch ", cubetastic3000, work, 5 
151, 60, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 5 
151, 60, Male, Bachelors, 60, No, "sent premium texts or calls", smartphone, noone, 5 
151, 60, Male, Bachelors, 60, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
151, 60, Male, Bachelors, 60, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
151, 60, Male, Bachelors, 60, No, " recorded your passing conversations ", cubetastic3000, public, 5 
151, 60, Male, Bachelors, 60, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
151, 60, Male, Bachelors, 60, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
151, 60, Male, Bachelors, 60, No, " a video of you off-guard ", cubetastic3000, work, 5 
1395, 37, Female, Masters, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1395, 37, Female, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1395, 37, Female, Masters, 65, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1395, 37, Female, Masters, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1395, 37, Female, Masters, 65, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1395, 37, Female, Masters, 65, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1395, 37, Female, Masters, 65, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1395, 37, Female, Masters, 65, No, " what websites you go to ", cubetastic3000, work, 5 
346, 33, Male, Somecollege, 64, No, "vibration", smartphone, noone, 1 
346, 33, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 3 
346, 33, Male, Somecollege, 64, No, " your age ", cubetastic3000, work, 3 
346, 33, Male, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
346, 33, Male, Somecollege, 64, No, " when you are sick or healthy ", cubetastic3000, work, 4 
346, 33, Male, Somecollege, 64, No, " who you were spending time with ", cubetastic3000, work, 4 
346, 33, Male, Somecollege, 64, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
346, 33, Male, Somecollege, 64, No, " a video of you off-guard ", cubetastic3000, friends, 5 
2072, 29, Female, Masters, 54, No, "vibration", smartphone, noone, 2 
2072, 29, Female, Masters, 54, No, "sent premium texts or calls", smartphone, noone, 4 
2072, 29, Female, Masters, 54, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
2072, 29, Female, Masters, 54, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
2072, 29, Female, Masters, 54, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2072, 29, Female, Masters, 54, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
2072, 29, Female, Masters, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1928, 26, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 1 
1928, 26, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
1928, 26, Male, Bachelors, 67, No, " your heart rate ", cubetastic3000, friends, 5 
1928, 26, Male, Bachelors, 67, No, " who you were spending time with ", cubetastic3000, friends, 5 
1928, 26, Male, Bachelors, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1928, 26, Male, Bachelors, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1928, 26, Male, Bachelors, 67, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1928, 26, Male, Bachelors, 67, No, " how much you use your phone ", cubetastic3000, appserver, 4 
1655, 20, Male, Highschool, 63, No, "unmuted a call", smartphone, noone, 5 
1655, 20, Male, Highschool, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1655, 20, Male, Highschool, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1655, 20, Male, Highschool, 63, No, " recorded the sound around you ", cubetastic3000, public, 3 
1655, 20, Male, Highschool, 63, No, " shared photos you which are already on your device ", cubetastic3000, work, 4 
1655, 20, Male, Highschool, 63, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 4 
1655, 20, Male, Highschool, 63, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1655, 20, Male, Highschool, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 4 
513, 35, Male, Bachelors, 63, No, "vibration", smartphone, noone, 1 
513, 35, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 3 
513, 35, Male, Bachelors, 63, No, " your fingerprint somehow ", cubetastic3000, work, 4 
513, 35, Male, Bachelors, 63, No, " what medical conditions you have ", cubetastic3000, public, 5 
513, 35, Male, Bachelors, 63, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
513, 35, Male, Bachelors, 63, No, " a photo of you off-guard ", cubetastic3000, public, 4 
513, 35, Male, Bachelors, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1127, 47, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1127, 47, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1127, 47, Female, Bachelors, 70, No, " when and how much you have sex ", cubetastic3000, public, 5 
1127, 47, Female, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1127, 47, Female, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1127, 47, Female, Bachelors, 70, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1127, 47, Female, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1127, 47, Female, Bachelors, 70, No, " how much you use your phone ", cubetastic3000, friends, 5 
1339, 60, Female, Somecollege, 52, No, "connected to a bluetooth device", smartphone, noone, 1 
1339, 60, Female, Somecollege, 52, No, "unmuted a call", smartphone, noone, 5 
1339, 60, Female, Somecollege, 52, No, "unmuted a call", cubetastic3000, noone, 5 
1339, 60, Female, Somecollege, 52, No, " when and how well you are sleeping ", cubetastic3000, work, 1 
1339, 60, Female, Somecollege, 52, No, " recorded your work conversations ", cubetastic3000, public, 5 
1339, 60, Female, Somecollege, 52, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1339, 60, Female, Somecollege, 52, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
1339, 60, Female, Somecollege, 52, No, " where you are (like a GPS) ", cubetastic3000, appserver, 1 
2365, 44, Male, Highschool, 48, No, "vibration", smartphone, noone, 2 
2365, 44, Male, Highschool, 48, No, "sent premium texts or calls", smartphone, noone, 5 
2365, 44, Male, Highschool, 48, No, " when, how, and how much you exercise ", cubetastic3000, friends, 3 
2365, 44, Male, Highschool, 48, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
2365, 44, Male, Highschool, 48, No, " recorded your phone conversations ", cubetastic3000, appserver, 2 
2365, 44, Male, Highschool, 48, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 2 
2365, 44, Male, Highschool, 48, No, " your social security number ", cubetastic3000, work, 5 
2365, 44, Male, Highschool, 48, No, " your bank account information ", cubetastic3000, public, 5 
1462, 38, Male, Graduate, 65, No, "vibration", smartphone, noone, 2 
1462, 38, Male, Graduate, 65, No, "unmuted a call", smartphone, noone, 4 
1462, 38, Male, Graduate, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1462, 38, Male, Graduate, 65, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1462, 38, Male, Graduate, 65, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
1462, 38, Male, Graduate, 65, No, " how much you use your computer ", cubetastic3000, friends, 4 
1462, 38, Male, Graduate, 65, No, " your credit card information ", cubetastic3000, work, 4 
833, 20, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
833, 20, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
833, 20, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
833, 20, Female, Somecollege, 70, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
833, 20, Female, Somecollege, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
833, 20, Female, Somecollege, 70, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
833, 20, Female, Somecollege, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
833, 20, Female, Somecollege, 70, No, " your name ", cubetastic3000, public, 5 
2301, 32, Female, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
2301, 32, Female, Highschool, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2301, 32, Female, Highschool, 65, No, " your fingerprint somehow ", cubetastic3000, work, 5 
2301, 32, Female, Highschool, 65, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
2301, 32, Female, Highschool, 65, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
2301, 32, Female, Highschool, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2301, 32, Female, Highschool, 65, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
2301, 32, Female, Highschool, 65, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
2116, 24, Male, Bachelors, 42, No, "vibration", smartphone, noone, 2 
2116, 24, Male, Bachelors, 42, No, "took screenshots while using other apps", smartphone, noone, 3 
2116, 24, Male, Bachelors, 42, No, " your gender ", cubetastic3000, appserver, 4 
2116, 24, Male, Bachelors, 42, No, " when and how much you have sex ", cubetastic3000, friends, 3 
2116, 24, Male, Bachelors, 42, No, " what medical conditions you have ", cubetastic3000, work, 4 
2116, 24, Male, Bachelors, 42, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 3 
2116, 24, Male, Bachelors, 42, No, " your username and password for websites ", cubetastic3000, public, 3 
1007, 26, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
1007, 26, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 5 
1007, 26, Male, Bachelors, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1007, 26, Male, Bachelors, 58, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
1007, 26, Male, Bachelors, 58, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 1 
1007, 26, Male, Bachelors, 58, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1007, 26, Male, Bachelors, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1007, 26, Male, Bachelors, 58, No, " your username for websites ", cubetastic3000, friends, 5 
1357, 26, Male, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
1357, 26, Male, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1357, 26, Male, Bachelors, 55, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1357, 26, Male, Bachelors, 55, No, " shared photos you which are already on your device ", cubetastic3000, work, 4 
1357, 26, Male, Bachelors, 55, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
1357, 26, Male, Bachelors, 55, No, " a photo of you off-guard ", cubetastic3000, public, 4 
1357, 26, Male, Bachelors, 55, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1357, 26, Male, Bachelors, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
423, 20, Male, Somecollege, 56, Yes, "connected to a bluetooth device", smartphone, noone, 5 
423, 20, Male, Somecollege, 56, Yes, "took screenshots while using other apps", smartphone, noone, 5 
423, 20, Male, Somecollege, 56, Yes, " your heart rate ", cubetastic3000, friends, 5 
423, 20, Male, Somecollege, 56, Yes, " your fingerprint somehow ", cubetastic3000, work, 5 
423, 20, Male, Somecollege, 56, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
423, 20, Male, Somecollege, 56, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
423, 20, Male, Somecollege, 56, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
423, 20, Male, Somecollege, 56, Yes, " what products you buy ", cubetastic3000, friends, 5 
1485, 23, Female, Bachelors, 65, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1485, 23, Female, Bachelors, 65, Yes, "unmuted a call", smartphone, noone, 4 
1485, 23, Female, Bachelors, 65, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
1485, 23, Female, Bachelors, 65, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1485, 23, Female, Bachelors, 65, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 4 
1485, 23, Female, Bachelors, 65, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 4 
1485, 23, Female, Bachelors, 65, Yes, " a video of you intoxicated ", cubetastic3000, work, 5 
1485, 23, Female, Bachelors, 65, Yes, " a picture of your signature ", cubetastic3000, friends, 4 
2189, 29, Male, Bachelors, 70, Yes, "vibration", smartphone, noone, 5 
2189, 29, Male, Bachelors, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2189, 29, Male, Bachelors, 70, Yes, " who you were spending time with ", cubetastic3000, work, 5 
2189, 29, Male, Bachelors, 70, Yes, " when you are busy or interruptible ", cubetastic3000, public, 5 
2189, 29, Male, Bachelors, 70, Yes, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
2189, 29, Male, Bachelors, 70, Yes, " your social security number ", cubetastic3000, friends, 5 
2189, 29, Male, Bachelors, 70, Yes, " your bank account information ", cubetastic3000, friends, 5 
2189, 29, Male, Bachelors, 70, Yes, " how much debt you have ", cubetastic3000, public, 5 
596, 21, Male, Bachelors, 55, No, "vibration", smartphone, noone, 3 
596, 21, Male, Bachelors, 55, No, "unmuted a call", smartphone, noone, 4 
596, 21, Male, Bachelors, 55, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
596, 21, Male, Bachelors, 55, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
596, 21, Male, Bachelors, 55, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
596, 21, Male, Bachelors, 55, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
596, 21, Male, Bachelors, 55, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
596, 21, Male, Bachelors, 55, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
212, 25, None, Bachelors, 47, No, "vibration", smartphone, noone, 3 
212, 25, None, Bachelors, 47, No, "took screenshots while using other apps", smartphone, noone, 5 
212, 25, None, Bachelors, 47, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
212, 25, None, Bachelors, 47, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
212, 25, None, Bachelors, 47, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
212, 25, None, Bachelors, 47, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
212, 25, None, Bachelors, 47, No, " how much you use your phone ", cubetastic3000, work, 5 
212, 25, None, Bachelors, 47, No, " your name ", cubetastic3000, public, 5 
488, 36, Female, Somecollege, 55, No, "connected to a bluetooth device", smartphone, noone, 3 
488, 36, Female, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
488, 36, Female, Somecollege, 55, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
488, 36, Female, Somecollege, 55, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
488, 36, Female, Somecollege, 55, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
488, 36, Female, Somecollege, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 2 
488, 36, Female, Somecollege, 55, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
488, 36, Female, Somecollege, 55, No, " what television shows you watch ", cubetastic3000, appserver, 3 
1026, 22, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
1026, 22, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
1026, 22, Male, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1026, 22, Male, Bachelors, 62, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1026, 22, Male, Bachelors, 62, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1026, 22, Male, Bachelors, 62, No, " a picture of your signature ", cubetastic3000, appserver, 5 
1026, 22, Male, Bachelors, 62, No, " how much you use your computer ", cubetastic3000, public, 5 
1026, 22, Male, Bachelors, 62, No, " your credit card information ", cubetastic3000, work, 5 
897, 25, Female, Masters, 63, No, "vibration", smartphone, noone, 3 
897, 25, Female, Masters, 63, No, "unmuted a call", smartphone, noone, 5 
897, 25, Female, Masters, 63, No, " your gender ", cubetastic3000, public, 1 
897, 25, Female, Masters, 63, No, " when and how well you are sleeping ", cubetastic3000, friends, 3 
897, 25, Female, Masters, 63, No, " when and how much you have sex ", cubetastic3000, public, 3 
897, 25, Female, Masters, 63, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
897, 25, Female, Masters, 63, No, " when you are busy or interruptible ", cubetastic3000, work, 4 
897, 25, Female, Masters, 63, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
87, 25, Male, Bachelors, 59, No, "connected to a bluetooth device", smartphone, noone, 2 
87, 25, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 3 
87, 25, Male, Bachelors, 59, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
87, 25, Male, Bachelors, 59, No, " who you were spending time with ", cubetastic3000, work, 5 
87, 25, Male, Bachelors, 59, No, " recorded your work conversations ", cubetastic3000, work, 5 
87, 25, Male, Bachelors, 59, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
87, 25, Male, Bachelors, 59, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
87, 25, Male, Bachelors, 59, No, " how much you use your phone ", cubetastic3000, public, 4 
1298, 23, Male, Bachelors, 50, No, "vibration", smartphone, noone, 2 
1298, 23, Male, Bachelors, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1298, 23, Male, Bachelors, 50, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
1298, 23, Male, Bachelors, 50, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
1298, 23, Male, Bachelors, 50, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1298, 23, Male, Bachelors, 50, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1298, 23, Male, Bachelors, 50, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
1298, 23, Male, Bachelors, 50, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
399, 22, Male, Bachelors, 49, No, "connected to a bluetooth device", smartphone, noone, 2 
399, 22, Male, Bachelors, 49, No, "sent premium texts or calls", smartphone, noone, 4 
399, 22, Male, Bachelors, 49, No, " your heart rate ", cubetastic3000, appserver, 1 
399, 22, Male, Bachelors, 49, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
399, 22, Male, Bachelors, 49, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
399, 22, Male, Bachelors, 49, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
399, 22, Male, Bachelors, 49, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
399, 22, Male, Bachelors, 49, No, " what medication you take ", cubetastic3000, work, 5 
1202, 42, Female, Bachelors, 42, No, "connected to a bluetooth device", smartphone, noone, 1 
1202, 42, Female, Bachelors, 42, No, "unmuted a call", smartphone, noone, 5 
1202, 42, Female, Bachelors, 42, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1202, 42, Female, Bachelors, 42, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
1202, 42, Female, Bachelors, 42, No, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
1202, 42, Female, Bachelors, 42, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1202, 42, Female, Bachelors, 42, No, " how much you use your phone ", cubetastic3000, public, 5 
1202, 42, Female, Bachelors, 42, No, " your username for websites ", cubetastic3000, work, 5 
1500, 28, Female, Somecollege, 54, No, "took screenshots while using other apps", smartphone, noone, 5 
1500, 28, Female, Somecollege, 54, No, "sent premium texts or calls", smartphone, noone, 5 
1500, 28, Female, Somecollege, 54, No, " when you were happy or having fun ", cubetastic3000, appserver, 1 
1500, 28, Female, Somecollege, 54, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1500, 28, Female, Somecollege, 54, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1500, 28, Female, Somecollege, 54, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1500, 28, Female, Somecollege, 54, No, " what television shows you watch ", cubetastic3000, appserver, 4 
1500, 28, Female, Somecollege, 54, No, " what websites you go to ", cubetastic3000, public, 5 
2286, 30, Male, Somecollege, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
2286, 30, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
2286, 30, Male, Somecollege, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 2 
2286, 30, Male, Somecollege, 58, No, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
2286, 30, Male, Somecollege, 58, No, " a video of you unclothed ", cubetastic3000, work, 5 
2286, 30, Male, Somecollege, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
2286, 30, Male, Somecollege, 58, No, " how much you use your computer ", cubetastic3000, appserver, 2 
2286, 30, Male, Somecollege, 58, No, " your username and password for websites ", cubetastic3000, appserver, 5 
1624, 44, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1624, 44, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1624, 44, Male, Somecollege, 67, No, "unmuted a call", cubetastic3000, noone, 5 
1624, 44, Male, Somecollege, 67, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1624, 44, Male, Somecollege, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1624, 44, Male, Somecollege, 67, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1624, 44, Male, Somecollege, 67, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1624, 44, Male, Somecollege, 67, No, " your name ", cubetastic3000, work, 2 
93, 23, Male, Somecollege, 65, No, "unmuted a call", smartphone, noone, 3 
93, 23, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
93, 23, Male, Somecollege, 65, No, " when you were happy or having fun ", cubetastic3000, work, 4 
93, 23, Male, Somecollege, 65, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
93, 23, Male, Somecollege, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
93, 23, Male, Somecollege, 65, No, " a picture of your signature ", cubetastic3000, appserver, 5 
93, 23, Male, Somecollege, 65, No, " how much you use your phone ", cubetastic3000, public, 5 
93, 23, Male, Somecollege, 65, No, " how much you use your computer ", cubetastic3000, work, 5 
376, 24, Male, Somecollege, 46, No, "connected to a bluetooth device", smartphone, noone, 1 
376, 24, Male, Somecollege, 46, No, "took screenshots while using other apps", smartphone, noone, 2 
376, 24, Male, Somecollege, 46, No, " your gender ", cubetastic3000, friends, 1 
376, 24, Male, Somecollege, 46, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
376, 24, Male, Somecollege, 46, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 3 
376, 24, Male, Somecollege, 46, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
376, 24, Male, Somecollege, 46, No, " what television shows you watch ", cubetastic3000, work, 2 
376, 24, Male, Somecollege, 46, No, " what television shows you watch ", cubetastic3000, public, 1 
738, 26, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
738, 26, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
738, 26, Female, Bachelors, 66, No, "vibration", cubetastic3000, noone, 4 
738, 26, Female, Bachelors, 66, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
738, 26, Female, Bachelors, 66, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
738, 26, Female, Bachelors, 66, No, " a photo of you unclothed ", cubetastic3000, public, 5 
738, 26, Female, Bachelors, 66, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
468, 47, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
468, 47, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
468, 47, Male, Somecollege, 69, No, " your age ", cubetastic3000, appserver, 5 
468, 47, Male, Somecollege, 69, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
468, 47, Male, Somecollege, 69, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
468, 47, Male, Somecollege, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
468, 47, Male, Somecollege, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
468, 47, Male, Somecollege, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
749, 34, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 3 
749, 34, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 4 
749, 34, Male, Somecollege, 68, No, " recorded your passing conversations ", cubetastic3000, friends, 4 
749, 34, Male, Somecollege, 68, No, " recorded the sound around you ", cubetastic3000, public, 4 
749, 34, Male, Somecollege, 68, No, " a photo of you off-guard ", cubetastic3000, friends, 4 
749, 34, Male, Somecollege, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
749, 34, Male, Somecollege, 68, No, " your username and password for websites ", cubetastic3000, appserver, 4 
749, 34, Male, Somecollege, 68, No, " your bank account information ", cubetastic3000, public, 5 
2151, 23, Male, Bachelors, 62, No, "vibration", smartphone, noone, 2 
2151, 23, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 2 
2151, 23, Male, Bachelors, 62, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
2151, 23, Male, Bachelors, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
2151, 23, Male, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 3 
2151, 23, Male, Bachelors, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 4 
2151, 23, Male, Bachelors, 62, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
2151, 23, Male, Bachelors, 62, No, " your address ", cubetastic3000, friends, 4 
1813, 23, Female, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 3 
1813, 23, Female, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1813, 23, Female, Bachelors, 54, No, "vibration", cubetastic3000, noone, 1 
1813, 23, Female, Bachelors, 54, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1813, 23, Female, Bachelors, 54, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1813, 23, Female, Bachelors, 54, No, " your address ", cubetastic3000, public, 5 
1813, 23, Female, Bachelors, 54, No, " your credit card information ", cubetastic3000, public, 5 
1813, 23, Female, Bachelors, 54, No, " how much money you have ", cubetastic3000, friends, 5 
567, 48, Female, Bachelors, 57, Yes, "vibration", smartphone, noone, 3 
567, 48, Female, Bachelors, 57, Yes, "connected to a bluetooth device", smartphone, noone, 3 
567, 48, Female, Bachelors, 57, Yes, "connected to a bluetooth device", cubetastic3000, noone, 3 
567, 48, Female, Bachelors, 57, Yes, " shared videos you which are already on your device ", cubetastic3000, public, 5 
567, 48, Female, Bachelors, 57, Yes, " how much you use your computer ", cubetastic3000, public, 4 
567, 48, Female, Bachelors, 57, Yes, " what medication you take ", cubetastic3000, work, 5 
567, 48, Female, Bachelors, 57, Yes, " your bank account information ", cubetastic3000, work, 5 
567, 48, Female, Bachelors, 57, Yes, " how much debt you have ", cubetastic3000, work, 5 
306, 30, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
306, 30, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
306, 30, Female, Somecollege, 70, No, " your gender ", cubetastic3000, friends, 1 
306, 30, Female, Somecollege, 70, No, " when and how much you have sex ", cubetastic3000, friends, 5 
306, 30, Female, Somecollege, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
306, 30, Female, Somecollege, 70, No, " recorded the sound around you ", cubetastic3000, work, 5 
306, 30, Female, Somecollege, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1941, 29, Female, Bachelors, 66, No, "vibration", smartphone, noone, 1 
1941, 29, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1941, 29, Female, Bachelors, 66, No, " your heart rate ", cubetastic3000, friends, 2 
1941, 29, Female, Bachelors, 66, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1941, 29, Female, Bachelors, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1941, 29, Female, Bachelors, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1941, 29, Female, Bachelors, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1941, 29, Female, Bachelors, 66, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
358, 32, Female, Graduate, 64, No, "vibration", smartphone, noone, 4 
358, 32, Female, Graduate, 64, No, "sent premium texts or calls", smartphone, noone, 5 
358, 32, Female, Graduate, 64, No, " when, how, and how much you exercise ", cubetastic3000, friends, 3 
358, 32, Female, Graduate, 64, No, " recorded your work conversations ", cubetastic3000, public, 5 
358, 32, Female, Graduate, 64, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
358, 32, Female, Graduate, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
358, 32, Female, Graduate, 64, No, " what websites you go to ", cubetastic3000, appserver, 5 
1170, 23, Female, Highschool, 70, Yes, "vibration", smartphone, noone, 2 
1170, 23, Female, Highschool, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
1170, 23, Female, Highschool, 70, Yes, " your gender ", cubetastic3000, work, 2 
1170, 23, Female, Highschool, 70, Yes, " who you were spending time with ", cubetastic3000, work, 5 
1170, 23, Female, Highschool, 70, Yes, " recorded your passing conversations ", cubetastic3000, public, 5 
1170, 23, Female, Highschool, 70, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1170, 23, Female, Highschool, 70, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1170, 23, Female, Highschool, 70, Yes, " how much money you have ", cubetastic3000, friends, 5 
2061, 27, Male, Bachelors, 70, No, "vibration", smartphone, noone, 1 
2061, 27, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2061, 27, Male, Bachelors, 70, No, "unmuted a call", cubetastic3000, noone, 5 
2061, 27, Male, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2061, 27, Male, Bachelors, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2061, 27, Male, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, appserver, 5 
2061, 27, Male, Bachelors, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1800, 28, Female, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
1800, 28, Female, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1800, 28, Female, Bachelors, 61, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1800, 28, Female, Bachelors, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1800, 28, Female, Bachelors, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1800, 28, Female, Bachelors, 61, No, " how much you use your computer ", cubetastic3000, work, 5 
1800, 28, Female, Bachelors, 61, No, " your social security number ", cubetastic3000, appserver, 5 
1013, 24, Male, Masters, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
1013, 24, Male, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
1013, 24, Male, Masters, 70, No, " the language you were speaking ", cubetastic3000, public, 3 
1013, 24, Male, Masters, 70, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1013, 24, Male, Masters, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1013, 24, Male, Masters, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1013, 24, Male, Masters, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1013, 24, Male, Masters, 70, No, " your social security number ", cubetastic3000, public, 5 
1993, 22, Female, Bachelors, 69, No, "vibration", smartphone, noone, 3 
1993, 22, Female, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
1993, 22, Female, Bachelors, 69, No, " when you were happy or having fun ", cubetastic3000, public, 4 
1993, 22, Female, Bachelors, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1993, 22, Female, Bachelors, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1993, 22, Female, Bachelors, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1993, 22, Female, Bachelors, 69, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1993, 22, Female, Bachelors, 69, No, " how much money you have ", cubetastic3000, appserver, 5 
1750, 36, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1750, 36, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1750, 36, Female, Somecollege, 67, No, " your gender ", cubetastic3000, appserver, 3 
1750, 36, Female, Somecollege, 67, No, " the language you were speaking ", cubetastic3000, friends, 5 
1750, 36, Female, Somecollege, 67, No, " your heart rate ", cubetastic3000, friends, 5 
1750, 36, Female, Somecollege, 67, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
1750, 36, Female, Somecollege, 67, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1750, 36, Female, Somecollege, 67, No, " how much debt you have ", cubetastic3000, appserver, 5 
366, 42, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
366, 42, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 3 
366, 42, Male, Somecollege, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 1 
366, 42, Male, Somecollege, 70, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
366, 42, Male, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
366, 42, Male, Somecollege, 70, No, " how much you use your computer ", cubetastic3000, work, 5 
366, 42, Male, Somecollege, 70, No, " your name ", cubetastic3000, appserver, 5 
366, 42, Male, Somecollege, 70, No, " your credit card information ", cubetastic3000, public, 5 
920, 28, Female, Bachelors, 58, No, "vibration", smartphone, noone, 2 
920, 28, Female, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
920, 28, Female, Bachelors, 58, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
920, 28, Female, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
920, 28, Female, Bachelors, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
920, 28, Female, Bachelors, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
920, 28, Female, Bachelors, 58, No, " your credit card information ", cubetastic3000, work, 5 
920, 28, Female, Bachelors, 58, No, " how much debt you have ", cubetastic3000, friends, 4 
818, 20, Female, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
818, 20, Female, Somecollege, 64, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
818, 20, Female, Somecollege, 64, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
818, 20, Female, Somecollege, 64, No, " when you were happy or having fun ", cubetastic3000, public, 4 
818, 20, Female, Somecollege, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
818, 20, Female, Somecollege, 64, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
834, 35, Male, Somecollege, 49, Yes, "unmuted a call", smartphone, noone, 3 
834, 35, Male, Somecollege, 49, Yes, "took screenshots while using other apps", smartphone, noone, 2 
834, 35, Male, Somecollege, 49, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 4 
834, 35, Male, Somecollege, 49, Yes, " when and how much you have sex ", cubetastic3000, work, 5 
834, 35, Male, Somecollege, 49, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
834, 35, Male, Somecollege, 49, Yes, " a photo of you unclothed ", cubetastic3000, friends, 5 
834, 35, Male, Somecollege, 49, Yes, " a video of you intoxicated ", cubetastic3000, appserver, 1 
834, 35, Male, Somecollege, 49, Yes, " what products you buy ", cubetastic3000, public, 3 
1050, 35, Female, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
1050, 35, Female, Highschool, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1050, 35, Female, Highschool, 65, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1050, 35, Female, Highschool, 65, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1050, 35, Female, Highschool, 65, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1050, 35, Female, Highschool, 65, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1050, 35, Female, Highschool, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
726, 27, Female, Highschool, 62, No, "vibration", smartphone, noone, 4 
726, 27, Female, Highschool, 62, No, "connected to a bluetooth device", smartphone, noone, 4 
726, 27, Female, Highschool, 62, No, " your gender ", cubetastic3000, friends, 4 
726, 27, Female, Highschool, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
726, 27, Female, Highschool, 62, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
726, 27, Female, Highschool, 62, No, " a video of you unclothed ", cubetastic3000, work, 5 
726, 27, Female, Highschool, 62, No, " your name ", cubetastic3000, appserver, 4 
726, 27, Female, Highschool, 62, No, " your username for websites ", cubetastic3000, friends, 5 
2275, 51, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
2275, 51, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2275, 51, Male, Somecollege, 68, No, " your gender ", cubetastic3000, public, 1 
2275, 51, Male, Somecollege, 68, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
2275, 51, Male, Somecollege, 68, No, " who you were spending time with ", cubetastic3000, work, 5 
2275, 51, Male, Somecollege, 68, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2275, 51, Male, Somecollege, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
2275, 51, Male, Somecollege, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2348, 31, Male, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
2348, 31, Male, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
2348, 31, Male, Somecollege, 61, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
2348, 31, Male, Somecollege, 61, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2348, 31, Male, Somecollege, 61, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
2348, 31, Male, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
2348, 31, Male, Somecollege, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
2348, 31, Male, Somecollege, 61, No, " your username for websites ", cubetastic3000, friends, 5 
432, 24, Female, Bachelors, 63, No, "vibration", smartphone, noone, 1 
432, 24, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
432, 24, Female, Bachelors, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
432, 24, Female, Bachelors, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
432, 24, Female, Bachelors, 63, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
432, 24, Female, Bachelors, 63, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
432, 24, Female, Bachelors, 63, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1391, 34, Male, Masters, 50, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1391, 34, Male, Masters, 50, Yes, "sent premium texts or calls", smartphone, noone, 2 
1391, 34, Male, Masters, 50, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 2 
1391, 34, Male, Masters, 50, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 1 
1391, 34, Male, Masters, 50, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 2 
1391, 34, Male, Masters, 50, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
1391, 34, Male, Masters, 50, Yes, " your address ", cubetastic3000, friends, 1 
1391, 34, Male, Masters, 50, Yes, " your social security number ", cubetastic3000, work, 4 
527, 27, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 2 
527, 27, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 4 
527, 27, Male, Somecollege, 60, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
527, 27, Male, Somecollege, 60, No, " when you were happy or having fun ", cubetastic3000, public, 4 
527, 27, Male, Somecollege, 60, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 3 
527, 27, Male, Somecollege, 60, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
527, 27, Male, Somecollege, 60, No, " what products you buy ", cubetastic3000, work, 5 
527, 27, Male, Somecollege, 60, No, " how much money you have ", cubetastic3000, work, 5 
1715, 51, Male, Highschool, 62, No, "vibration", smartphone, noone, 3 
1715, 51, Male, Highschool, 62, No, "unmuted a call", smartphone, noone, 3 
1715, 51, Male, Highschool, 62, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
1715, 51, Male, Highschool, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1715, 51, Male, Highschool, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1715, 51, Male, Highschool, 62, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1715, 51, Male, Highschool, 62, No, " how much you use your computer ", cubetastic3000, friends, 4 
1715, 51, Male, Highschool, 62, No, " your username for websites ", cubetastic3000, work, 5 
1250, 34, Male, Graduate, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1250, 34, Male, Graduate, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1250, 34, Male, Graduate, 57, No, " when you are sick or healthy ", cubetastic3000, public, 4 
1250, 34, Male, Graduate, 57, No, " a photo of you off-guard ", cubetastic3000, work, 4 
1250, 34, Male, Graduate, 57, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1250, 34, Male, Graduate, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 2 
1250, 34, Male, Graduate, 57, No, " a video of you unclothed ", cubetastic3000, public, 5 
1250, 34, Male, Graduate, 57, No, " how much you use your computer ", cubetastic3000, appserver, 4 
824, 25, Female, Somehighschool, 58, No, "vibration", smartphone, noone, 3 
824, 25, Female, Somehighschool, 58, No, "sent premium texts or calls", smartphone, noone, 5 
824, 25, Female, Somehighschool, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
824, 25, Female, Somehighschool, 58, No, " when you were happy or having fun ", cubetastic3000, appserver, 2 
824, 25, Female, Somehighschool, 58, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
824, 25, Female, Somehighschool, 58, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
824, 25, Female, Somehighschool, 58, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 2 
824, 25, Female, Somehighschool, 58, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 2 
317, 23, Male, Somecollege, 38, No, "unmuted a call", smartphone, noone, 1 
317, 23, Male, Somecollege, 38, No, "took screenshots while using other apps", smartphone, noone, 3 
317, 23, Male, Somecollege, 38, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 1 
317, 23, Male, Somecollege, 38, No, " when, how, and how much you exercise ", cubetastic3000, friends, 1 
317, 23, Male, Somecollege, 38, No, " when, how, and how much you exercise ", cubetastic3000, work, 3 
317, 23, Male, Somecollege, 38, No, " what medical conditions you have ", cubetastic3000, friends, 5 
317, 23, Male, Somecollege, 38, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
317, 23, Male, Somecollege, 38, No, " a video of you intoxicated ", cubetastic3000, friends, 1 
2310, 25, Male, Somecollege, 69, No, "vibration", smartphone, noone, 2 
2310, 25, Male, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 2 
2310, 25, Male, Somecollege, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
2310, 25, Male, Somecollege, 69, No, " recorded your phone conversations ", cubetastic3000, friends, 4 
2310, 25, Male, Somecollege, 69, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
2310, 25, Male, Somecollege, 69, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
2310, 25, Male, Somecollege, 69, No, " your address ", cubetastic3000, appserver, 3 
333, 31, Male, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 2 
333, 31, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
333, 31, Male, Somecollege, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 3 
333, 31, Male, Somecollege, 69, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
333, 31, Male, Somecollege, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
333, 31, Male, Somecollege, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
333, 31, Male, Somecollege, 69, No, " your social security number ", cubetastic3000, work, 5 
938, 32, Female, Bachelors, 60, Yes, "vibration", smartphone, noone, 2 
938, 32, Female, Bachelors, 60, Yes, "connected to a bluetooth device", smartphone, noone, 2 
938, 32, Female, Bachelors, 60, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
938, 32, Female, Bachelors, 60, Yes, " recorded your phone conversations ", cubetastic3000, friends, 5 
938, 32, Female, Bachelors, 60, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
938, 32, Female, Bachelors, 60, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 4 
938, 32, Female, Bachelors, 60, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
938, 32, Female, Bachelors, 60, Yes, " your username for websites ", cubetastic3000, public, 5 
378, 26, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
378, 26, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
378, 26, Male, Somecollege, 70, No, " your gender ", cubetastic3000, appserver, 4 
378, 26, Male, Somecollege, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
378, 26, Male, Somecollege, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
378, 26, Male, Somecollege, 70, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
378, 26, Male, Somecollege, 70, No, " your username for websites ", cubetastic3000, public, 5 
378, 26, Male, Somecollege, 70, No, " your bank account information ", cubetastic3000, work, 5 
2155, 26, Male, Somecollege, 60, No, "vibration", smartphone, noone, 1 
2155, 26, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
2155, 26, Male, Somecollege, 60, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 1 
2155, 26, Male, Somecollege, 60, No, " a video of you intoxicated ", cubetastic3000, work, 5 
2155, 26, Male, Somecollege, 60, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
2155, 26, Male, Somecollege, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2155, 26, Male, Somecollege, 60, No, " what websites you go to ", cubetastic3000, public, 5 
2155, 26, Male, Somecollege, 60, No, " how much debt you have ", cubetastic3000, public, 5 
503, 30, Male, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
503, 30, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
503, 30, Male, Bachelors, 64, No, " recorded your work conversations ", cubetastic3000, friends, 5 
503, 30, Male, Bachelors, 64, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
503, 30, Male, Bachelors, 64, No, " a photo of you unclothed ", cubetastic3000, public, 5 
503, 30, Male, Bachelors, 64, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
503, 30, Male, Bachelors, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2328, 23, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 2 
2328, 23, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2328, 23, Male, Somecollege, 60, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
2328, 23, Male, Somecollege, 60, No, " a video of you off-guard ", cubetastic3000, friends, 5 
2328, 23, Male, Somecollege, 60, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
2328, 23, Male, Somecollege, 60, No, " how much you use your phone ", cubetastic3000, public, 5 
2328, 23, Male, Somecollege, 60, No, " your username and password for websites ", cubetastic3000, work, 5 
2328, 23, Male, Somecollege, 60, No, " how much money you have ", cubetastic3000, work, 5 
27, 51, Male, Somehighschool, 61, No, "vibration", smartphone, noone, 2 
27, 51, Male, Somehighschool, 61, No, "unmuted a call", smartphone, noone, 5 
27, 51, Male, Somehighschool, 61, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
27, 51, Male, Somehighschool, 61, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
27, 51, Male, Somehighschool, 61, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
27, 51, Male, Somehighschool, 61, No, " what medication you take ", cubetastic3000, appserver, 4 
27, 51, Male, Somehighschool, 61, No, " what products you buy ", cubetastic3000, friends, 5 
27, 51, Male, Somehighschool, 61, No, " your social security number ", cubetastic3000, appserver, 5 
1789, 36, Female, Somecollege, 70, No, "vibration", smartphone, noone, 1 
1789, 36, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1789, 36, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
1789, 36, Female, Somecollege, 70, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1789, 36, Female, Somecollege, 70, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
1789, 36, Female, Somecollege, 70, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
1789, 36, Female, Somecollege, 70, No, " how much you use your phone ", cubetastic3000, work, 5 
1789, 36, Female, Somecollege, 70, No, " your name ", cubetastic3000, friends, 5 
698, 31, Male, Highschool, 70, No, "vibration", smartphone, noone, 1 
698, 31, Male, Highschool, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
698, 31, Male, Highschool, 70, No, " your heart rate ", cubetastic3000, public, 1 
698, 31, Male, Highschool, 70, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
698, 31, Male, Highschool, 70, No, " when you are sick or healthy ", cubetastic3000, public, 1 
698, 31, Male, Highschool, 70, No, " recorded your passing conversations ", cubetastic3000, work, 5 
698, 31, Male, Highschool, 70, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
698, 31, Male, Highschool, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
348, 25, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 5 
348, 25, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
348, 25, Male, Somecollege, 60, No, " the language you were speaking ", cubetastic3000, public, 1 
348, 25, Male, Somecollege, 60, No, " your heart rate ", cubetastic3000, work, 2 
348, 25, Male, Somecollege, 60, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
348, 25, Male, Somecollege, 60, No, " when and how much you have sex ", cubetastic3000, public, 5 
348, 25, Male, Somecollege, 60, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
348, 25, Male, Somecollege, 60, No, " your username for websites ", cubetastic3000, friends, 5 
40, 43, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
40, 43, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
40, 43, Male, Somecollege, 69, No, " what medical conditions you have ", cubetastic3000, work, 5 
40, 43, Male, Somecollege, 69, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
40, 43, Male, Somecollege, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
40, 43, Male, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
40, 43, Male, Somecollege, 69, No, " your name ", cubetastic3000, appserver, 4 
40, 43, Male, Somecollege, 69, No, " how much debt you have ", cubetastic3000, appserver, 5 
2242, 56, Male, Masters, 69, Yes, "vibration", smartphone, noone, 1 
2242, 56, Male, Masters, 69, Yes, "connected to a bluetooth device", smartphone, noone, 2 
2242, 56, Male, Masters, 69, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2242, 56, Male, Masters, 69, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 4 
2242, 56, Male, Masters, 69, Yes, " a photo of you off-guard ", cubetastic3000, public, 5 
2242, 56, Male, Masters, 69, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2242, 56, Male, Masters, 69, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
2242, 56, Male, Masters, 69, Yes, " what television shows you watch ", cubetastic3000, work, 5 
2081, 30, Male, Highschool, 65, No, "vibration", smartphone, noone, 1 
2081, 30, Male, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
2081, 30, Male, Highschool, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
2081, 30, Male, Highschool, 65, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
2081, 30, Male, Highschool, 65, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
2081, 30, Male, Highschool, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2081, 30, Male, Highschool, 65, No, " what products you buy ", cubetastic3000, work, 5 
2081, 30, Male, Highschool, 65, No, " your address ", cubetastic3000, work, 5 
1865, 28, Male, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
1865, 28, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
1865, 28, Male, Bachelors, 64, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1865, 28, Male, Bachelors, 64, No, " when you are sick or healthy ", cubetastic3000, work, 3 
1865, 28, Male, Bachelors, 64, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1865, 28, Male, Bachelors, 64, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1865, 28, Male, Bachelors, 64, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1865, 28, Male, Bachelors, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1918, 31, Female, Bachelors, 64, No, "vibration", smartphone, noone, 2 
1918, 31, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 3 
1918, 31, Female, Bachelors, 64, No, " when you were happy or having fun ", cubetastic3000, work, 4 
1918, 31, Female, Bachelors, 64, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1918, 31, Female, Bachelors, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1918, 31, Female, Bachelors, 64, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1918, 31, Female, Bachelors, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
1918, 31, Female, Bachelors, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 4 
1098, 28, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 4 
1098, 28, Male, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
1098, 28, Male, Bachelors, 65, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1098, 28, Male, Bachelors, 65, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
1098, 28, Male, Bachelors, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1098, 28, Male, Bachelors, 65, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
1098, 28, Male, Bachelors, 65, No, " what websites you go to ", cubetastic3000, work, 5 
1098, 28, Male, Bachelors, 65, No, " your bank account information ", cubetastic3000, friends, 5 
2038, 27, Male, Somecollege, 55, No, "vibration", smartphone, noone, 4 
2038, 27, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 5 
2038, 27, Male, Somecollege, 55, No, " when you are sick or healthy ", cubetastic3000, work, 5 
2038, 27, Male, Somecollege, 55, No, " recorded your passing conversations ", cubetastic3000, public, 5 
2038, 27, Male, Somecollege, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
2038, 27, Male, Somecollege, 55, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
2038, 27, Male, Somecollege, 55, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
2038, 27, Male, Somecollege, 55, No, " your social security number ", cubetastic3000, friends, 5 
1859, 31, None, Masters, 29, No, "vibration", smartphone, noone, 3 
1859, 31, None, Masters, 29, No, "sent premium texts or calls", smartphone, noone, 5 
1859, 31, None, Masters, 29, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
1859, 31, None, Masters, 29, No, " when and how much you have sex ", cubetastic3000, friends, 1 
1859, 31, None, Masters, 29, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1859, 31, None, Masters, 29, No, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
1859, 31, None, Masters, 29, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 2 
1859, 31, None, Masters, 29, No, " what television shows you watch ", cubetastic3000, work, 3 
2164, 46, Female, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2164, 46, Female, Bachelors, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2164, 46, Female, Bachelors, 70, Yes, " your age ", cubetastic3000, public, 5 
2164, 46, Female, Bachelors, 70, Yes, " who you were spending time with ", cubetastic3000, public, 5 
2164, 46, Female, Bachelors, 70, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
2164, 46, Female, Bachelors, 70, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2164, 46, Female, Bachelors, 70, Yes, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
2164, 46, Female, Bachelors, 70, Yes, " a video of you unclothed ", cubetastic3000, appserver, 5 
1028, 24, Male, Bachelors, 55, Yes, "vibration", smartphone, noone, 3 
1028, 24, Male, Bachelors, 55, Yes, "unmuted a call", smartphone, noone, 4 
1028, 24, Male, Bachelors, 55, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1028, 24, Male, Bachelors, 55, Yes, " when you are busy or interruptible ", cubetastic3000, friends, 1 
1028, 24, Male, Bachelors, 55, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1028, 24, Male, Bachelors, 55, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1028, 24, Male, Bachelors, 55, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
1028, 24, Male, Bachelors, 55, Yes, " your credit card information ", cubetastic3000, public, 5 
1834, 28, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
1834, 28, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1834, 28, Male, Bachelors, 64, No, " your age ", cubetastic3000, appserver, 3 
1834, 28, Male, Bachelors, 64, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1834, 28, Male, Bachelors, 64, No, " what medication you take ", cubetastic3000, appserver, 5 
1834, 28, Male, Bachelors, 64, No, " what websites you go to ", cubetastic3000, friends, 3 
1834, 28, Male, Bachelors, 64, No, " your name ", cubetastic3000, public, 4 
1834, 28, Male, Bachelors, 64, No, " your bank account information ", cubetastic3000, work, 5 
2187, 67, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
2187, 67, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2187, 67, Female, Bachelors, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
2187, 67, Female, Bachelors, 64, No, " when and how much you have sex ", cubetastic3000, work, 5 
2187, 67, Female, Bachelors, 64, No, " when you are sick or healthy ", cubetastic3000, public, 5 
2187, 67, Female, Bachelors, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2187, 67, Female, Bachelors, 64, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1653, 27, Male, Graduate, 61, No, "unmuted a call", smartphone, noone, 5 
1653, 27, Male, Graduate, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1653, 27, Male, Graduate, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1653, 27, Male, Graduate, 61, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1653, 27, Male, Graduate, 61, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1653, 27, Male, Graduate, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
1653, 27, Male, Graduate, 61, No, " your credit card information ", cubetastic3000, work, 5 
1653, 27, Male, Graduate, 61, No, " your credit card information ", cubetastic3000, appserver, 5 
757, 27, Male, Somecollege, 43, No, "took screenshots while using other apps", smartphone, noone, 4 
757, 27, Male, Somecollege, 43, No, "sent premium texts or calls", smartphone, noone, 5 
757, 27, Male, Somecollege, 43, No, " your heart rate ", cubetastic3000, friends, 1 
757, 27, Male, Somecollege, 43, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
757, 27, Male, Somecollege, 43, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
757, 27, Male, Somecollege, 43, No, " a photo of you unclothed ", cubetastic3000, work, 5 
757, 27, Male, Somecollege, 43, No, " how much you use your computer ", cubetastic3000, friends, 5 
757, 27, Male, Somecollege, 43, No, " your bank account information ", cubetastic3000, appserver, 5 
772, 21, Male, Somecollege, 67, Yes, "vibration", smartphone, noone, 5 
772, 21, Male, Somecollege, 67, Yes, "took screenshots while using other apps", smartphone, noone, 5 
772, 21, Male, Somecollege, 67, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
772, 21, Male, Somecollege, 67, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
772, 21, Male, Somecollege, 67, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
772, 21, Male, Somecollege, 67, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
772, 21, Male, Somecollege, 67, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
772, 21, Male, Somecollege, 67, Yes, " what websites you go to ", cubetastic3000, friends, 5 
2214, 32, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2214, 32, Female, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
2214, 32, Female, Bachelors, 69, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
2214, 32, Female, Bachelors, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2214, 32, Female, Bachelors, 69, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
2214, 32, Female, Bachelors, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2214, 32, Female, Bachelors, 69, No, " how much you use your computer ", cubetastic3000, friends, 5 
2214, 32, Female, Bachelors, 69, No, " what websites you go to ", cubetastic3000, public, 5 
797, 66, Male, Masters, 68, No, "vibration", smartphone, noone, 4 
797, 66, Male, Masters, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
797, 66, Male, Masters, 68, No, " your fingerprint somehow ", cubetastic3000, public, 5 
797, 66, Male, Masters, 68, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
797, 66, Male, Masters, 68, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
797, 66, Male, Masters, 68, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
797, 66, Male, Masters, 68, No, " a video of you unclothed ", cubetastic3000, friends, 5 
797, 66, Male, Masters, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
274, 23, Female, Highschool, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
274, 23, Female, Highschool, 67, No, "sent premium texts or calls", smartphone, noone, 5 
274, 23, Female, Highschool, 67, No, " the language you were speaking ", cubetastic3000, friends, 5 
274, 23, Female, Highschool, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
274, 23, Female, Highschool, 67, No, " a video of you intoxicated ", cubetastic3000, work, 4 
274, 23, Female, Highschool, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
274, 23, Female, Highschool, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
274, 23, Female, Highschool, 67, No, " what medication you take ", cubetastic3000, appserver, 5 
2245, 69, Female, Masters, 67, Yes, "vibration", smartphone, noone, 3 
2245, 69, Female, Masters, 67, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2245, 69, Female, Masters, 67, Yes, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
2245, 69, Female, Masters, 67, Yes, " when you were happy or having fun ", cubetastic3000, public, 5 
2245, 69, Female, Masters, 67, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
2245, 69, Female, Masters, 67, Yes, " a video of you intoxicated ", cubetastic3000, work, 5 
2245, 69, Female, Masters, 67, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2245, 69, Female, Masters, 67, Yes, " what television shows you watch ", cubetastic3000, work, 3 
1555, 50, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1555, 50, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1555, 50, Male, Somecollege, 70, No, " your age ", cubetastic3000, public, 5 
1555, 50, Male, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, work, 5 
1555, 50, Male, Somecollege, 70, No, " when you were happy or having fun ", cubetastic3000, public, 5 
1555, 50, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1555, 50, Male, Somecollege, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1555, 50, Male, Somecollege, 70, No, " how much you use your computer ", cubetastic3000, friends, 5 
369, 27, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
369, 27, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
369, 27, Male, Somecollege, 70, No, " your gender ", cubetastic3000, appserver, 4 
369, 27, Male, Somecollege, 70, No, " your heart rate ", cubetastic3000, public, 4 
369, 27, Male, Somecollege, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
369, 27, Male, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
369, 27, Male, Somecollege, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
369, 27, Male, Somecollege, 70, No, " how much money you have ", cubetastic3000, appserver, 5 
2197, 28, Female, Somecollege, 59, Yes, "vibration", smartphone, noone, 1 
2197, 28, Female, Somecollege, 59, Yes, "sent premium texts or calls", smartphone, noone, 5 
2197, 28, Female, Somecollege, 59, Yes, " your fingerprint somehow ", cubetastic3000, work, 5 
2197, 28, Female, Somecollege, 59, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
2197, 28, Female, Somecollege, 59, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
2197, 28, Female, Somecollege, 59, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2197, 28, Female, Somecollege, 59, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
2197, 28, Female, Somecollege, 59, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
449, 26, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
449, 26, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
449, 26, Male, Somecollege, 64, No, " your heart rate ", cubetastic3000, work, 5 
449, 26, Male, Somecollege, 64, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
449, 26, Male, Somecollege, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
449, 26, Male, Somecollege, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
449, 26, Male, Somecollege, 64, No, " what websites you go to ", cubetastic3000, public, 5 
449, 26, Male, Somecollege, 64, No, " your name ", cubetastic3000, appserver, 5 
90, 32, Male, Somecollege, 54, No, "vibration", smartphone, noone, 2 
90, 32, Male, Somecollege, 54, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
90, 32, Male, Somecollege, 54, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
90, 32, Male, Somecollege, 54, No, " how much you use your computer ", cubetastic3000, friends, 4 
90, 32, Male, Somecollege, 54, No, " what television shows you watch ", cubetastic3000, public, 2 
90, 32, Male, Somecollege, 54, No, " your username for websites ", cubetastic3000, public, 4 
90, 32, Male, Somecollege, 54, No, " your username and password for websites ", cubetastic3000, public, 5 
1308, 23, Male, Somecollege, 66, No, "vibration", smartphone, noone, 2 
1308, 23, Male, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 3 
1308, 23, Male, Somecollege, 66, No, " your age ", cubetastic3000, friends, 1 
1308, 23, Male, Somecollege, 66, No, " when and how well you are sleeping ", cubetastic3000, friends, 2 
1308, 23, Male, Somecollege, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1308, 23, Male, Somecollege, 66, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1308, 23, Male, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1308, 23, Male, Somecollege, 66, No, " your bank account information ", cubetastic3000, appserver, 5 
525, 28, Male, Bachelors, 61, No, "vibration", smartphone, noone, 3 
525, 28, Male, Bachelors, 61, No, "unmuted a call", smartphone, noone, 4 
525, 28, Male, Bachelors, 61, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
525, 28, Male, Bachelors, 61, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
525, 28, Male, Bachelors, 61, No, " a video of you unclothed ", cubetastic3000, friends, 5 
525, 28, Male, Bachelors, 61, No, " what products you buy ", cubetastic3000, friends, 5 
525, 28, Male, Bachelors, 61, No, " what products you buy ", cubetastic3000, public, 4 
525, 28, Male, Bachelors, 61, No, " your credit card information ", cubetastic3000, appserver, 5 
1201, 23, Male, Bachelors, 63, No, "vibration", smartphone, noone, 4 
1201, 23, Male, Bachelors, 63, No, "unmuted a call", smartphone, noone, 4 
1201, 23, Male, Bachelors, 63, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
1201, 23, Male, Bachelors, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1201, 23, Male, Bachelors, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1201, 23, Male, Bachelors, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
1201, 23, Male, Bachelors, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1201, 23, Male, Bachelors, 63, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
2241, 34, Male, Somecollege, 55, No, "connected to a bluetooth device", smartphone, noone, 4 
2241, 34, Male, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
2241, 34, Male, Somecollege, 55, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
2241, 34, Male, Somecollege, 55, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
2241, 34, Male, Somecollege, 55, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
2241, 34, Male, Somecollege, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
2241, 34, Male, Somecollege, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
2241, 34, Male, Somecollege, 55, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1309, 29, Male, Somecollege, 68, No, "vibration", smartphone, noone, 1 
1309, 29, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
1309, 29, Male, Somecollege, 68, No, " when and how much you have sex ", cubetastic3000, public, 5 
1309, 29, Male, Somecollege, 68, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1309, 29, Male, Somecollege, 68, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
1309, 29, Male, Somecollege, 68, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
1309, 29, Male, Somecollege, 68, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1309, 29, Male, Somecollege, 68, No, " how much you use your computer ", cubetastic3000, public, 5 
18, 24, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
18, 24, Female, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
18, 24, Female, Bachelors, 64, No, " recorded your work conversations ", cubetastic3000, friends, 4 
18, 24, Female, Bachelors, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
18, 24, Female, Bachelors, 64, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
18, 24, Female, Bachelors, 64, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
18, 24, Female, Bachelors, 64, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
18, 24, Female, Bachelors, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1948, 24, Male, Masters, 53, No, "unmuted a call", smartphone, noone, 5 
1948, 24, Male, Masters, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1948, 24, Male, Masters, 53, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 4 
1948, 24, Male, Masters, 53, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
1948, 24, Male, Masters, 53, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1948, 24, Male, Masters, 53, No, " a picture of your signature ", cubetastic3000, friends, 5 
1948, 24, Male, Masters, 53, No, " how much you use your computer ", cubetastic3000, work, 5 
1948, 24, Male, Masters, 53, No, " your social security number ", cubetastic3000, friends, 5 
1609, 24, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
1609, 24, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 5 
1609, 24, Male, Bachelors, 62, No, " your heart rate ", cubetastic3000, work, 2 
1609, 24, Male, Bachelors, 62, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1609, 24, Male, Bachelors, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 3 
1609, 24, Male, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1609, 24, Male, Bachelors, 62, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1609, 24, Male, Bachelors, 62, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1347, 31, Male, Somecollege, 58, No, "vibration", smartphone, noone, 2 
1347, 31, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1347, 31, Male, Somecollege, 58, No, " your gender ", cubetastic3000, public, 1 
1347, 31, Male, Somecollege, 58, No, " how close you are to other people you interact with ", cubetastic3000, public, 3 
1347, 31, Male, Somecollege, 58, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1347, 31, Male, Somecollege, 58, No, " shared videos you which are already on your device ", cubetastic3000, public, 3 
1347, 31, Male, Somecollege, 58, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1347, 31, Male, Somecollege, 58, No, " what websites you go to ", cubetastic3000, appserver, 2 
1796, 32, Female, Masters, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
1796, 32, Female, Masters, 68, No, "unmuted a call", smartphone, noone, 5 
1796, 32, Female, Masters, 68, No, " who you were spending time with ", cubetastic3000, friends, 5 
1796, 32, Female, Masters, 68, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1796, 32, Female, Masters, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1796, 32, Female, Masters, 68, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1796, 32, Female, Masters, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1796, 32, Female, Masters, 68, No, " your username for websites ", cubetastic3000, appserver, 5 
1463, 23, Male, Somecollege, 57, No, "vibration", smartphone, noone, 5 
1463, 23, Male, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 5 
1463, 23, Male, Somecollege, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 3 
1463, 23, Male, Somecollege, 57, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 2 
1463, 23, Male, Somecollege, 57, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 3 
1463, 23, Male, Somecollege, 57, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 2 
1463, 23, Male, Somecollege, 57, No, " a video of you off-guard ", cubetastic3000, appserver, 3 
1463, 23, Male, Somecollege, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 3 
2109, 27, Female, Somecollege, 65, No, "vibration", smartphone, noone, 2 
2109, 27, Female, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
2109, 27, Female, Somecollege, 65, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
2109, 27, Female, Somecollege, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2109, 27, Female, Somecollege, 65, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
2109, 27, Female, Somecollege, 65, No, " a video of you off-guard ", cubetastic3000, work, 5 
2109, 27, Female, Somecollege, 65, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
2109, 27, Female, Somecollege, 65, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1584, 20, Male, Highschool, 48, No, "vibration", smartphone, noone, 3 
1584, 20, Male, Highschool, 48, No, "connected to a bluetooth device", smartphone, noone, 4 
1584, 20, Male, Highschool, 48, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1584, 20, Male, Highschool, 48, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1584, 20, Male, Highschool, 48, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1584, 20, Male, Highschool, 48, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1584, 20, Male, Highschool, 48, No, " your address ", cubetastic3000, public, 5 
2249, 25, Female, Bachelors, 70, No, "vibration", smartphone, noone, 4 
2249, 25, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
2249, 25, Female, Bachelors, 70, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
2249, 25, Female, Bachelors, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
2249, 25, Female, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, friends, 3 
2249, 25, Female, Bachelors, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
2249, 25, Female, Bachelors, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
2249, 25, Female, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
234, 22, Male, Highschool, 70, No, "vibration", smartphone, noone, 2 
234, 22, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
234, 22, Male, Highschool, 70, No, " what medical conditions you have ", cubetastic3000, friends, 5 
234, 22, Male, Highschool, 70, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
234, 22, Male, Highschool, 70, No, " copied and uploaded music from your device ", cubetastic3000, public, 3 
234, 22, Male, Highschool, 70, No, " shared videos you which are already on your device ", cubetastic3000, public, 4 
234, 22, Male, Highschool, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
234, 22, Male, Highschool, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1020, 23, Male, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
1020, 23, Male, Highschool, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1020, 23, Male, Highschool, 65, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1020, 23, Male, Highschool, 65, No, " when you were happy or having fun ", cubetastic3000, work, 2 
1020, 23, Male, Highschool, 65, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1020, 23, Male, Highschool, 65, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1020, 23, Male, Highschool, 65, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
1020, 23, Male, Highschool, 65, No, " your name ", cubetastic3000, work, 1 
1070, 29, Male, Bachelors, 60, No, "vibration", smartphone, noone, 2 
1070, 29, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 3 
1070, 29, Male, Bachelors, 60, No, " who you were spending time with ", cubetastic3000, work, 5 
1070, 29, Male, Bachelors, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
1070, 29, Male, Bachelors, 60, No, " recorded your work conversations ", cubetastic3000, public, 5 
1070, 29, Male, Bachelors, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1070, 29, Male, Bachelors, 60, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1070, 29, Male, Bachelors, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
584, 24, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 4 
584, 24, Female, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
584, 24, Female, Somecollege, 67, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
584, 24, Female, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
584, 24, Female, Somecollege, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
584, 24, Female, Somecollege, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
584, 24, Female, Somecollege, 67, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
462, 25, Male, Bachelors, 48, No, "vibration", smartphone, noone, 3 
462, 25, Male, Bachelors, 48, No, "connected to a bluetooth device", smartphone, noone, 3 
462, 25, Male, Bachelors, 48, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 4 
462, 25, Male, Bachelors, 48, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
462, 25, Male, Bachelors, 48, No, " a photo of you off-guard ", cubetastic3000, work, 4 
462, 25, Male, Bachelors, 48, No, " a video of you off-guard ", cubetastic3000, work, 4 
462, 25, Male, Bachelors, 48, No, " where you are (like a GPS) ", cubetastic3000, appserver, 2 
462, 25, Male, Bachelors, 48, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
475, 63, Male, Masters, 57, No, "connected to a bluetooth device", smartphone, noone, 2 
475, 63, Male, Masters, 57, No, "sent premium texts or calls", smartphone, noone, 5 
475, 63, Male, Masters, 57, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
475, 63, Male, Masters, 57, No, " when you were happy or having fun ", cubetastic3000, public, 3 
475, 63, Male, Masters, 57, No, " recorded your work conversations ", cubetastic3000, friends, 5 
475, 63, Male, Masters, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 2 
475, 63, Male, Masters, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 2 
475, 63, Male, Masters, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1364, 19, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 3 
1364, 19, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1364, 19, Male, Somecollege, 60, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
1364, 19, Male, Somecollege, 60, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1364, 19, Male, Somecollege, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1364, 19, Male, Somecollege, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 3 
1364, 19, Male, Somecollege, 60, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1364, 19, Male, Somecollege, 60, No, " what products you buy ", cubetastic3000, appserver, 2 
30, 52, Female, Bachelors, 70, Yes, "unmuted a call", smartphone, noone, 5 
30, 52, Female, Bachelors, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
30, 52, Female, Bachelors, 70, Yes, " how close you are to other people you interact with ", cubetastic3000, appserver, 5 
30, 52, Female, Bachelors, 70, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
30, 52, Female, Bachelors, 70, Yes, " recorded your passing conversations ", cubetastic3000, public, 5 
30, 52, Female, Bachelors, 70, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
30, 52, Female, Bachelors, 70, Yes, " a photo of you off-guard ", cubetastic3000, work, 5 
30, 52, Female, Bachelors, 70, Yes, " a video of you intoxicated ", cubetastic3000, friends, 5 
1076, 32, None, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1076, 32, None, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 3 
1076, 32, None, Bachelors, 57, No, " your age ", cubetastic3000, appserver, 3 
1076, 32, None, Bachelors, 57, No, " when you are busy or interruptible ", cubetastic3000, friends, 3 
1076, 32, None, Bachelors, 57, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 3 
1076, 32, None, Bachelors, 57, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1076, 32, None, Bachelors, 57, No, " what medication you take ", cubetastic3000, work, 3 
1076, 32, None, Bachelors, 57, No, " what websites you go to ", cubetastic3000, work, 5 
1268, 37, Male, Bachelors, 49, Yes, "vibration", smartphone, noone, 2 
1268, 37, Male, Bachelors, 49, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1268, 37, Male, Bachelors, 49, Yes, " your age ", cubetastic3000, appserver, 4 
1268, 37, Male, Bachelors, 49, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1268, 37, Male, Bachelors, 49, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1268, 37, Male, Bachelors, 49, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
1268, 37, Male, Bachelors, 49, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1268, 37, Male, Bachelors, 49, Yes, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1281, 22, Female, Bachelors, 63, No, "unmuted a call", smartphone, noone, 4 
1281, 22, Female, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1281, 22, Female, Bachelors, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1281, 22, Female, Bachelors, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1281, 22, Female, Bachelors, 63, No, " a picture of your signature ", cubetastic3000, friends, 5 
1281, 22, Female, Bachelors, 63, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1281, 22, Female, Bachelors, 63, No, " what websites you go to ", cubetastic3000, friends, 5 
1281, 22, Female, Bachelors, 63, No, " your address ", cubetastic3000, work, 5 
1234, 23, Female, Somecollege, 68, No, "vibration", smartphone, noone, 1 
1234, 23, Female, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1234, 23, Female, Somecollege, 68, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1234, 23, Female, Somecollege, 68, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1234, 23, Female, Somecollege, 68, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1234, 23, Female, Somecollege, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1234, 23, Female, Somecollege, 68, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1234, 23, Female, Somecollege, 68, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
418, 27, Male, Somecollege, 62, No, "vibration", smartphone, noone, 2 
418, 27, Male, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
418, 27, Male, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, appserver, 3 
418, 27, Male, Somecollege, 62, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
418, 27, Male, Somecollege, 62, No, " recorded your phone conversations ", cubetastic3000, public, 5 
418, 27, Male, Somecollege, 62, No, " how much you use your phone ", cubetastic3000, appserver, 3 
418, 27, Male, Somecollege, 62, No, " your credit card information ", cubetastic3000, friends, 5 
418, 27, Male, Somecollege, 62, No, " how much money you have ", cubetastic3000, work, 5 
1947, 28, Female, Bachelors, 59, No, "unmuted a call", smartphone, noone, 4 
1947, 28, Female, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
1947, 28, Female, Bachelors, 59, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1947, 28, Female, Bachelors, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1947, 28, Female, Bachelors, 59, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1947, 28, Female, Bachelors, 59, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1947, 28, Female, Bachelors, 59, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1947, 28, Female, Bachelors, 59, No, " what products you buy ", cubetastic3000, appserver, 5 
1818, 31, Female, Bachelors, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
1818, 31, Female, Bachelors, 55, No, "unmuted a call", smartphone, noone, 4 
1818, 31, Female, Bachelors, 55, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1818, 31, Female, Bachelors, 55, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
1818, 31, Female, Bachelors, 55, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1818, 31, Female, Bachelors, 55, No, " a video of you unclothed ", cubetastic3000, public, 5 
1818, 31, Female, Bachelors, 55, No, " your bank account information ", cubetastic3000, friends, 5 
1429, 35, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 5 
1429, 35, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
1429, 35, Male, Somecollege, 60, No, " your heart rate ", cubetastic3000, friends, 3 
1429, 35, Male, Somecollege, 60, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1429, 35, Male, Somecollege, 60, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1429, 35, Male, Somecollege, 60, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1429, 35, Male, Somecollege, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
1429, 35, Male, Somecollege, 60, No, " how much you use your phone ", cubetastic3000, friends, 2 
1996, 28, Male, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
1996, 28, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1996, 28, Male, Somecollege, 69, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
1996, 28, Male, Somecollege, 69, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
1996, 28, Male, Somecollege, 69, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1996, 28, Male, Somecollege, 69, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1996, 28, Male, Somecollege, 69, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1996, 28, Male, Somecollege, 69, No, " your username and password for websites ", cubetastic3000, work, 5 
587, 18, Male, Highschool, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
587, 18, Male, Highschool, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
587, 18, Male, Highschool, 66, No, " who you were spending time with ", cubetastic3000, friends, 5 
587, 18, Male, Highschool, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
587, 18, Male, Highschool, 66, No, " a picture of your signature ", cubetastic3000, work, 5 
587, 18, Male, Highschool, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
587, 18, Male, Highschool, 66, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
587, 18, Male, Highschool, 66, No, " your name ", cubetastic3000, friends, 5 
1616, 64, Female, Bachelors, 70, Yes, "vibration", smartphone, noone, 3 
1616, 64, Female, Bachelors, 70, Yes, "unmuted a call", smartphone, noone, 5 
1616, 64, Female, Bachelors, 70, Yes, "unmuted a call", cubetastic3000, noone, 5 
1616, 64, Female, Bachelors, 70, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1616, 64, Female, Bachelors, 70, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1616, 64, Female, Bachelors, 70, Yes, " how much you use your computer ", cubetastic3000, appserver, 5 
1616, 64, Female, Bachelors, 70, Yes, " what websites you go to ", cubetastic3000, friends, 5 
1616, 64, Female, Bachelors, 70, Yes, " how much money you have ", cubetastic3000, public, 5 
1989, 35, Female, Masters, 57, Yes, "took screenshots while using other apps", smartphone, noone, 3 
1989, 35, Female, Masters, 57, Yes, "sent premium texts or calls", smartphone, noone, 5 
1989, 35, Female, Masters, 57, Yes, " your gender ", cubetastic3000, appserver, 1 
1989, 35, Female, Masters, 57, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1989, 35, Female, Masters, 57, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 4 
1989, 35, Female, Masters, 57, Yes, " a picture of your signature ", cubetastic3000, public, 5 
1989, 35, Female, Masters, 57, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
2119, 38, Male, Somecollege, 66, Yes, "connected to a bluetooth device", smartphone, noone, 2 
2119, 38, Male, Somecollege, 66, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2119, 38, Male, Somecollege, 66, Yes, " when you are busy or interruptible ", cubetastic3000, appserver, 1 
2119, 38, Male, Somecollege, 66, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2119, 38, Male, Somecollege, 66, Yes, " a photo of you unclothed ", cubetastic3000, appserver, 5 
2119, 38, Male, Somecollege, 66, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2119, 38, Male, Somecollege, 66, Yes, " a picture of your signature ", cubetastic3000, work, 5 
1867, 28, Male, Masters, 49, No, "connected to a bluetooth device", smartphone, noone, 1 
1867, 28, Male, Masters, 49, No, "took screenshots while using other apps", smartphone, noone, 5 
1867, 28, Male, Masters, 49, No, " your age ", cubetastic3000, public, 1 
1867, 28, Male, Masters, 49, No, " when and how much you have sex ", cubetastic3000, friends, 4 
1867, 28, Male, Masters, 49, No, " when you were happy or having fun ", cubetastic3000, work, 4 
1867, 28, Male, Masters, 49, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1867, 28, Male, Masters, 49, No, " what medication you take ", cubetastic3000, public, 1 
1867, 28, Male, Masters, 49, No, " what products you buy ", cubetastic3000, work, 3 
1984, 30, Female, Bachelors, 59, No, "unmuted a call", smartphone, noone, 3 
1984, 30, Female, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
1984, 30, Female, Bachelors, 59, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
1984, 30, Female, Bachelors, 59, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
1984, 30, Female, Bachelors, 59, No, " what television shows you watch ", cubetastic3000, public, 3 
1984, 30, Female, Bachelors, 59, No, " what television shows you watch ", cubetastic3000, appserver, 2 
1984, 30, Female, Bachelors, 59, No, " what products you buy ", cubetastic3000, public, 1 
1984, 30, Female, Bachelors, 59, No, " your credit card information ", cubetastic3000, work, 5 
1119, 28, Male, Bachelors, 68, No, "vibration", smartphone, noone, 3 
1119, 28, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1119, 28, Male, Bachelors, 68, No, " when you were happy or having fun ", cubetastic3000, public, 2 
1119, 28, Male, Bachelors, 68, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1119, 28, Male, Bachelors, 68, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1119, 28, Male, Bachelors, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1119, 28, Male, Bachelors, 68, No, " your address ", cubetastic3000, appserver, 4 
1119, 28, Male, Bachelors, 68, No, " your credit card information ", cubetastic3000, friends, 5 
1193, 24, Male, Bachelors, 50, No, "unmuted a call", smartphone, noone, 4 
1193, 24, Male, Bachelors, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1193, 24, Male, Bachelors, 50, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 3 
1193, 24, Male, Bachelors, 50, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1193, 24, Male, Bachelors, 50, No, " when you are sick or healthy ", cubetastic3000, public, 4 
1193, 24, Male, Bachelors, 50, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1193, 24, Male, Bachelors, 50, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1193, 24, Male, Bachelors, 50, No, " how much you use your computer ", cubetastic3000, public, 3 
198, 22, Male, Somecollege, 50, No, "connected to a bluetooth device", smartphone, noone, 1 
198, 22, Male, Somecollege, 50, No, "unmuted a call", smartphone, noone, 3 
198, 22, Male, Somecollege, 50, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 1 
198, 22, Male, Somecollege, 50, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 4 
198, 22, Male, Somecollege, 50, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
198, 22, Male, Somecollege, 50, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
198, 22, Male, Somecollege, 50, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
198, 22, Male, Somecollege, 50, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1784, 23, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1784, 23, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1784, 23, Male, Somecollege, 69, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1784, 23, Male, Somecollege, 69, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1784, 23, Male, Somecollege, 69, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1784, 23, Male, Somecollege, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1784, 23, Male, Somecollege, 69, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1784, 23, Male, Somecollege, 69, No, " what websites you go to ", cubetastic3000, friends, 5 
1585, 21, Female, Somecollege, 47, No, "took screenshots while using other apps", smartphone, noone, 4 
1585, 21, Female, Somecollege, 47, No, "sent premium texts or calls", smartphone, noone, 5 
1585, 21, Female, Somecollege, 47, No, " the language you were speaking ", cubetastic3000, work, 1 
1585, 21, Female, Somecollege, 47, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
1585, 21, Female, Somecollege, 47, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1585, 21, Female, Somecollege, 47, No, " how much you use your computer ", cubetastic3000, work, 4 
1585, 21, Female, Somecollege, 47, No, " your credit card information ", cubetastic3000, work, 5 
1585, 21, Female, Somecollege, 47, No, " your credit card information ", cubetastic3000, appserver, 4 
1236, 21, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1236, 21, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1236, 21, Female, Somecollege, 67, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
1236, 21, Female, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, appserver, 3 
1236, 21, Female, Somecollege, 67, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1236, 21, Female, Somecollege, 67, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1236, 21, Female, Somecollege, 67, No, " your credit card information ", cubetastic3000, work, 5 
1874, 34, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
1874, 34, Male, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1874, 34, Male, Bachelors, 64, No, " your age ", cubetastic3000, appserver, 1 
1874, 34, Male, Bachelors, 64, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
1874, 34, Male, Bachelors, 64, No, " when and how much you have sex ", cubetastic3000, public, 5 
1874, 34, Male, Bachelors, 64, No, " how much you use your phone ", cubetastic3000, friends, 4 
1874, 34, Male, Bachelors, 64, No, " what television shows you watch ", cubetastic3000, appserver, 2 
1874, 34, Male, Bachelors, 64, No, " your name ", cubetastic3000, appserver, 2 
2152, 36, Male, Bachelors, 57, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2152, 36, Male, Bachelors, 57, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2152, 36, Male, Bachelors, 57, Yes, " your age ", cubetastic3000, friends, 3 
2152, 36, Male, Bachelors, 57, Yes, " recorded the sound around you ", cubetastic3000, appserver, 4 
2152, 36, Male, Bachelors, 57, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2152, 36, Male, Bachelors, 57, Yes, " your username for websites ", cubetastic3000, public, 5 
2152, 36, Male, Bachelors, 57, Yes, " your credit card information ", cubetastic3000, public, 5 
2152, 36, Male, Bachelors, 57, Yes, " how much debt you have ", cubetastic3000, friends, 5 
284, 32, Male, Bachelors, 53, No, "vibration", smartphone, noone, 3 
284, 32, Male, Bachelors, 53, No, "unmuted a call", smartphone, noone, 5 
284, 32, Male, Bachelors, 53, No, " what medical conditions you have ", cubetastic3000, work, 4 
284, 32, Male, Bachelors, 53, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
284, 32, Male, Bachelors, 53, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 3 
284, 32, Male, Bachelors, 53, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
284, 32, Male, Bachelors, 53, No, " a video of you off-guard ", cubetastic3000, friends, 5 
284, 32, Male, Bachelors, 53, No, " what medication you take ", cubetastic3000, friends, 4 
223, 35, Male, Highschool, 41, No, "took screenshots while using other apps", smartphone, noone, 2 
223, 35, Male, Highschool, 41, No, "sent premium texts or calls", smartphone, noone, 5 
223, 35, Male, Highschool, 41, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
223, 35, Male, Highschool, 41, No, " who you were spending time with ", cubetastic3000, public, 5 
223, 35, Male, Highschool, 41, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 1 
223, 35, Male, Highschool, 41, No, " a video of you off-guard ", cubetastic3000, appserver, 3 
223, 35, Male, Highschool, 41, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
223, 35, Male, Highschool, 41, No, " how much you use your phone ", cubetastic3000, friends, 2 
407, 42, Female, Somecollege, 44, Yes, "vibration", smartphone, noone, 1 
407, 42, Female, Somecollege, 44, Yes, "sent premium texts or calls", smartphone, noone, 5 
407, 42, Female, Somecollege, 44, Yes, " your fingerprint somehow ", cubetastic3000, appserver, 4 
407, 42, Female, Somecollege, 44, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
407, 42, Female, Somecollege, 44, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
407, 42, Female, Somecollege, 44, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 3 
407, 42, Female, Somecollege, 44, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 2 
407, 42, Female, Somecollege, 44, Yes, " how much money you have ", cubetastic3000, work, 5 
1612, 33, Male, Highschool, 64, No, "unmuted a call", smartphone, noone, 5 
1612, 33, Male, Highschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1612, 33, Male, Highschool, 64, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
1612, 33, Male, Highschool, 64, No, " when and how much you have sex ", cubetastic3000, public, 5 
1612, 33, Male, Highschool, 64, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1612, 33, Male, Highschool, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1612, 33, Male, Highschool, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1612, 33, Male, Highschool, 64, No, " what medication you take ", cubetastic3000, work, 5 
2278, 35, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
2278, 35, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
2278, 35, Male, Somecollege, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
2278, 35, Male, Somecollege, 67, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2278, 35, Male, Somecollege, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
2278, 35, Male, Somecollege, 67, No, " how much you use your phone ", cubetastic3000, friends, 5 
308, 39, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 4 
308, 39, Male, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
308, 39, Male, Somecollege, 66, No, " your age ", cubetastic3000, appserver, 4 
308, 39, Male, Somecollege, 66, No, " what medical conditions you have ", cubetastic3000, public, 5 
308, 39, Male, Somecollege, 66, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
308, 39, Male, Somecollege, 66, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
308, 39, Male, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
308, 39, Male, Somecollege, 66, No, " how much money you have ", cubetastic3000, friends, 5 
1330, 34, Female, Somecollege, 66, Yes, "vibration", smartphone, noone, 5 
1330, 34, Female, Somecollege, 66, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1330, 34, Female, Somecollege, 66, Yes, " when and how much you have sex ", cubetastic3000, work, 5 
1330, 34, Female, Somecollege, 66, Yes, " when you are busy or interruptible ", cubetastic3000, public, 5 
1330, 34, Female, Somecollege, 66, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1330, 34, Female, Somecollege, 66, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1330, 34, Female, Somecollege, 66, Yes, " your social security number ", cubetastic3000, work, 5 
1330, 34, Female, Somecollege, 66, Yes, " how much debt you have ", cubetastic3000, appserver, 5 
1579, 21, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1579, 21, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1579, 21, Female, Somecollege, 70, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
1579, 21, Female, Somecollege, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1579, 21, Female, Somecollege, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1579, 21, Female, Somecollege, 70, No, " what websites you go to ", cubetastic3000, work, 5 
1579, 21, Female, Somecollege, 70, No, " your bank account information ", cubetastic3000, public, 5 
1652, 51, Female, Bachelors, 63, Yes, "vibration", smartphone, noone, 4 
1652, 51, Female, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 5 
1652, 51, Female, Bachelors, 63, Yes, " when you are busy or interruptible ", cubetastic3000, public, 5 
1652, 51, Female, Bachelors, 63, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
1652, 51, Female, Bachelors, 63, Yes, " a video of you intoxicated ", cubetastic3000, work, 5 
1652, 51, Female, Bachelors, 63, Yes, " what products you buy ", cubetastic3000, work, 4 
1652, 51, Female, Bachelors, 63, Yes, " your address ", cubetastic3000, friends, 5 
1652, 51, Female, Bachelors, 63, Yes, " your username and password for websites ", cubetastic3000, appserver, 5 
885, 36, Female, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
885, 36, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
885, 36, Female, Bachelors, 64, No, " when you are busy or interruptible ", cubetastic3000, work, 3 
885, 36, Female, Bachelors, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 4 
885, 36, Female, Bachelors, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
885, 36, Female, Bachelors, 64, No, " a video of you unclothed ", cubetastic3000, work, 5 
885, 36, Female, Bachelors, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
885, 36, Female, Bachelors, 64, No, " your social security number ", cubetastic3000, work, 4 
1589, 35, Female, Bachelors, 60, No, "connected to a bluetooth device", smartphone, noone, 1 
1589, 35, Female, Bachelors, 60, No, "unmuted a call", smartphone, noone, 3 
1589, 35, Female, Bachelors, 60, No, " your age ", cubetastic3000, friends, 2 
1589, 35, Female, Bachelors, 60, No, " your gender ", cubetastic3000, friends, 2 
1589, 35, Female, Bachelors, 60, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1589, 35, Female, Bachelors, 60, No, " recorded the sound around you ", cubetastic3000, public, 3 
1589, 35, Female, Bachelors, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2101, 23, Male, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
2101, 23, Male, Somecollege, 58, No, "took screenshots while using other apps", smartphone, noone, 5 
2101, 23, Male, Somecollege, 58, No, " your gender ", cubetastic3000, appserver, 4 
2101, 23, Male, Somecollege, 58, No, " the language you were speaking ", cubetastic3000, work, 3 
2101, 23, Male, Somecollege, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
2101, 23, Male, Somecollege, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
2101, 23, Male, Somecollege, 58, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
2101, 23, Male, Somecollege, 58, No, " your username and password for websites ", cubetastic3000, appserver, 5 
557, 59, Male, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 2 
557, 59, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
557, 59, Male, Somecollege, 69, No, " recorded your passing conversations ", cubetastic3000, public, 5 
557, 59, Male, Somecollege, 69, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
557, 59, Male, Somecollege, 69, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 2 
557, 59, Male, Somecollege, 69, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
557, 59, Male, Somecollege, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 2 
557, 59, Male, Somecollege, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 2 
563, 46, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
563, 46, Female, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
563, 46, Female, Somecollege, 63, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
563, 46, Female, Somecollege, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
563, 46, Female, Somecollege, 63, No, " when you are sick or healthy ", cubetastic3000, work, 5 
563, 46, Female, Somecollege, 63, No, " recorded your work conversations ", cubetastic3000, work, 5 
563, 46, Female, Somecollege, 63, No, " your address ", cubetastic3000, public, 5 
563, 46, Female, Somecollege, 63, No, " your social security number ", cubetastic3000, friends, 5 
1606, 22, Male, Highschool, 60, No, "unmuted a call", smartphone, noone, 5 
1606, 22, Male, Highschool, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1606, 22, Male, Highschool, 60, No, " your gender ", cubetastic3000, public, 1 
1606, 22, Male, Highschool, 60, No, " your heart rate ", cubetastic3000, friends, 1 
1606, 22, Male, Highschool, 60, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1606, 22, Male, Highschool, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1606, 22, Male, Highschool, 60, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
1606, 22, Male, Highschool, 60, No, " your username and password for websites ", cubetastic3000, public, 5 
2380, 31, Male, Masters, 59, No, "unmuted a call", smartphone, noone, 3 
2380, 31, Male, Masters, 59, No, "sent premium texts or calls", smartphone, noone, 5 
2380, 31, Male, Masters, 59, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
2380, 31, Male, Masters, 59, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2380, 31, Male, Masters, 59, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
2380, 31, Male, Masters, 59, No, " how much you use your computer ", cubetastic3000, work, 3 
2380, 31, Male, Masters, 59, No, " what television shows you watch ", cubetastic3000, appserver, 3 
2380, 31, Male, Masters, 59, No, " your social security number ", cubetastic3000, appserver, 5 
1108, 35, Female, Somecollege, 48, No, "connected to a bluetooth device", smartphone, noone, 1 
1108, 35, Female, Somecollege, 48, No, "unmuted a call", smartphone, noone, 5 
1108, 35, Female, Somecollege, 48, No, " your heart rate ", cubetastic3000, public, 1 
1108, 35, Female, Somecollege, 48, No, " when you are sick or healthy ", cubetastic3000, appserver, 2 
1108, 35, Female, Somecollege, 48, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1108, 35, Female, Somecollege, 48, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1108, 35, Female, Somecollege, 48, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1108, 35, Female, Somecollege, 48, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1116, 52, Female, Masters, 53, No, "vibration", smartphone, noone, 2 
1116, 52, Female, Masters, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
1116, 52, Female, Masters, 53, No, " your gender ", cubetastic3000, work, 2 
1116, 52, Female, Masters, 53, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1116, 52, Female, Masters, 53, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
1116, 52, Female, Masters, 53, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1116, 52, Female, Masters, 53, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1116, 52, Female, Masters, 53, No, " what products you buy ", cubetastic3000, friends, 5 
771, 21, Male, Somecollege, 48, No, "connected to a bluetooth device", smartphone, noone, 5 
771, 21, Male, Somecollege, 48, No, "sent premium texts or calls", smartphone, noone, 5 
771, 21, Male, Somecollege, 48, No, " when and how much you have sex ", cubetastic3000, work, 5 
771, 21, Male, Somecollege, 48, No, " who you were spending time with ", cubetastic3000, work, 5 
771, 21, Male, Somecollege, 48, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
771, 21, Male, Somecollege, 48, No, " your username and password for websites ", cubetastic3000, friends, 5 
771, 21, Male, Somecollege, 48, No, " your bank account information ", cubetastic3000, work, 5 
2111, 35, Female, Masters, 66, Yes, "vibration", smartphone, noone, 2 
2111, 35, Female, Masters, 66, Yes, "sent premium texts or calls", smartphone, noone, 5 
2111, 35, Female, Masters, 66, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2111, 35, Female, Masters, 66, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 3 
2111, 35, Female, Masters, 66, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2111, 35, Female, Masters, 66, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2111, 35, Female, Masters, 66, Yes, " how much you use your computer ", cubetastic3000, appserver, 3 
2021, 28, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
2021, 28, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2021, 28, Female, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, work, 5 
2021, 28, Female, Somecollege, 70, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
2021, 28, Female, Somecollege, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
2021, 28, Female, Somecollege, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
2021, 28, Female, Somecollege, 70, No, " a picture of your signature ", cubetastic3000, public, 5 
2021, 28, Female, Somecollege, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
720, 45, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 1 
720, 45, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 4 
720, 45, Male, Bachelors, 62, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
720, 45, Male, Bachelors, 62, No, " your gender ", cubetastic3000, public, 1 
720, 45, Male, Bachelors, 62, No, " a photo of you unclothed ", cubetastic3000, appserver, 3 
720, 45, Male, Bachelors, 62, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 4 
720, 45, Male, Bachelors, 62, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
720, 45, Male, Bachelors, 62, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
451, 31, Male, Bachelors, 62, Yes, "connected to a bluetooth device", smartphone, noone, 1 
451, 31, Male, Bachelors, 62, Yes, "took screenshots while using other apps", smartphone, noone, 5 
451, 31, Male, Bachelors, 62, Yes, " the language you were speaking ", cubetastic3000, appserver, 1 
451, 31, Male, Bachelors, 62, Yes, " when you were happy or having fun ", cubetastic3000, appserver, 2 
451, 31, Male, Bachelors, 62, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 5 
451, 31, Male, Bachelors, 62, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
451, 31, Male, Bachelors, 62, Yes, " what television shows you watch ", cubetastic3000, public, 5 
451, 31, Male, Bachelors, 62, Yes, " your social security number ", cubetastic3000, public, 5 
1139, 53, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1139, 53, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1139, 53, Female, Bachelors, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 5 
1139, 53, Female, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1139, 53, Female, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1139, 53, Female, Bachelors, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 3 
1139, 53, Female, Bachelors, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1139, 53, Female, Bachelors, 70, No, " how much debt you have ", cubetastic3000, work, 5 
2361, 34, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
2361, 34, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
2361, 34, Female, Bachelors, 68, No, " your heart rate ", cubetastic3000, public, 5 
2361, 34, Female, Bachelors, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2361, 34, Female, Bachelors, 68, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
2361, 34, Female, Bachelors, 68, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
2361, 34, Female, Bachelors, 68, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2361, 34, Female, Bachelors, 68, No, " what websites you go to ", cubetastic3000, appserver, 4 
1267, 50, Female, Masters, 62, No, "connected to a bluetooth device", smartphone, noone, 3 
1267, 50, Female, Masters, 62, No, "unmuted a call", smartphone, noone, 5 
1267, 50, Female, Masters, 62, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1267, 50, Female, Masters, 62, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
1267, 50, Female, Masters, 62, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1267, 50, Female, Masters, 62, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1267, 50, Female, Masters, 62, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
1267, 50, Female, Masters, 62, No, " how much you use your phone ", cubetastic3000, appserver, 3 
98, 33, Male, Somehighschool, 66, Yes, "took screenshots while using other apps", smartphone, noone, 4 
98, 33, Male, Somehighschool, 66, Yes, "sent premium texts or calls", smartphone, noone, 5 
98, 33, Male, Somehighschool, 66, Yes, " your age ", cubetastic3000, public, 4 
98, 33, Male, Somehighschool, 66, Yes, " your gender ", cubetastic3000, public, 3 
98, 33, Male, Somehighschool, 66, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 5 
98, 33, Male, Somehighschool, 66, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
98, 33, Male, Somehighschool, 66, Yes, " your username for websites ", cubetastic3000, appserver, 3 
98, 33, Male, Somehighschool, 66, Yes, " how much debt you have ", cubetastic3000, work, 5 
230, 54, Male, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
230, 54, Male, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
230, 54, Male, Somecollege, 61, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
230, 54, Male, Somecollege, 61, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
230, 54, Male, Somecollege, 61, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
230, 54, Male, Somecollege, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
230, 54, Male, Somecollege, 61, No, " what websites you go to ", cubetastic3000, appserver, 5 
230, 54, Male, Somecollege, 61, No, " how much debt you have ", cubetastic3000, friends, 5 
917, 32, Male, Masters, 64, No, "connected to a bluetooth device", smartphone, noone, 1 
917, 32, Male, Masters, 64, No, "unmuted a call", smartphone, noone, 4 
917, 32, Male, Masters, 64, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
917, 32, Male, Masters, 64, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
917, 32, Male, Masters, 64, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 3 
917, 32, Male, Masters, 64, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
917, 32, Male, Masters, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
917, 32, Male, Masters, 64, No, " what medication you take ", cubetastic3000, friends, 5 
1686, 32, Female, Highschool, 61, No, "vibration", smartphone, noone, 2 
1686, 32, Female, Highschool, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
1686, 32, Female, Highschool, 61, No, " your gender ", cubetastic3000, work, 1 
1686, 32, Female, Highschool, 61, No, " when you are sick or healthy ", cubetastic3000, work, 3 
1686, 32, Female, Highschool, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1686, 32, Female, Highschool, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1686, 32, Female, Highschool, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1686, 32, Female, Highschool, 61, No, " what television shows you watch ", cubetastic3000, public, 4 
1135, 26, Male, Masters, 70, Yes, "unmuted a call", smartphone, noone, 5 
1135, 26, Male, Masters, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1135, 26, Male, Masters, 70, Yes, " your age ", cubetastic3000, public, 5 
1135, 26, Male, Masters, 70, Yes, " your heart rate ", cubetastic3000, work, 5 
1135, 26, Male, Masters, 70, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1135, 26, Male, Masters, 70, Yes, " who you were spending time with ", cubetastic3000, public, 5 
1135, 26, Male, Masters, 70, Yes, " what medication you take ", cubetastic3000, work, 5 
1135, 26, Male, Masters, 70, Yes, " what television shows you watch ", cubetastic3000, friends, 5 
2125, 24, Male, Bachelors, 63, Yes, "vibration", smartphone, noone, 1 
2125, 24, Male, Bachelors, 63, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2125, 24, Male, Bachelors, 63, Yes, " when you were happy or having fun ", cubetastic3000, friends, 3 
2125, 24, Male, Bachelors, 63, Yes, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
2125, 24, Male, Bachelors, 63, Yes, " a photo of you unclothed ", cubetastic3000, public, 2 
2125, 24, Male, Bachelors, 63, Yes, " a video of you intoxicated ", cubetastic3000, public, 5 
2125, 24, Male, Bachelors, 63, Yes, " where you are (like a GPS) ", cubetastic3000, work, 5 
2125, 24, Male, Bachelors, 63, Yes, " what television shows you watch ", cubetastic3000, friends, 5 
1792, 39, Male, Somecollege, 46, No, "unmuted a call", smartphone, noone, 3 
1792, 39, Male, Somecollege, 46, No, "sent premium texts or calls", smartphone, noone, 5 
1792, 39, Male, Somecollege, 46, No, "took screenshots while using other apps", cubetastic3000, noone, 3 
1792, 39, Male, Somecollege, 46, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
1792, 39, Male, Somecollege, 46, No, " recorded your work conversations ", cubetastic3000, work, 5 
1792, 39, Male, Somecollege, 46, No, " what medication you take ", cubetastic3000, work, 5 
1792, 39, Male, Somecollege, 46, No, " how much debt you have ", cubetastic3000, work, 5 
2308, 26, Female, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
2308, 26, Female, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 5 
2308, 26, Female, Bachelors, 61, No, " recorded your phone conversations ", cubetastic3000, work, 5 
2308, 26, Female, Bachelors, 61, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
2308, 26, Female, Bachelors, 61, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
2308, 26, Female, Bachelors, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
2308, 26, Female, Bachelors, 61, No, " a picture of your signature ", cubetastic3000, public, 4 
2308, 26, Female, Bachelors, 61, No, " your credit card information ", cubetastic3000, work, 5 
187, 56, Female, Somecollege, 65, No, "vibration", smartphone, noone, 4 
187, 56, Female, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
187, 56, Female, Somecollege, 65, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 2 
187, 56, Female, Somecollege, 65, No, " what medical conditions you have ", cubetastic3000, public, 5 
187, 56, Female, Somecollege, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
187, 56, Female, Somecollege, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
187, 56, Female, Somecollege, 65, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
187, 56, Female, Somecollege, 65, No, " your username for websites ", cubetastic3000, friends, 5 
1378, 25, Male, Highschool, 50, No, "unmuted a call", smartphone, noone, 5 
1378, 25, Male, Highschool, 50, No, "took screenshots while using other apps", smartphone, noone, 4 
1378, 25, Male, Highschool, 50, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1378, 25, Male, Highschool, 50, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1378, 25, Male, Highschool, 50, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
1378, 25, Male, Highschool, 50, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 4 
1378, 25, Male, Highschool, 50, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
1378, 25, Male, Highschool, 50, No, " what websites you go to ", cubetastic3000, work, 4 
1425, 29, Female, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
1425, 29, Female, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1425, 29, Female, Bachelors, 58, No, " your fingerprint somehow ", cubetastic3000, work, 4 
1425, 29, Female, Bachelors, 58, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
1425, 29, Female, Bachelors, 58, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1425, 29, Female, Bachelors, 58, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1425, 29, Female, Bachelors, 58, No, " what medication you take ", cubetastic3000, friends, 5 
1425, 29, Female, Bachelors, 58, No, " your username and password for websites ", cubetastic3000, public, 5 
392, 45, Female, Masters, 59, No, "connected to a bluetooth device", smartphone, noone, 2 
392, 45, Female, Masters, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
392, 45, Female, Masters, 59, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
392, 45, Female, Masters, 59, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
392, 45, Female, Masters, 59, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 4 
392, 45, Female, Masters, 59, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
392, 45, Female, Masters, 59, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
392, 45, Female, Masters, 59, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1563, 32, Female, Somecollege, 51, No, "vibration", smartphone, noone, 1 
1563, 32, Female, Somecollege, 51, No, "connected to a bluetooth device", smartphone, noone, 5 
1563, 32, Female, Somecollege, 51, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1563, 32, Female, Somecollege, 51, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
1563, 32, Female, Somecollege, 51, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1563, 32, Female, Somecollege, 51, No, " recorded your work conversations ", cubetastic3000, work, 5 
1563, 32, Female, Somecollege, 51, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1563, 32, Female, Somecollege, 51, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
860, 29, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 5 
860, 29, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
860, 29, Male, Bachelors, 59, No, " when you are busy or interruptible ", cubetastic3000, work, 4 
860, 29, Male, Bachelors, 59, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
860, 29, Male, Bachelors, 59, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
860, 29, Male, Bachelors, 59, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
860, 29, Male, Bachelors, 59, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
860, 29, Male, Bachelors, 59, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
662, 30, Male, None, 64, No, "connected to a bluetooth device", smartphone, noone, 5 
662, 30, Male, None, 64, No, "unmuted a call", smartphone, noone, 5 
662, 30, Male, None, 64, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
662, 30, Male, None, 64, No, " when you are busy or interruptible ", cubetastic3000, work, 4 
662, 30, Male, None, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
662, 30, Male, None, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
662, 30, Male, None, 64, No, " where you are (like a GPS) ", cubetastic3000, appserver, 2 
573, 22, Male, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
573, 22, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
573, 22, Male, Somecollege, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
573, 22, Male, Somecollege, 69, No, " when, how much, and what you are eating ", cubetastic3000, friends, 3 
573, 22, Male, Somecollege, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
573, 22, Male, Somecollege, 69, No, " your username and password for websites ", cubetastic3000, friends, 5 
573, 22, Male, Somecollege, 69, No, " how much debt you have ", cubetastic3000, public, 5 
760, 40, Male, Masters, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
760, 40, Male, Masters, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
760, 40, Male, Masters, 70, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
760, 40, Male, Masters, 70, Yes, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
760, 40, Male, Masters, 70, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
760, 40, Male, Masters, 70, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
760, 40, Male, Masters, 70, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
760, 40, Male, Masters, 70, Yes, " a video of you off-guard ", cubetastic3000, appserver, 5 
1674, 24, Female, Highschool, 41, No, "took screenshots while using other apps", smartphone, noone, 2 
1674, 24, Female, Highschool, 41, No, "sent premium texts or calls", smartphone, noone, 4 
1674, 24, Female, Highschool, 41, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 2 
1674, 24, Female, Highschool, 41, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 4 
1674, 24, Female, Highschool, 41, No, " how much you use your phone ", cubetastic3000, public, 3 
1674, 24, Female, Highschool, 41, No, " what medication you take ", cubetastic3000, appserver, 4 
1674, 24, Female, Highschool, 41, No, " what products you buy ", cubetastic3000, appserver, 2 
1674, 24, Female, Highschool, 41, No, " your name ", cubetastic3000, appserver, 3 
823, 22, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
823, 22, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
823, 22, Female, Somecollege, 62, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
823, 22, Female, Somecollege, 62, No, " a photo of you unclothed ", cubetastic3000, work, 5 
823, 22, Female, Somecollege, 62, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
823, 22, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
823, 22, Female, Somecollege, 62, No, " your social security number ", cubetastic3000, work, 5 
823, 22, Female, Somecollege, 62, No, " your username for websites ", cubetastic3000, appserver, 5 
1802, 22, Male, Bachelors, 52, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1802, 22, Male, Bachelors, 52, Yes, "took screenshots while using other apps", smartphone, noone, 1 
1802, 22, Male, Bachelors, 52, Yes, " the language you were speaking ", cubetastic3000, public, 1 
1802, 22, Male, Bachelors, 52, Yes, " your heart rate ", cubetastic3000, work, 5 
1802, 22, Male, Bachelors, 52, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
1802, 22, Male, Bachelors, 52, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
1802, 22, Male, Bachelors, 52, Yes, " when you were happy or having fun ", cubetastic3000, appserver, 1 
1802, 22, Male, Bachelors, 52, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
984, 21, Male, Somecollege, 57, No, "vibration", smartphone, noone, 5 
984, 21, Male, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 1 
984, 21, Male, Somecollege, 57, No, " who you were spending time with ", cubetastic3000, appserver, 1 
984, 21, Male, Somecollege, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
984, 21, Male, Somecollege, 57, No, " a picture of your signature ", cubetastic3000, appserver, 5 
984, 21, Male, Somecollege, 57, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
984, 21, Male, Somecollege, 57, No, " your bank account information ", cubetastic3000, appserver, 5 
730, 26, Female, Bachelors, 39, Yes, "vibration", smartphone, noone, 3 
730, 26, Female, Bachelors, 39, Yes, "sent premium texts or calls", smartphone, noone, 5 
730, 26, Female, Bachelors, 39, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
730, 26, Female, Bachelors, 39, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 4 
730, 26, Female, Bachelors, 39, Yes, " recorded the sound around you ", cubetastic3000, appserver, 4 
730, 26, Female, Bachelors, 39, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
730, 26, Female, Bachelors, 39, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 3 
730, 26, Female, Bachelors, 39, Yes, " your social security number ", cubetastic3000, appserver, 4 
347, 20, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
347, 20, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
347, 20, Female, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
347, 20, Female, Somecollege, 62, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
347, 20, Female, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
347, 20, Female, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
347, 20, Female, Somecollege, 62, No, " how much you use your phone ", cubetastic3000, work, 4 
347, 20, Female, Somecollege, 62, No, " your username for websites ", cubetastic3000, public, 5 
2085, 40, Male, Bachelors, 39, No, "took screenshots while using other apps", smartphone, noone, 1 
2085, 40, Male, Bachelors, 39, No, "sent premium texts or calls", smartphone, noone, 1 
2085, 40, Male, Bachelors, 39, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
2085, 40, Male, Bachelors, 39, No, " when you are busy or interruptible ", cubetastic3000, public, 2 
2085, 40, Male, Bachelors, 39, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 3 
2085, 40, Male, Bachelors, 39, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 3 
2085, 40, Male, Bachelors, 39, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 3 
2085, 40, Male, Bachelors, 39, No, " your credit card information ", cubetastic3000, appserver, 2 
354, 27, Female, Somecollege, 66, No, "vibration", smartphone, noone, 3 
354, 27, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
354, 27, Female, Somecollege, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
354, 27, Female, Somecollege, 66, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
354, 27, Female, Somecollege, 66, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
354, 27, Female, Somecollege, 66, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
354, 27, Female, Somecollege, 66, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
354, 27, Female, Somecollege, 66, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1881, 29, Female, Masters, 67, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1881, 29, Female, Masters, 67, Yes, "sent premium texts or calls", smartphone, noone, 5 
1881, 29, Female, Masters, 67, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 3 
1881, 29, Female, Masters, 67, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1881, 29, Female, Masters, 67, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1881, 29, Female, Masters, 67, Yes, " what television shows you watch ", cubetastic3000, appserver, 4 
1881, 29, Female, Masters, 67, Yes, " your username for websites ", cubetastic3000, friends, 5 
1881, 29, Female, Masters, 67, Yes, " your username and password for websites ", cubetastic3000, appserver, 2 
1704, 27, Male, Graduate, 42, Yes, "vibration", smartphone, noone, 5 
1704, 27, Male, Graduate, 42, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1704, 27, Male, Graduate, 42, Yes, "connected to a bluetooth device", cubetastic3000, noone, 5 
1704, 27, Male, Graduate, 42, Yes, " your gender ", cubetastic3000, public, 1 
1704, 27, Male, Graduate, 42, Yes, " when and how much you have sex ", cubetastic3000, public, 5 
1704, 27, Male, Graduate, 42, Yes, " recorded your work conversations ", cubetastic3000, public, 5 
1704, 27, Male, Graduate, 42, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1341, 38, Female, Somecollege, 40, No, "vibration", smartphone, noone, 1 
1341, 38, Female, Somecollege, 40, No, "connected to a bluetooth device", smartphone, noone, 2 
1341, 38, Female, Somecollege, 40, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1341, 38, Female, Somecollege, 40, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1341, 38, Female, Somecollege, 40, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1341, 38, Female, Somecollege, 40, No, " what television shows you watch ", cubetastic3000, appserver, 1 
1341, 38, Female, Somecollege, 40, No, " your bank account information ", cubetastic3000, friends, 5 
1341, 38, Female, Somecollege, 40, No, " how much money you have ", cubetastic3000, appserver, 3 
1801, 26, Male, Bachelors, 49, Yes, "vibration", smartphone, noone, 1 
1801, 26, Male, Bachelors, 49, Yes, "unmuted a call", smartphone, noone, 5 
1801, 26, Male, Bachelors, 49, Yes, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1801, 26, Male, Bachelors, 49, Yes, " when you are busy or interruptible ", cubetastic3000, friends, 2 
1801, 26, Male, Bachelors, 49, Yes, " shared photos you which are already on your device ", cubetastic3000, friends, 4 
1801, 26, Male, Bachelors, 49, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1801, 26, Male, Bachelors, 49, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1801, 26, Male, Bachelors, 49, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
273, 33, Female, Bachelors, 69, Yes, "vibration", smartphone, noone, 1 
273, 33, Female, Bachelors, 69, Yes, "connected to a bluetooth device", smartphone, noone, 3 
273, 33, Female, Bachelors, 69, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 1 
273, 33, Female, Bachelors, 69, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 1 
273, 33, Female, Bachelors, 69, Yes, " when you were happy or having fun ", cubetastic3000, friends, 3 
273, 33, Female, Bachelors, 69, Yes, " recorded your passing conversations ", cubetastic3000, work, 4 
273, 33, Female, Bachelors, 69, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
273, 33, Female, Bachelors, 69, Yes, " your bank account information ", cubetastic3000, work, 5 
22, 26, Female, Masters, 37, No, "connected to a bluetooth device", smartphone, noone, 1 
22, 26, Female, Masters, 37, No, "took screenshots while using other apps", smartphone, noone, 3 
22, 26, Female, Masters, 37, No, " the language you were speaking ", cubetastic3000, appserver, 1 
22, 26, Female, Masters, 37, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
22, 26, Female, Masters, 37, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
22, 26, Female, Masters, 37, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
22, 26, Female, Masters, 37, No, " your bank account information ", cubetastic3000, friends, 5 
2222, 21, Female, Somecollege, 53, No, "unmuted a call", smartphone, noone, 5 
2222, 21, Female, Somecollege, 53, No, "sent premium texts or calls", smartphone, noone, 5 
2222, 21, Female, Somecollege, 53, No, "unmuted a call", cubetastic3000, noone, 5 
2222, 21, Female, Somecollege, 53, No, " your age ", cubetastic3000, friends, 1 
2222, 21, Female, Somecollege, 53, No, " the language you were speaking ", cubetastic3000, public, 1 
2222, 21, Female, Somecollege, 53, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
2222, 21, Female, Somecollege, 53, No, " what television shows you watch ", cubetastic3000, work, 1 
2222, 21, Female, Somecollege, 53, No, " your bank account information ", cubetastic3000, friends, 5 
1373, 34, Female, Somecollege, 53, No, "vibration", smartphone, noone, 1 
1373, 34, Female, Somecollege, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1373, 34, Female, Somecollege, 53, No, " your age ", cubetastic3000, appserver, 1 
1373, 34, Female, Somecollege, 53, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1373, 34, Female, Somecollege, 53, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
1373, 34, Female, Somecollege, 53, No, " a photo of you unclothed ", cubetastic3000, appserver, 3 
1373, 34, Female, Somecollege, 53, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
751, 23, Male, Bachelors, 41, No, "connected to a bluetooth device", smartphone, noone, 4 
751, 23, Male, Bachelors, 41, No, "sent premium texts or calls", smartphone, noone, 5 
751, 23, Male, Bachelors, 41, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
751, 23, Male, Bachelors, 41, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
751, 23, Male, Bachelors, 41, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
751, 23, Male, Bachelors, 41, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
751, 23, Male, Bachelors, 41, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
751, 23, Male, Bachelors, 41, No, " a video of you intoxicated ", cubetastic3000, appserver, 4 
1853, 28, Female, Somecollege, 49, No, "connected to a bluetooth device", smartphone, noone, 1 
1853, 28, Female, Somecollege, 49, No, "sent premium texts or calls", smartphone, noone, 5 
1853, 28, Female, Somecollege, 49, No, " your age ", cubetastic3000, friends, 1 
1853, 28, Female, Somecollege, 49, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1853, 28, Female, Somecollege, 49, No, " recorded your work conversations ", cubetastic3000, public, 5 
1853, 28, Female, Somecollege, 49, No, " recorded the sound around you ", cubetastic3000, work, 4 
1853, 28, Female, Somecollege, 49, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 3 
1853, 28, Female, Somecollege, 49, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1200, 24, Male, Bachelors, 46, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1200, 24, Male, Bachelors, 46, Yes, "sent premium texts or calls", smartphone, noone, 5 
1200, 24, Male, Bachelors, 46, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1200, 24, Male, Bachelors, 46, Yes, " a video of you unclothed ", cubetastic3000, appserver, 5 
1200, 24, Male, Bachelors, 46, Yes, " how much you use your phone ", cubetastic3000, friends, 5 
1200, 24, Male, Bachelors, 46, Yes, " what products you buy ", cubetastic3000, friends, 5 
1200, 24, Male, Bachelors, 46, Yes, " your name ", cubetastic3000, appserver, 5 
1302, 25, Male, Bachelors, 66, No, "unmuted a call", smartphone, noone, 5 
1302, 25, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1302, 25, Male, Bachelors, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1302, 25, Male, Bachelors, 66, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
1302, 25, Male, Bachelors, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1302, 25, Male, Bachelors, 66, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1302, 25, Male, Bachelors, 66, No, " your address ", cubetastic3000, public, 5 
1302, 25, Male, Bachelors, 66, No, " your credit card information ", cubetastic3000, work, 5 
694, 32, Male, Somecollege, 64, Yes, "connected to a bluetooth device", smartphone, noone, 4 
694, 32, Male, Somecollege, 64, Yes, "unmuted a call", smartphone, noone, 5 
694, 32, Male, Somecollege, 64, Yes, " recorded your work conversations ", cubetastic3000, appserver, 4 
694, 32, Male, Somecollege, 64, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
694, 32, Male, Somecollege, 64, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
694, 32, Male, Somecollege, 64, Yes, " a video of you off-guard ", cubetastic3000, friends, 5 
694, 32, Male, Somecollege, 64, Yes, " your address ", cubetastic3000, appserver, 3 
694, 32, Male, Somecollege, 64, Yes, " your bank account information ", cubetastic3000, work, 5 
342, 29, Male, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 5 
342, 29, Male, Bachelors, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
342, 29, Male, Bachelors, 64, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
342, 29, Male, Bachelors, 64, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
342, 29, Male, Bachelors, 64, Yes, " when and how much you have sex ", cubetastic3000, public, 4 
342, 29, Male, Bachelors, 64, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 3 
342, 29, Male, Bachelors, 64, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
342, 29, Male, Bachelors, 64, Yes, " what products you buy ", cubetastic3000, public, 5 
550, 30, Male, Bachelors, 46, No, "connected to a bluetooth device", smartphone, noone, 1 
550, 30, Male, Bachelors, 46, No, "took screenshots while using other apps", smartphone, noone, 4 
550, 30, Male, Bachelors, 46, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
550, 30, Male, Bachelors, 46, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
550, 30, Male, Bachelors, 46, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
550, 30, Male, Bachelors, 46, No, " recorded your phone conversations ", cubetastic3000, work, 5 
550, 30, Male, Bachelors, 46, No, " a video of you off-guard ", cubetastic3000, friends, 5 
550, 30, Male, Bachelors, 46, No, " your username and password for websites ", cubetastic3000, appserver, 3 
1913, 33, Female, Somecollege, 62, No, "vibration", smartphone, noone, 3 
1913, 33, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
1913, 33, Female, Somecollege, 62, No, " when you are sick or healthy ", cubetastic3000, work, 4 
1913, 33, Female, Somecollege, 62, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
1913, 33, Female, Somecollege, 62, No, " a photo of you off-guard ", cubetastic3000, friends, 4 
1913, 33, Female, Somecollege, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1913, 33, Female, Somecollege, 62, No, " your username for websites ", cubetastic3000, friends, 4 
1913, 33, Female, Somecollege, 62, No, " how much money you have ", cubetastic3000, appserver, 4 
1213, 24, Male, Somecollege, 70, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1213, 24, Male, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1213, 24, Male, Somecollege, 70, Yes, " when you were happy or having fun ", cubetastic3000, appserver, 1 
1213, 24, Male, Somecollege, 70, Yes, " recorded your phone conversations ", cubetastic3000, work, 5 
1213, 24, Male, Somecollege, 70, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1213, 24, Male, Somecollege, 70, Yes, " when and how much you spend time alone ", cubetastic3000, public, 5 
1213, 24, Male, Somecollege, 70, Yes, " what websites you go to ", cubetastic3000, appserver, 3 
1213, 24, Male, Somecollege, 70, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
2298, 26, Male, Highschool, 57, No, "vibration", smartphone, noone, 3 
2298, 26, Male, Highschool, 57, No, "unmuted a call", smartphone, noone, 5 
2298, 26, Male, Highschool, 57, No, "vibration", cubetastic3000, noone, 3 
2298, 26, Male, Highschool, 57, No, " the language you were speaking ", cubetastic3000, appserver, 3 
2298, 26, Male, Highschool, 57, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
2298, 26, Male, Highschool, 57, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2298, 26, Male, Highschool, 57, No, " what television shows you watch ", cubetastic3000, public, 2 
2298, 26, Male, Highschool, 57, No, " what websites you go to ", cubetastic3000, appserver, 4 
748, 43, Male, Bachelors, 68, No, "vibration", smartphone, noone, 2 
748, 43, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
748, 43, Male, Bachelors, 68, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
748, 43, Male, Bachelors, 68, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
748, 43, Male, Bachelors, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
748, 43, Male, Bachelors, 68, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
748, 43, Male, Bachelors, 68, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
748, 43, Male, Bachelors, 68, No, " how much money you have ", cubetastic3000, friends, 5 
1423, 22, Female, Somecollege, 55, No, "vibration", smartphone, noone, 4 
1423, 22, Female, Somecollege, 55, No, "unmuted a call", smartphone, noone, 5 
1423, 22, Female, Somecollege, 55, No, " who you were spending time with ", cubetastic3000, public, 3 
1423, 22, Female, Somecollege, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
1423, 22, Female, Somecollege, 55, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1423, 22, Female, Somecollege, 55, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 3 
1423, 22, Female, Somecollege, 55, No, " what medication you take ", cubetastic3000, appserver, 4 
1423, 22, Female, Somecollege, 55, No, " your credit card information ", cubetastic3000, work, 5 
1759, 22, Other, Bachelors, 60, No, "vibration", smartphone, noone, 2 
1759, 22, Other, Bachelors, 60, No, "connected to a bluetooth device", smartphone, noone, 3 
1759, 22, Other, Bachelors, 60, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
1759, 22, Other, Bachelors, 60, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1759, 22, Other, Bachelors, 60, No, " a video of you unclothed ", cubetastic3000, work, 5 
1759, 22, Other, Bachelors, 60, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1759, 22, Other, Bachelors, 60, No, " your address ", cubetastic3000, public, 5 
1759, 22, Other, Bachelors, 60, No, " how much money you have ", cubetastic3000, friends, 4 
583, 25, Female, Somecollege, 49, No, "vibration", smartphone, noone, 1 
583, 25, Female, Somecollege, 49, No, "unmuted a call", smartphone, noone, 4 
583, 25, Female, Somecollege, 49, No, " your fingerprint somehow ", cubetastic3000, work, 5 
583, 25, Female, Somecollege, 49, No, " recorded your phone conversations ", cubetastic3000, appserver, 1 
583, 25, Female, Somecollege, 49, No, " recorded your work conversations ", cubetastic3000, public, 5 
583, 25, Female, Somecollege, 49, No, " a picture of your signature ", cubetastic3000, work, 5 
583, 25, Female, Somecollege, 49, No, " a picture of your signature ", cubetastic3000, public, 5 
583, 25, Female, Somecollege, 49, No, " your bank account information ", cubetastic3000, work, 5 
1260, 25, Female, Masters, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
1260, 25, Female, Masters, 54, No, "took screenshots while using other apps", smartphone, noone, 3 
1260, 25, Female, Masters, 54, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
1260, 25, Female, Masters, 54, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1260, 25, Female, Masters, 54, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1260, 25, Female, Masters, 54, No, " a video of you off-guard ", cubetastic3000, work, 5 
1260, 25, Female, Masters, 54, No, " your social security number ", cubetastic3000, friends, 5 
1260, 25, Female, Masters, 54, No, " your credit card information ", cubetastic3000, work, 5 
2353, 27, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
2353, 27, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2353, 27, Male, Somecollege, 64, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2353, 27, Male, Somecollege, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
2353, 27, Male, Somecollege, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
2353, 27, Male, Somecollege, 64, No, " your bank account information ", cubetastic3000, work, 5 
446, 28, Female, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
446, 28, Female, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
446, 28, Female, Bachelors, 65, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
446, 28, Female, Bachelors, 65, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
446, 28, Female, Bachelors, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
446, 28, Female, Bachelors, 65, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
446, 28, Female, Bachelors, 65, No, " a video of you unclothed ", cubetastic3000, friends, 5 
976, 32, Male, Bachelors, 47, Yes, "vibration", smartphone, noone, 1 
976, 32, Male, Bachelors, 47, Yes, "took screenshots while using other apps", smartphone, noone, 2 
976, 32, Male, Bachelors, 47, Yes, "connected to a bluetooth device", cubetastic3000, noone, 2 
976, 32, Male, Bachelors, 47, Yes, " when, how much, and what you are eating ", cubetastic3000, friends, 2 
976, 32, Male, Bachelors, 47, Yes, " what medical conditions you have ", cubetastic3000, work, 3 
976, 32, Male, Bachelors, 47, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 4 
976, 32, Male, Bachelors, 47, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
976, 32, Male, Bachelors, 47, Yes, " your username for websites ", cubetastic3000, public, 4 
2050, 20, Male, Highschool, 67, No, "vibration", smartphone, noone, 3 
2050, 20, Male, Highschool, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
2050, 20, Male, Highschool, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
2050, 20, Male, Highschool, 67, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
2050, 20, Male, Highschool, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2050, 20, Male, Highschool, 67, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2050, 20, Male, Highschool, 67, No, " what medication you take ", cubetastic3000, public, 5 
1337, 30, Male, Somecollege, 56, No, "unmuted a call", smartphone, noone, 2 
1337, 30, Male, Somecollege, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
1337, 30, Male, Somecollege, 56, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
1337, 30, Male, Somecollege, 56, No, " your heart rate ", cubetastic3000, public, 4 
1337, 30, Male, Somecollege, 56, No, " a picture of your signature ", cubetastic3000, public, 3 
1337, 30, Male, Somecollege, 56, No, " a picture of your signature ", cubetastic3000, appserver, 3 
1337, 30, Male, Somecollege, 56, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 3 
1337, 30, Male, Somecollege, 56, No, " what websites you go to ", cubetastic3000, work, 3 
329, 24, Female, Somecollege, 64, No, "vibration", smartphone, noone, 3 
329, 24, Female, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
329, 24, Female, Somecollege, 64, No, " your age ", cubetastic3000, appserver, 2 
329, 24, Female, Somecollege, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
329, 24, Female, Somecollege, 64, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
329, 24, Female, Somecollege, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
329, 24, Female, Somecollege, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
922, 38, Male, Bachelors, 52, No, "connected to a bluetooth device", smartphone, noone, 3 
922, 38, Male, Bachelors, 52, No, "sent premium texts or calls", smartphone, noone, 5 
922, 38, Male, Bachelors, 52, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
922, 38, Male, Bachelors, 52, No, " who you were spending time with ", cubetastic3000, appserver, 3 
922, 38, Male, Bachelors, 52, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 4 
922, 38, Male, Bachelors, 52, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
922, 38, Male, Bachelors, 52, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
922, 38, Male, Bachelors, 52, No, " a video of you off-guard ", cubetastic3000, friends, 5 
37, 34, Female, Somecollege, 55, No, "connected to a bluetooth device", smartphone, noone, 4 
37, 34, Female, Somecollege, 55, No, "unmuted a call", smartphone, noone, 5 
37, 34, Female, Somecollege, 55, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
37, 34, Female, Somecollege, 55, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
37, 34, Female, Somecollege, 55, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
37, 34, Female, Somecollege, 55, No, " what medication you take ", cubetastic3000, public, 5 
37, 34, Female, Somecollege, 55, No, " what websites you go to ", cubetastic3000, appserver, 3 
37, 34, Female, Somecollege, 55, No, " how much money you have ", cubetastic3000, friends, 5 
615, 28, Male, Highschool, 58, No, "unmuted a call", smartphone, noone, 5 
615, 28, Male, Highschool, 58, No, "sent premium texts or calls", smartphone, noone, 5 
615, 28, Male, Highschool, 58, No, "connected to a bluetooth device", cubetastic3000, noone, 3 
615, 28, Male, Highschool, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 2 
615, 28, Male, Highschool, 58, No, " when, how much, and what you are eating ", cubetastic3000, public, 2 
615, 28, Male, Highschool, 58, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
615, 28, Male, Highschool, 58, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
615, 28, Male, Highschool, 58, No, " your bank account information ", cubetastic3000, public, 5 
907, 37, Female, Bachelors, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
907, 37, Female, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
907, 37, Female, Bachelors, 55, No, " your age ", cubetastic3000, appserver, 2 
907, 37, Female, Bachelors, 55, No, " a photo of you unclothed ", cubetastic3000, work, 5 
907, 37, Female, Bachelors, 55, No, " a photo of you off-guard ", cubetastic3000, public, 5 
907, 37, Female, Bachelors, 55, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
907, 37, Female, Bachelors, 55, No, " what products you buy ", cubetastic3000, work, 5 
907, 37, Female, Bachelors, 55, No, " your credit card information ", cubetastic3000, friends, 5 
1283, 29, Female, Somecollege, 44, No, "vibration", smartphone, noone, 3 
1283, 29, Female, Somecollege, 44, No, "took screenshots while using other apps", smartphone, noone, 5 
1283, 29, Female, Somecollege, 44, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
1283, 29, Female, Somecollege, 44, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1283, 29, Female, Somecollege, 44, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1283, 29, Female, Somecollege, 44, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1283, 29, Female, Somecollege, 44, No, " what products you buy ", cubetastic3000, work, 5 
1283, 29, Female, Somecollege, 44, No, " how much debt you have ", cubetastic3000, appserver, 4 
2047, 22, Female, Somecollege, 48, No, "connected to a bluetooth device", smartphone, noone, 3 
2047, 22, Female, Somecollege, 48, No, "unmuted a call", smartphone, noone, 3 
2047, 22, Female, Somecollege, 48, No, " when and how much you have sex ", cubetastic3000, public, 5 
2047, 22, Female, Somecollege, 48, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
2047, 22, Female, Somecollege, 48, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
2047, 22, Female, Somecollege, 48, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 4 
2047, 22, Female, Somecollege, 48, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
2047, 22, Female, Somecollege, 48, No, " your social security number ", cubetastic3000, appserver, 5 
755, 28, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 5 
755, 28, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
755, 28, Male, Somecollege, 63, No, "sent premium texts or calls", cubetastic3000, noone, 5 
755, 28, Male, Somecollege, 63, No, " recorded your work conversations ", cubetastic3000, work, 5 
755, 28, Male, Somecollege, 63, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
755, 28, Male, Somecollege, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
755, 28, Male, Somecollege, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
755, 28, Male, Somecollege, 63, No, " your bank account information ", cubetastic3000, friends, 5 
1592, 22, Male, Highschool, 64, No, "vibration", smartphone, noone, 1 
1592, 22, Male, Highschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1592, 22, Male, Highschool, 64, No, " your heart rate ", cubetastic3000, friends, 1 
1592, 22, Male, Highschool, 64, No, " who you were spending time with ", cubetastic3000, appserver, 1 
1592, 22, Male, Highschool, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1592, 22, Male, Highschool, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1592, 22, Male, Highschool, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1592, 22, Male, Highschool, 64, No, " what websites you go to ", cubetastic3000, appserver, 3 
244, 24, Female, Bachelors, 69, No, "vibration", smartphone, noone, 4 
244, 24, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
244, 24, Female, Bachelors, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
244, 24, Female, Bachelors, 69, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
244, 24, Female, Bachelors, 69, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
244, 24, Female, Bachelors, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
244, 24, Female, Bachelors, 69, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
244, 24, Female, Bachelors, 69, No, " what websites you go to ", cubetastic3000, appserver, 5 
2017, 52, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
2017, 52, Male, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
2017, 52, Male, Somecollege, 62, No, "sent premium texts or calls", cubetastic3000, noone, 5 
2017, 52, Male, Somecollege, 62, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
2017, 52, Male, Somecollege, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
2017, 52, Male, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
2017, 52, Male, Somecollege, 62, No, " your address ", cubetastic3000, friends, 5 
2017, 52, Male, Somecollege, 62, No, " your social security number ", cubetastic3000, friends, 5 
1481, 22, Male, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
1481, 22, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
1481, 22, Male, Somecollege, 62, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1481, 22, Male, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1481, 22, Male, Somecollege, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1481, 22, Male, Somecollege, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1481, 22, Male, Somecollege, 62, No, " your address ", cubetastic3000, public, 5 
1481, 22, Male, Somecollege, 62, No, " your bank account information ", cubetastic3000, work, 5 
896, 33, Male, Somehighschool, 65, No, "vibration", smartphone, noone, 2 
896, 33, Male, Somehighschool, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
896, 33, Male, Somehighschool, 65, No, " your age ", cubetastic3000, appserver, 3 
896, 33, Male, Somehighschool, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
896, 33, Male, Somehighschool, 65, No, " a picture of your signature ", cubetastic3000, work, 5 
896, 33, Male, Somehighschool, 65, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
896, 33, Male, Somehighschool, 65, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
896, 33, Male, Somehighschool, 65, No, " what television shows you watch ", cubetastic3000, friends, 3 
2370, 29, Female, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 3 
2370, 29, Female, Bachelors, 63, Yes, "sent premium texts or calls", smartphone, noone, 5 
2370, 29, Female, Bachelors, 63, Yes, " your age ", cubetastic3000, public, 4 
2370, 29, Female, Bachelors, 63, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 3 
2370, 29, Female, Bachelors, 63, Yes, " recorded your work conversations ", cubetastic3000, public, 5 
2370, 29, Female, Bachelors, 63, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2370, 29, Female, Bachelors, 63, Yes, " a video of you intoxicated ", cubetastic3000, friends, 5 
2370, 29, Female, Bachelors, 63, Yes, " what television shows you watch ", cubetastic3000, appserver, 2 
578, 29, Male, Somecollege, 57, Yes, "vibration", smartphone, noone, 2 
578, 29, Male, Somecollege, 57, Yes, "sent premium texts or calls", smartphone, noone, 5 
578, 29, Male, Somecollege, 57, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 3 
578, 29, Male, Somecollege, 57, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
578, 29, Male, Somecollege, 57, Yes, " how much you use your phone ", cubetastic3000, public, 4 
578, 29, Male, Somecollege, 57, Yes, " what medication you take ", cubetastic3000, friends, 5 
578, 29, Male, Somecollege, 57, Yes, " what products you buy ", cubetastic3000, friends, 5 
1431, 25, Male, Bachelors, 62, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1431, 25, Male, Bachelors, 62, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1431, 25, Male, Bachelors, 62, Yes, " your heart rate ", cubetastic3000, friends, 1 
1431, 25, Male, Bachelors, 62, Yes, " when and how well you are sleeping ", cubetastic3000, public, 2 
1431, 25, Male, Bachelors, 62, Yes, " when, how much, and what you are eating ", cubetastic3000, friends, 2 
1431, 25, Male, Bachelors, 62, Yes, " how close you are to other people you interact with ", cubetastic3000, friends, 3 
1431, 25, Male, Bachelors, 62, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1431, 25, Male, Bachelors, 62, Yes, " your social security number ", cubetastic3000, public, 5 
1607, 28, Female, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 3 
1607, 28, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
1607, 28, Female, Somecollege, 60, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1607, 28, Female, Somecollege, 60, No, " what medical conditions you have ", cubetastic3000, work, 5 
1607, 28, Female, Somecollege, 60, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1607, 28, Female, Somecollege, 60, No, " how much you use your computer ", cubetastic3000, work, 5 
1607, 28, Female, Somecollege, 60, No, " how much debt you have ", cubetastic3000, public, 5 
186, 33, Male, Masters, 59, No, "vibration", smartphone, noone, 3 
186, 33, Male, Masters, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
186, 33, Male, Masters, 59, No, " your gender ", cubetastic3000, work, 4 
186, 33, Male, Masters, 59, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
186, 33, Male, Masters, 59, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
186, 33, Male, Masters, 59, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
186, 33, Male, Masters, 59, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
186, 33, Male, Masters, 59, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1553, 22, Female, Highschool, 37, No, "unmuted a call", smartphone, noone, 5 
1553, 22, Female, Highschool, 37, No, "took screenshots while using other apps", smartphone, noone, 3 
1553, 22, Female, Highschool, 37, No, " the language you were speaking ", cubetastic3000, work, 1 
1553, 22, Female, Highschool, 37, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 2 
1553, 22, Female, Highschool, 37, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 4 
1553, 22, Female, Highschool, 37, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 2 
1553, 22, Female, Highschool, 37, No, " how much you use your computer ", cubetastic3000, work, 5 
1630, 35, Female, Somecollege, 63, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1630, 35, Female, Somecollege, 63, Yes, "sent premium texts or calls", smartphone, noone, 5 
1630, 35, Female, Somecollege, 63, Yes, " your fingerprint somehow ", cubetastic3000, public, 5 
1630, 35, Female, Somecollege, 63, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1630, 35, Female, Somecollege, 63, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
1630, 35, Female, Somecollege, 63, Yes, " a photo of you unclothed ", cubetastic3000, appserver, 5 
1630, 35, Female, Somecollege, 63, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1630, 35, Female, Somecollege, 63, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
606, 61, Male, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 3 
606, 61, Male, Bachelors, 53, No, "unmuted a call", smartphone, noone, 5 
606, 61, Male, Bachelors, 53, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
606, 61, Male, Bachelors, 53, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
606, 61, Male, Bachelors, 53, No, " recorded your passing conversations ", cubetastic3000, appserver, 2 
606, 61, Male, Bachelors, 53, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
606, 61, Male, Bachelors, 53, No, " your username for websites ", cubetastic3000, friends, 5 
606, 61, Male, Bachelors, 53, No, " your credit card information ", cubetastic3000, friends, 5 
283, 27, Male, Masters, 63, No, "vibration", smartphone, noone, 3 
283, 27, Male, Masters, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
283, 27, Male, Masters, 63, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
283, 27, Male, Masters, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
283, 27, Male, Masters, 63, No, " how much you use your phone ", cubetastic3000, work, 5 
283, 27, Male, Masters, 63, No, " what medication you take ", cubetastic3000, work, 5 
283, 27, Male, Masters, 63, No, " your address ", cubetastic3000, public, 5 
1210, 33, Male, Somecollege, 69, No, "vibration", smartphone, noone, 4 
1210, 33, Male, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 4 
1210, 33, Male, Somecollege, 69, No, " when and how much you have sex ", cubetastic3000, work, 5 
1210, 33, Male, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1210, 33, Male, Somecollege, 69, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1210, 33, Male, Somecollege, 69, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1210, 33, Male, Somecollege, 69, No, " what websites you go to ", cubetastic3000, public, 5 
1210, 33, Male, Somecollege, 69, No, " what products you buy ", cubetastic3000, friends, 5 
1358, 23, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 2 
1358, 23, Male, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1358, 23, Male, Bachelors, 58, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1358, 23, Male, Bachelors, 58, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
1358, 23, Male, Bachelors, 58, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1358, 23, Male, Bachelors, 58, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1358, 23, Male, Bachelors, 58, No, " a picture of your signature ", cubetastic3000, appserver, 4 
1358, 23, Male, Bachelors, 58, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
808, 23, Male, Bachelors, 40, No, "connected to a bluetooth device", smartphone, noone, 3 
808, 23, Male, Bachelors, 40, No, "took screenshots while using other apps", smartphone, noone, 3 
808, 23, Male, Bachelors, 40, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 3 
808, 23, Male, Bachelors, 40, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
808, 23, Male, Bachelors, 40, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 3 
808, 23, Male, Bachelors, 40, No, " what medication you take ", cubetastic3000, appserver, 3 
808, 23, Male, Bachelors, 40, No, " how much money you have ", cubetastic3000, appserver, 3 
2401, 33, Male, Somecollege, 59, No, "vibration", smartphone, noone, 1 
2401, 33, Male, Somecollege, 59, No, "unmuted a call", smartphone, noone, 4 
2401, 33, Male, Somecollege, 59, No, " your fingerprint somehow ", cubetastic3000, work, 5 
2401, 33, Male, Somecollege, 59, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 2 
2401, 33, Male, Somecollege, 59, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
2401, 33, Male, Somecollege, 59, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2401, 33, Male, Somecollege, 59, No, " what websites you go to ", cubetastic3000, appserver, 1 
2401, 33, Male, Somecollege, 59, No, " your address ", cubetastic3000, work, 5 
1909, 53, Female, Bachelors, 64, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1909, 53, Female, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1909, 53, Female, Bachelors, 64, Yes, " the language you were speaking ", cubetastic3000, friends, 4 
1909, 53, Female, Bachelors, 64, Yes, " when you were happy or having fun ", cubetastic3000, work, 5 
1909, 53, Female, Bachelors, 64, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
1909, 53, Female, Bachelors, 64, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
1909, 53, Female, Bachelors, 64, Yes, " what medication you take ", cubetastic3000, appserver, 3 
1860, 35, Male, Somecollege, 65, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1860, 35, Male, Somecollege, 65, Yes, "sent premium texts or calls", smartphone, noone, 5 
1860, 35, Male, Somecollege, 65, Yes, "connected to a bluetooth device", cubetastic3000, noone, 5 
1860, 35, Male, Somecollege, 65, Yes, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1860, 35, Male, Somecollege, 65, Yes, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1860, 35, Male, Somecollege, 65, Yes, " a video of you unclothed ", cubetastic3000, public, 5 
1860, 35, Male, Somecollege, 65, Yes, " how much you use your computer ", cubetastic3000, public, 5 
1860, 35, Male, Somecollege, 65, Yes, " your address ", cubetastic3000, appserver, 5 
2319, 20, Female, Highschool, 47, No, "vibration", smartphone, noone, 1 
2319, 20, Female, Highschool, 47, No, "sent premium texts or calls", smartphone, noone, 5 
2319, 20, Female, Highschool, 47, No, " when you are busy or interruptible ", cubetastic3000, work, 1 
2319, 20, Female, Highschool, 47, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
2319, 20, Female, Highschool, 47, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2319, 20, Female, Highschool, 47, No, " your name ", cubetastic3000, public, 5 
2319, 20, Female, Highschool, 47, No, " your credit card information ", cubetastic3000, public, 5 
664, 32, Female, Somecollege, 62, No, "vibration", smartphone, noone, 1 
664, 32, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
664, 32, Female, Somecollege, 62, No, " recorded your work conversations ", cubetastic3000, public, 5 
664, 32, Female, Somecollege, 62, No, " a photo of you off-guard ", cubetastic3000, work, 5 
664, 32, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
664, 32, Female, Somecollege, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
664, 32, Female, Somecollege, 62, No, " what television shows you watch ", cubetastic3000, friends, 5 
664, 32, Female, Somecollege, 62, No, " what websites you go to ", cubetastic3000, appserver, 5 
871, 33, Male, Graduate, 60, No, "vibration", smartphone, noone, 3 
871, 33, Male, Graduate, 60, No, "unmuted a call", smartphone, noone, 5 
871, 33, Male, Graduate, 60, No, " your heart rate ", cubetastic3000, friends, 4 
871, 33, Male, Graduate, 60, No, " when and how well you are sleeping ", cubetastic3000, appserver, 2 
871, 33, Male, Graduate, 60, No, " recorded your work conversations ", cubetastic3000, public, 5 
871, 33, Male, Graduate, 60, No, " recorded the sound around you ", cubetastic3000, friends, 4 
871, 33, Male, Graduate, 60, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
871, 33, Male, Graduate, 60, No, " how much debt you have ", cubetastic3000, appserver, 2 
1320, 47, Female, Somecollege, 53, No, "vibration", smartphone, noone, 1 
1320, 47, Female, Somecollege, 53, No, "unmuted a call", smartphone, noone, 4 
1320, 47, Female, Somecollege, 53, No, " your gender ", cubetastic3000, friends, 3 
1320, 47, Female, Somecollege, 53, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1320, 47, Female, Somecollege, 53, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
1320, 47, Female, Somecollege, 53, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
1320, 47, Female, Somecollege, 53, No, " how much you use your computer ", cubetastic3000, public, 5 
1320, 47, Female, Somecollege, 53, No, " your name ", cubetastic3000, friends, 3 
1241, 26, Female, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
1241, 26, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
1241, 26, Female, Somecollege, 63, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
1241, 26, Female, Somecollege, 63, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
1241, 26, Female, Somecollege, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1241, 26, Female, Somecollege, 63, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1241, 26, Female, Somecollege, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2213, 28, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
2213, 28, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2213, 28, Male, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
2213, 28, Male, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
2213, 28, Male, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
2213, 28, Male, Bachelors, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2213, 28, Male, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
2213, 28, Male, Bachelors, 70, No, " how much money you have ", cubetastic3000, public, 5 
786, 59, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
786, 59, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
786, 59, Female, Somecollege, 66, No, " copied and uploaded music from your device ", cubetastic3000, friends, 3 
786, 59, Female, Somecollege, 66, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
786, 59, Female, Somecollege, 66, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
786, 59, Female, Somecollege, 66, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
786, 59, Female, Somecollege, 66, No, " what websites you go to ", cubetastic3000, public, 5 
1953, 40, Female, Bachelors, 70, Yes, "vibration", smartphone, noone, 5 
1953, 40, Female, Bachelors, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
1953, 40, Female, Bachelors, 70, Yes, "connected to a bluetooth device", cubetastic3000, noone, 5 
1953, 40, Female, Bachelors, 70, Yes, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1953, 40, Female, Bachelors, 70, Yes, " who you were spending time with ", cubetastic3000, friends, 5 
1953, 40, Female, Bachelors, 70, Yes, " who you were spending time with ", cubetastic3000, public, 5 
1953, 40, Female, Bachelors, 70, Yes, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1953, 40, Female, Bachelors, 70, Yes, " what products you buy ", cubetastic3000, appserver, 5 
868, 46, Male, Somecollege, 68, No, "vibration", smartphone, noone, 3 
868, 46, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
868, 46, Male, Somecollege, 68, No, " the language you were speaking ", cubetastic3000, friends, 2 
868, 46, Male, Somecollege, 68, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
868, 46, Male, Somecollege, 68, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
868, 46, Male, Somecollege, 68, No, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
868, 46, Male, Somecollege, 68, No, " when and how much you have sex ", cubetastic3000, public, 5 
868, 46, Male, Somecollege, 68, No, " what websites you go to ", cubetastic3000, public, 5 
43, 55, Female, Somecollege, 60, No, "unmuted a call", smartphone, noone, 3 
43, 55, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 3 
43, 55, Female, Somecollege, 60, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
43, 55, Female, Somecollege, 60, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
43, 55, Female, Somecollege, 60, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
43, 55, Female, Somecollege, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
43, 55, Female, Somecollege, 60, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
43, 55, Female, Somecollege, 60, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1179, 23, Male, Somecollege, 65, No, "vibration", smartphone, noone, 1 
1179, 23, Male, Somecollege, 65, No, "unmuted a call", smartphone, noone, 3 
1179, 23, Male, Somecollege, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
1179, 23, Male, Somecollege, 65, No, " shared photos you which are already on your device ", cubetastic3000, friends, 2 
1179, 23, Male, Somecollege, 65, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1179, 23, Male, Somecollege, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1179, 23, Male, Somecollege, 65, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
1179, 23, Male, Somecollege, 65, No, " your name ", cubetastic3000, work, 1 
1898, 25, Male, Bachelors, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
1898, 25, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
1898, 25, Male, Bachelors, 56, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
1898, 25, Male, Bachelors, 56, No, " when you are sick or healthy ", cubetastic3000, appserver, 4 
1898, 25, Male, Bachelors, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1898, 25, Male, Bachelors, 56, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1898, 25, Male, Bachelors, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1898, 25, Male, Bachelors, 56, No, " how much you use your computer ", cubetastic3000, appserver, 4 
1016, 27, Female, Bachelors, 46, No, "connected to a bluetooth device", smartphone, noone, 5 
1016, 27, Female, Bachelors, 46, No, "sent premium texts or calls", smartphone, noone, 5 
1016, 27, Female, Bachelors, 46, No, " your gender ", cubetastic3000, public, 5 
1016, 27, Female, Bachelors, 46, No, " the language you were speaking ", cubetastic3000, public, 4 
1016, 27, Female, Bachelors, 46, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1016, 27, Female, Bachelors, 46, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1016, 27, Female, Bachelors, 46, No, " your address ", cubetastic3000, work, 5 
1718, 21, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1718, 21, Female, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1718, 21, Female, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1718, 21, Female, Somecollege, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1718, 21, Female, Somecollege, 67, No, " a picture of your signature ", cubetastic3000, friends, 5 
1718, 21, Female, Somecollege, 67, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1718, 21, Female, Somecollege, 67, No, " your username for websites ", cubetastic3000, public, 5 
1718, 21, Female, Somecollege, 67, No, " how much debt you have ", cubetastic3000, friends, 5 
1716, 25, Female, Bachelors, 40, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1716, 25, Female, Bachelors, 40, Yes, "took screenshots while using other apps", smartphone, noone, 3 
1716, 25, Female, Bachelors, 40, Yes, " your fingerprint somehow ", cubetastic3000, appserver, 4 
1716, 25, Female, Bachelors, 40, Yes, " recorded the sound around you ", cubetastic3000, friends, 4 
1716, 25, Female, Bachelors, 40, Yes, " shared videos you which are already on your device ", cubetastic3000, appserver, 2 
1716, 25, Female, Bachelors, 40, Yes, " a video of you unclothed ", cubetastic3000, appserver, 4 
1716, 25, Female, Bachelors, 40, Yes, " your address ", cubetastic3000, friends, 5 
690, 48, Female, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
690, 48, Female, Somecollege, 57, No, "unmuted a call", smartphone, noone, 5 
690, 48, Female, Somecollege, 57, No, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
690, 48, Female, Somecollege, 57, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
690, 48, Female, Somecollege, 57, No, " when you are sick or healthy ", cubetastic3000, work, 5 
690, 48, Female, Somecollege, 57, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
690, 48, Female, Somecollege, 57, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
690, 48, Female, Somecollege, 57, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1657, 30, Male, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1657, 30, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1657, 30, Male, Bachelors, 68, No, " when you are sick or healthy ", cubetastic3000, public, 4 
1657, 30, Male, Bachelors, 68, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
1657, 30, Male, Bachelors, 68, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
1657, 30, Male, Bachelors, 68, No, " when you were happy or having fun ", cubetastic3000, appserver, 3 
1657, 30, Male, Bachelors, 68, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
108, 28, Male, Bachelors, 49, No, "unmuted a call", smartphone, noone, 5 
108, 28, Male, Bachelors, 49, No, "sent premium texts or calls", smartphone, noone, 5 
108, 28, Male, Bachelors, 49, No, " recorded your passing conversations ", cubetastic3000, public, 3 
108, 28, Male, Bachelors, 49, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
108, 28, Male, Bachelors, 49, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 4 
108, 28, Male, Bachelors, 49, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
108, 28, Male, Bachelors, 49, No, " your credit card information ", cubetastic3000, appserver, 4 
1055, 47, Male, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1055, 47, Male, Somecollege, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
1055, 47, Male, Somecollege, 70, Yes, "took screenshots while using other apps", cubetastic3000, noone, 5 
1055, 47, Male, Somecollege, 70, Yes, " your age ", cubetastic3000, appserver, 5 
1055, 47, Male, Somecollege, 70, Yes, " recorded the sound around you ", cubetastic3000, appserver, 5 
1055, 47, Male, Somecollege, 70, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1055, 47, Male, Somecollege, 70, Yes, " how much you use your computer ", cubetastic3000, appserver, 5 
1055, 47, Male, Somecollege, 70, Yes, " your bank account information ", cubetastic3000, appserver, 5 
1747, 24, Male, Somecollege, 68, No, "vibration", smartphone, noone, 4 
1747, 24, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1747, 24, Male, Somecollege, 68, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1747, 24, Male, Somecollege, 68, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1747, 24, Male, Somecollege, 68, No, " a video of you unclothed ", cubetastic3000, work, 5 
1747, 24, Male, Somecollege, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1747, 24, Male, Somecollege, 68, No, " your name ", cubetastic3000, work, 4 
2382, 44, Female, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 2 
2382, 44, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2382, 44, Female, Bachelors, 64, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
2382, 44, Female, Bachelors, 64, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
2382, 44, Female, Bachelors, 64, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
2382, 44, Female, Bachelors, 64, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
2382, 44, Female, Bachelors, 64, No, " how much money you have ", cubetastic3000, work, 5 
2382, 44, Female, Bachelors, 64, No, " how much debt you have ", cubetastic3000, appserver, 3 
623, 42, Female, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 1 
623, 42, Female, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
623, 42, Female, Somecollege, 68, No, " your age ", cubetastic3000, work, 5 
623, 42, Female, Somecollege, 68, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
623, 42, Female, Somecollege, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
623, 42, Female, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, friends, 3 
623, 42, Female, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, work, 5 
623, 42, Female, Somecollege, 68, No, " how much money you have ", cubetastic3000, appserver, 5 
2219, 30, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
2219, 30, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
2219, 30, Male, Somecollege, 64, No, "vibration", cubetastic3000, noone, 4 
2219, 30, Male, Somecollege, 64, No, " your heart rate ", cubetastic3000, friends, 3 
2219, 30, Male, Somecollege, 64, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2219, 30, Male, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
2219, 30, Male, Somecollege, 64, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 4 
2219, 30, Male, Somecollege, 64, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1069, 41, Female, Bachelors, 51, No, "took screenshots while using other apps", smartphone, noone, 4 
1069, 41, Female, Bachelors, 51, No, "sent premium texts or calls", smartphone, noone, 5 
1069, 41, Female, Bachelors, 51, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 4 
1069, 41, Female, Bachelors, 51, No, " when you were happy or having fun ", cubetastic3000, work, 5 
1069, 41, Female, Bachelors, 51, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1069, 41, Female, Bachelors, 51, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1069, 41, Female, Bachelors, 51, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1069, 41, Female, Bachelors, 51, No, " your name ", cubetastic3000, public, 4 
188, 62, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 2 
188, 62, Female, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
188, 62, Female, Bachelors, 68, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
188, 62, Female, Bachelors, 68, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
188, 62, Female, Bachelors, 68, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
188, 62, Female, Bachelors, 68, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
188, 62, Female, Bachelors, 68, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
188, 62, Female, Bachelors, 68, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1018, 61, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
1018, 61, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 3 
1018, 61, Male, Somecollege, 64, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
1018, 61, Male, Somecollege, 64, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1018, 61, Male, Somecollege, 64, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1018, 61, Male, Somecollege, 64, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1018, 61, Male, Somecollege, 64, No, " your address ", cubetastic3000, work, 5 
1018, 61, Male, Somecollege, 64, No, " your username for websites ", cubetastic3000, work, 5 
1408, 29, Male, Bachelors, 64, No, "vibration", smartphone, noone, 1 
1408, 29, Male, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
1408, 29, Male, Bachelors, 64, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 3 
1408, 29, Male, Bachelors, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1408, 29, Male, Bachelors, 64, No, " recorded the sound around you ", cubetastic3000, public, 5 
1408, 29, Male, Bachelors, 64, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1408, 29, Male, Bachelors, 64, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
655, 66, Male, Somecollege, 64, No, "vibration", smartphone, noone, 3 
655, 66, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
655, 66, Male, Somecollege, 64, No, " a photo of you unclothed ", cubetastic3000, public, 5 
655, 66, Male, Somecollege, 64, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
655, 66, Male, Somecollege, 64, No, " a video of you intoxicated ", cubetastic3000, public, 5 
655, 66, Male, Somecollege, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
655, 66, Male, Somecollege, 64, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
655, 66, Male, Somecollege, 64, No, " your username and password for websites ", cubetastic3000, appserver, 5 
636, 24, Male, Somecollege, 69, No, "vibration", smartphone, noone, 3 
636, 24, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 3 
636, 24, Male, Somecollege, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 3 
636, 24, Male, Somecollege, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
636, 24, Male, Somecollege, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
636, 24, Male, Somecollege, 69, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
636, 24, Male, Somecollege, 69, No, " your social security number ", cubetastic3000, work, 5 
279, 31, Male, Highschool, 59, No, "vibration", smartphone, noone, 3 
279, 31, Male, Highschool, 59, No, "unmuted a call", smartphone, noone, 4 
279, 31, Male, Highschool, 59, No, " your gender ", cubetastic3000, public, 4 
279, 31, Male, Highschool, 59, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
279, 31, Male, Highschool, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
279, 31, Male, Highschool, 59, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
279, 31, Male, Highschool, 59, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1457, 24, Male, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1457, 24, Male, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1457, 24, Male, Bachelors, 57, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
1457, 24, Male, Bachelors, 57, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
1457, 24, Male, Bachelors, 57, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1457, 24, Male, Bachelors, 57, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
1457, 24, Male, Bachelors, 57, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1457, 24, Male, Bachelors, 57, No, " how much debt you have ", cubetastic3000, public, 5 
1319, 39, Male, Somecollege, 62, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1319, 39, Male, Somecollege, 62, Yes, "sent premium texts or calls", smartphone, noone, 5 
1319, 39, Male, Somecollege, 62, Yes, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
1319, 39, Male, Somecollege, 62, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 3 
1319, 39, Male, Somecollege, 62, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1319, 39, Male, Somecollege, 62, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1319, 39, Male, Somecollege, 62, Yes, " what websites you go to ", cubetastic3000, work, 5 
1319, 39, Male, Somecollege, 62, Yes, " your name ", cubetastic3000, work, 1 
752, 22, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 3 
752, 22, Male, Somecollege, 55, No, "sent premium texts or calls", smartphone, noone, 5 
752, 22, Male, Somecollege, 55, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
752, 22, Male, Somecollege, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 4 
752, 22, Male, Somecollege, 55, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
752, 22, Male, Somecollege, 55, No, " what websites you go to ", cubetastic3000, public, 4 
752, 22, Male, Somecollege, 55, No, " your name ", cubetastic3000, work, 3 
752, 22, Male, Somecollege, 55, No, " how much debt you have ", cubetastic3000, friends, 5 
881, 41, Male, None, 70, No, "vibration", smartphone, noone, 1 
881, 41, Male, None, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
881, 41, Male, None, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
881, 41, Male, None, 70, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
881, 41, Male, None, 70, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
881, 41, Male, None, 70, No, " a picture of your signature ", cubetastic3000, public, 5 
881, 41, Male, None, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
881, 41, Male, None, 70, No, " what websites you go to ", cubetastic3000, appserver, 5 
56, 23, Female, Highschool, 61, No, "vibration", smartphone, noone, 1 
56, 23, Female, Highschool, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
56, 23, Female, Highschool, 61, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
56, 23, Female, Highschool, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
56, 23, Female, Highschool, 61, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
56, 23, Female, Highschool, 61, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
56, 23, Female, Highschool, 61, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
56, 23, Female, Highschool, 61, No, " how much debt you have ", cubetastic3000, work, 5 
960, 19, Male, Highschool, 52, No, "vibration", smartphone, noone, 2 
960, 19, Male, Highschool, 52, No, "connected to a bluetooth device", smartphone, noone, 4 
960, 19, Male, Highschool, 52, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
960, 19, Male, Highschool, 52, No, " recorded your phone conversations ", cubetastic3000, public, 5 
960, 19, Male, Highschool, 52, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 3 
960, 19, Male, Highschool, 52, No, " what television shows you watch ", cubetastic3000, friends, 2 
960, 19, Male, Highschool, 52, No, " what websites you go to ", cubetastic3000, appserver, 3 
960, 19, Male, Highschool, 52, No, " your bank account information ", cubetastic3000, friends, 5 
496, 32, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
496, 32, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
496, 32, Male, Bachelors, 58, No, " the language you were speaking ", cubetastic3000, public, 5 
496, 32, Male, Bachelors, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
496, 32, Male, Bachelors, 58, No, " when you were happy or having fun ", cubetastic3000, work, 5 
496, 32, Male, Bachelors, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
496, 32, Male, Bachelors, 58, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
496, 32, Male, Bachelors, 58, No, " your username for websites ", cubetastic3000, work, 5 
195, 28, Male, Bachelors, 68, No, "vibration", smartphone, noone, 1 
195, 28, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
195, 28, Male, Bachelors, 68, No, " recorded your work conversations ", cubetastic3000, work, 5 
195, 28, Male, Bachelors, 68, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
195, 28, Male, Bachelors, 68, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
195, 28, Male, Bachelors, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
195, 28, Male, Bachelors, 68, No, " how much you use your phone ", cubetastic3000, appserver, 2 
195, 28, Male, Bachelors, 68, No, " what websites you go to ", cubetastic3000, work, 5 
2016, 20, Female, Somecollege, 40, No, "took screenshots while using other apps", smartphone, noone, 4 
2016, 20, Female, Somecollege, 40, No, "sent premium texts or calls", smartphone, noone, 5 
2016, 20, Female, Somecollege, 40, No, " your fingerprint somehow ", cubetastic3000, work, 4 
2016, 20, Female, Somecollege, 40, No, " when and how well you are sleeping ", cubetastic3000, friends, 3 
2016, 20, Female, Somecollege, 40, No, " who you were spending time with ", cubetastic3000, appserver, 1 
2016, 20, Female, Somecollege, 40, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
2016, 20, Female, Somecollege, 40, No, " what websites you go to ", cubetastic3000, public, 3 
2016, 20, Female, Somecollege, 40, No, " your address ", cubetastic3000, appserver, 1 
2257, 30, Male, Bachelors, 55, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2257, 30, Male, Bachelors, 55, Yes, "sent premium texts or calls", smartphone, noone, 5 
2257, 30, Male, Bachelors, 55, Yes, "unmuted a call", cubetastic3000, noone, 5 
2257, 30, Male, Bachelors, 55, Yes, " your fingerprint somehow ", cubetastic3000, appserver, 3 
2257, 30, Male, Bachelors, 55, Yes, " when you are sick or healthy ", cubetastic3000, friends, 4 
2257, 30, Male, Bachelors, 55, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2257, 30, Male, Bachelors, 55, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
2257, 30, Male, Bachelors, 55, Yes, " your address ", cubetastic3000, appserver, 2 
826, 32, Female, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
826, 32, Female, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
826, 32, Female, Bachelors, 58, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
826, 32, Female, Bachelors, 58, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
826, 32, Female, Bachelors, 58, No, " a photo of you off-guard ", cubetastic3000, work, 5 
826, 32, Female, Bachelors, 58, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
826, 32, Female, Bachelors, 58, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
1596, 24, Female, Somecollege, 56, No, "vibration", smartphone, noone, 2 
1596, 24, Female, Somecollege, 56, No, "took screenshots while using other apps", smartphone, noone, 3 
1596, 24, Female, Somecollege, 56, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1596, 24, Female, Somecollege, 56, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1596, 24, Female, Somecollege, 56, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1596, 24, Female, Somecollege, 56, No, " how much you use your computer ", cubetastic3000, friends, 5 
1596, 24, Female, Somecollege, 56, No, " your bank account information ", cubetastic3000, friends, 5 
1596, 24, Female, Somecollege, 56, No, " your bank account information ", cubetastic3000, appserver, 5 
1472, 29, Male, Bachelors, 59, Yes, "vibration", smartphone, noone, 3 
1472, 29, Male, Bachelors, 59, Yes, "sent premium texts or calls", smartphone, noone, 5 
1472, 29, Male, Bachelors, 59, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
1472, 29, Male, Bachelors, 59, Yes, " how close you are to other people you interact with ", cubetastic3000, appserver, 1 
1472, 29, Male, Bachelors, 59, Yes, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
1472, 29, Male, Bachelors, 59, Yes, " what television shows you watch ", cubetastic3000, friends, 5 
1472, 29, Male, Bachelors, 59, Yes, " what websites you go to ", cubetastic3000, appserver, 1 
1472, 29, Male, Bachelors, 59, Yes, " your name ", cubetastic3000, public, 1 
1274, 32, Male, Highschool, 50, No, "took screenshots while using other apps", smartphone, noone, 5 
1274, 32, Male, Highschool, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1274, 32, Male, Highschool, 50, No, " your age ", cubetastic3000, appserver, 2 
1274, 32, Male, Highschool, 50, No, " your gender ", cubetastic3000, work, 1 
1274, 32, Male, Highschool, 50, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
1274, 32, Male, Highschool, 50, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1274, 32, Male, Highschool, 50, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1274, 32, Male, Highschool, 50, No, " a picture of your signature ", cubetastic3000, work, 4 
1872, 29, Female, Somecollege, 70, Yes, "vibration", smartphone, noone, 3 
1872, 29, Female, Somecollege, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1872, 29, Female, Somecollege, 70, Yes, " when and how well you are sleeping ", cubetastic3000, friends, 5 
1872, 29, Female, Somecollege, 70, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
1872, 29, Female, Somecollege, 70, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 5 
1872, 29, Female, Somecollege, 70, Yes, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
1872, 29, Female, Somecollege, 70, Yes, " how much you use your computer ", cubetastic3000, appserver, 5 
1872, 29, Female, Somecollege, 70, Yes, " your bank account information ", cubetastic3000, appserver, 5 
692, 36, Female, Highschool, 70, No, "unmuted a call", smartphone, noone, 5 
692, 36, Female, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
692, 36, Female, Highschool, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 3 
692, 36, Female, Highschool, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
692, 36, Female, Highschool, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 3 
692, 36, Female, Highschool, 70, No, " what websites you go to ", cubetastic3000, public, 5 
692, 36, Female, Highschool, 70, No, " what products you buy ", cubetastic3000, friends, 3 
692, 36, Female, Highschool, 70, No, " your name ", cubetastic3000, friends, 1 
1083, 24, Male, Bachelors, 33, Yes, "unmuted a call", smartphone, noone, 3 
1083, 24, Male, Bachelors, 33, Yes, "sent premium texts or calls", smartphone, noone, 2 
1083, 24, Male, Bachelors, 33, Yes, "unmuted a call", cubetastic3000, noone, 1 
1083, 24, Male, Bachelors, 33, Yes, " your gender ", cubetastic3000, work, 3 
1083, 24, Male, Bachelors, 33, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 2 
1083, 24, Male, Bachelors, 33, Yes, " who you were spending time with ", cubetastic3000, appserver, 3 
1083, 24, Male, Bachelors, 33, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 3 
1083, 24, Male, Bachelors, 33, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 2 
2146, 29, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
2146, 29, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2146, 29, Female, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
2146, 29, Female, Bachelors, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
2146, 29, Female, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
2146, 29, Female, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
2146, 29, Female, Bachelors, 70, No, " how much you use your computer ", cubetastic3000, public, 5 
2146, 29, Female, Bachelors, 70, No, " how much debt you have ", cubetastic3000, work, 5 
994, 28, Male, Highschool, 59, No, "vibration", smartphone, noone, 1 
994, 28, Male, Highschool, 59, No, "connected to a bluetooth device", smartphone, noone, 2 
994, 28, Male, Highschool, 59, No, " who you were spending time with ", cubetastic3000, public, 5 
994, 28, Male, Highschool, 59, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
994, 28, Male, Highschool, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
994, 28, Male, Highschool, 59, No, " a photo of you off-guard ", cubetastic3000, public, 5 
994, 28, Male, Highschool, 59, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
994, 28, Male, Highschool, 59, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
357, 33, Male, Somecollege, 52, No, "took screenshots while using other apps", smartphone, noone, 5 
357, 33, Male, Somecollege, 52, No, "sent premium texts or calls", smartphone, noone, 5 
357, 33, Male, Somecollege, 52, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
357, 33, Male, Somecollege, 52, No, " recorded the sound around you ", cubetastic3000, work, 5 
357, 33, Male, Somecollege, 52, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
357, 33, Male, Somecollege, 52, No, " a picture of your signature ", cubetastic3000, work, 5 
357, 33, Male, Somecollege, 52, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
357, 33, Male, Somecollege, 52, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1380, 25, Male, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
1380, 25, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1380, 25, Male, Somecollege, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
1380, 25, Male, Somecollege, 61, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
1380, 25, Male, Somecollege, 61, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1380, 25, Male, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1380, 25, Male, Somecollege, 61, No, " what medication you take ", cubetastic3000, work, 5 
1380, 25, Male, Somecollege, 61, No, " what products you buy ", cubetastic3000, public, 5 
1663, 32, None, Somecollege, 67, No, "vibration", smartphone, noone, 1 
1663, 32, None, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1663, 32, None, Somecollege, 67, No, " the language you were speaking ", cubetastic3000, friends, 4 
1663, 32, None, Somecollege, 67, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1663, 32, None, Somecollege, 67, No, " when and how much you have sex ", cubetastic3000, public, 5 
1663, 32, None, Somecollege, 67, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1663, 32, None, Somecollege, 67, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1663, 32, None, Somecollege, 67, No, " your address ", cubetastic3000, appserver, 5 
2172, 26, Female, Bachelors, 53, No, "vibration", smartphone, noone, 3 
2172, 26, Female, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 3 
2172, 26, Female, Bachelors, 53, No, " your fingerprint somehow ", cubetastic3000, public, 3 
2172, 26, Female, Bachelors, 53, No, " when you are sick or healthy ", cubetastic3000, work, 4 
2172, 26, Female, Bachelors, 53, No, " when you were happy or having fun ", cubetastic3000, public, 1 
2172, 26, Female, Bachelors, 53, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 3 
2172, 26, Female, Bachelors, 53, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1662, 27, Male, Somecollege, 66, No, "vibration", smartphone, noone, 1 
1662, 27, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 3 
1662, 27, Male, Somecollege, 66, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
1662, 27, Male, Somecollege, 66, No, " who you were spending time with ", cubetastic3000, work, 3 
1662, 27, Male, Somecollege, 66, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1662, 27, Male, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
1662, 27, Male, Somecollege, 66, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1662, 27, Male, Somecollege, 66, No, " what products you buy ", cubetastic3000, public, 5 
811, 32, Male, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
811, 32, Male, Bachelors, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
811, 32, Male, Bachelors, 70, Yes, " your age ", cubetastic3000, work, 5 
811, 32, Male, Bachelors, 70, Yes, " your heart rate ", cubetastic3000, friends, 5 
811, 32, Male, Bachelors, 70, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
811, 32, Male, Bachelors, 70, Yes, " a photo of you unclothed ", cubetastic3000, public, 5 
811, 32, Male, Bachelors, 70, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
811, 32, Male, Bachelors, 70, Yes, " what products you buy ", cubetastic3000, friends, 5 
1187, 35, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 4 
1187, 35, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
1187, 35, Female, Somecollege, 61, No, " what medical conditions you have ", cubetastic3000, work, 5 
1187, 35, Female, Somecollege, 61, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1187, 35, Female, Somecollege, 61, No, " what websites you go to ", cubetastic3000, public, 4 
1187, 35, Female, Somecollege, 61, No, " your social security number ", cubetastic3000, appserver, 5 
2076, 23, Male, Somecollege, 57, No, "took screenshots while using other apps", smartphone, noone, 3 
2076, 23, Male, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 4 
2076, 23, Male, Somecollege, 57, No, " when you are sick or healthy ", cubetastic3000, public, 4 
2076, 23, Male, Somecollege, 57, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
2076, 23, Male, Somecollege, 57, No, " recorded your phone conversations ", cubetastic3000, work, 5 
2076, 23, Male, Somecollege, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
2076, 23, Male, Somecollege, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
2076, 23, Male, Somecollege, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1626, 25, Male, Somecollege, 43, No, "vibration", smartphone, noone, 1 
1626, 25, Male, Somecollege, 43, No, "unmuted a call", smartphone, noone, 3 
1626, 25, Male, Somecollege, 43, No, " your heart rate ", cubetastic3000, appserver, 2 
1626, 25, Male, Somecollege, 43, No, " when, how much, and what you are eating ", cubetastic3000, public, 3 
1626, 25, Male, Somecollege, 43, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
1626, 25, Male, Somecollege, 43, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1626, 25, Male, Somecollege, 43, No, " what medication you take ", cubetastic3000, friends, 4 
1626, 25, Male, Somecollege, 43, No, " your address ", cubetastic3000, work, 3 
400, 23, Male, Bachelors, 64, Yes, "vibration", smartphone, noone, 2 
400, 23, Male, Bachelors, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
400, 23, Male, Bachelors, 64, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
400, 23, Male, Bachelors, 64, Yes, " when, how much, and what you are eating ", cubetastic3000, public, 5 
400, 23, Male, Bachelors, 64, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 3 
400, 23, Male, Bachelors, 64, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
400, 23, Male, Bachelors, 64, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
400, 23, Male, Bachelors, 64, Yes, " what products you buy ", cubetastic3000, appserver, 2 
2223, 27, Female, Highschool, 64, No, "vibration", smartphone, noone, 2 
2223, 27, Female, Highschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2223, 27, Female, Highschool, 64, No, " your age ", cubetastic3000, work, 4 
2223, 27, Female, Highschool, 64, No, " your heart rate ", cubetastic3000, appserver, 3 
2223, 27, Female, Highschool, 64, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
2223, 27, Female, Highschool, 64, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2223, 27, Female, Highschool, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1786, 24, Male, Bachelors, 57, No, "vibration", smartphone, noone, 3 
1786, 24, Male, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 5 
1786, 24, Male, Bachelors, 57, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1786, 24, Male, Bachelors, 57, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1786, 24, Male, Bachelors, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1786, 24, Male, Bachelors, 57, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1786, 24, Male, Bachelors, 57, No, " your address ", cubetastic3000, work, 5 
1786, 24, Male, Bachelors, 57, No, " how much debt you have ", cubetastic3000, work, 5 
599, 23, Male, Highschool, 58, No, "vibration", smartphone, noone, 4 
599, 23, Male, Highschool, 58, No, "sent premium texts or calls", smartphone, noone, 4 
599, 23, Male, Highschool, 58, No, " when and how well you are sleeping ", cubetastic3000, work, 1 
599, 23, Male, Highschool, 58, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
599, 23, Male, Highschool, 58, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
599, 23, Male, Highschool, 58, No, " a photo of you off-guard ", cubetastic3000, public, 5 
599, 23, Male, Highschool, 58, No, " a picture of your signature ", cubetastic3000, appserver, 2 
599, 23, Male, Highschool, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
2132, 28, Male, Somecollege, 62, No, "vibration", smartphone, noone, 4 
2132, 28, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
2132, 28, Male, Somecollege, 62, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
2132, 28, Male, Somecollege, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
2132, 28, Male, Somecollege, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 4 
2132, 28, Male, Somecollege, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
2132, 28, Male, Somecollege, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
930, 30, Male, Graduate, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
930, 30, Male, Graduate, 65, No, "sent premium texts or calls", smartphone, noone, 5 
930, 30, Male, Graduate, 65, No, " the language you were speaking ", cubetastic3000, appserver, 2 
930, 30, Male, Graduate, 65, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
930, 30, Male, Graduate, 65, No, " when you were happy or having fun ", cubetastic3000, work, 5 
930, 30, Male, Graduate, 65, No, " recorded your phone conversations ", cubetastic3000, public, 5 
930, 30, Male, Graduate, 65, No, " a video of you unclothed ", cubetastic3000, friends, 5 
930, 30, Male, Graduate, 65, No, " how much debt you have ", cubetastic3000, work, 5 
1618, 34, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 4 
1618, 34, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1618, 34, Male, Somecollege, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1618, 34, Male, Somecollege, 67, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1618, 34, Male, Somecollege, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1618, 34, Male, Somecollege, 67, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
1618, 34, Male, Somecollege, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1618, 34, Male, Somecollege, 67, No, " how much money you have ", cubetastic3000, appserver, 5 
2168, 41, Male, Bachelors, 68, No, "vibration", smartphone, noone, 4 
2168, 41, Male, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 2 
2168, 41, Male, Bachelors, 68, No, " the language you were speaking ", cubetastic3000, friends, 4 
2168, 41, Male, Bachelors, 68, No, " the language you were speaking ", cubetastic3000, appserver, 2 
2168, 41, Male, Bachelors, 68, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
2168, 41, Male, Bachelors, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
2168, 41, Male, Bachelors, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2168, 41, Male, Bachelors, 68, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
839, 25, Female, Bachelors, 70, No, "vibration", smartphone, noone, 2 
839, 25, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
839, 25, Female, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
839, 25, Female, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
839, 25, Female, Bachelors, 70, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
839, 25, Female, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, appserver, 3 
839, 25, Female, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 1 
839, 25, Female, Bachelors, 70, No, " how much money you have ", cubetastic3000, friends, 5 
848, 29, Male, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 1 
848, 29, Male, Bachelors, 57, No, "unmuted a call", smartphone, noone, 5 
848, 29, Male, Bachelors, 57, No, " your heart rate ", cubetastic3000, work, 4 
848, 29, Male, Bachelors, 57, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
848, 29, Male, Bachelors, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
848, 29, Male, Bachelors, 57, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
848, 29, Male, Bachelors, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
848, 29, Male, Bachelors, 57, No, " where you are (like a GPS) ", cubetastic3000, appserver, 1 
2103, 33, Female, Bachelors, 68, Yes, "unmuted a call", smartphone, noone, 5 
2103, 33, Female, Bachelors, 68, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2103, 33, Female, Bachelors, 68, Yes, " your fingerprint somehow ", cubetastic3000, work, 5 
2103, 33, Female, Bachelors, 68, Yes, " when you are busy or interruptible ", cubetastic3000, public, 2 
2103, 33, Female, Bachelors, 68, Yes, " recorded your work conversations ", cubetastic3000, work, 5 
2103, 33, Female, Bachelors, 68, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 3 
2103, 33, Female, Bachelors, 68, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 4 
2103, 33, Female, Bachelors, 68, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
765, 26, Male, Bachelors, 65, Yes, "connected to a bluetooth device", smartphone, noone, 5 
765, 26, Male, Bachelors, 65, Yes, "sent premium texts or calls", smartphone, noone, 5 
765, 26, Male, Bachelors, 65, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 5 
765, 26, Male, Bachelors, 65, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
765, 26, Male, Bachelors, 65, Yes, " a photo of you unclothed ", cubetastic3000, appserver, 5 
765, 26, Male, Bachelors, 65, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
765, 26, Male, Bachelors, 65, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 1 
765, 26, Male, Bachelors, 65, Yes, " your username for websites ", cubetastic3000, work, 5 
1844, 49, Male, Masters, 60, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1844, 49, Male, Masters, 60, Yes, "unmuted a call", smartphone, noone, 5 
1844, 49, Male, Masters, 60, Yes, "vibration", cubetastic3000, noone, 2 
1844, 49, Male, Masters, 60, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1844, 49, Male, Masters, 60, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1844, 49, Male, Masters, 60, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
1844, 49, Male, Masters, 60, Yes, " when and how much you spend time alone ", cubetastic3000, public, 5 
1824, 27, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
1824, 27, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 3 
1824, 27, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1824, 27, Female, Somecollege, 70, No, " when you are busy or interruptible ", cubetastic3000, work, 3 
1824, 27, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1824, 27, Female, Somecollege, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1824, 27, Female, Somecollege, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1824, 27, Female, Somecollege, 70, No, " your credit card information ", cubetastic3000, appserver, 5 
935, 27, Male, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
935, 27, Male, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
935, 27, Male, Bachelors, 63, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
935, 27, Male, Bachelors, 63, No, " when, how much, and what you are eating ", cubetastic3000, friends, 2 
935, 27, Male, Bachelors, 63, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
935, 27, Male, Bachelors, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
935, 27, Male, Bachelors, 63, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
935, 27, Male, Bachelors, 63, No, " your credit card information ", cubetastic3000, appserver, 5 
1293, 30, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
1293, 30, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1293, 30, Male, Somecollege, 68, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
1293, 30, Male, Somecollege, 68, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1293, 30, Male, Somecollege, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1293, 30, Male, Somecollege, 68, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1293, 30, Male, Somecollege, 68, No, " your name ", cubetastic3000, public, 5 
1293, 30, Male, Somecollege, 68, No, " your address ", cubetastic3000, friends, 5 
1513, 27, Female, Somecollege, 53, No, "vibration", smartphone, noone, 3 
1513, 27, Female, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
1513, 27, Female, Somecollege, 53, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1513, 27, Female, Somecollege, 53, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1513, 27, Female, Somecollege, 53, No, " what medication you take ", cubetastic3000, public, 5 
1513, 27, Female, Somecollege, 53, No, " what television shows you watch ", cubetastic3000, work, 3 
1513, 27, Female, Somecollege, 53, No, " your address ", cubetastic3000, work, 5 
1513, 27, Female, Somecollege, 53, No, " your bank account information ", cubetastic3000, friends, 5 
646, 24, Male, Bachelors, 43, No, "vibration", smartphone, noone, 2 
646, 24, Male, Bachelors, 43, No, "sent premium texts or calls", smartphone, noone, 4 
646, 24, Male, Bachelors, 43, No, " what medical conditions you have ", cubetastic3000, work, 3 
646, 24, Male, Bachelors, 43, No, " what medical conditions you have ", cubetastic3000, appserver, 2 
646, 24, Male, Bachelors, 43, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 2 
646, 24, Male, Bachelors, 43, No, " a photo of you intoxicated ", cubetastic3000, work, 4 
646, 24, Male, Bachelors, 43, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
646, 24, Male, Bachelors, 43, No, " how much you use your phone ", cubetastic3000, friends, 5 
1453, 22, Male, Highschool, 49, No, "vibration", smartphone, noone, 4 
1453, 22, Male, Highschool, 49, No, "connected to a bluetooth device", smartphone, noone, 4 
1453, 22, Male, Highschool, 49, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
1453, 22, Male, Highschool, 49, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1453, 22, Male, Highschool, 49, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1453, 22, Male, Highschool, 49, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1453, 22, Male, Highschool, 49, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
1453, 22, Male, Highschool, 49, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1734, 38, Female, Masters, 64, Yes, "vibration", smartphone, noone, 4 
1734, 38, Female, Masters, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
1734, 38, Female, Masters, 64, Yes, " your fingerprint somehow ", cubetastic3000, public, 5 
1734, 38, Female, Masters, 64, Yes, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1734, 38, Female, Masters, 64, Yes, " when, how, and how much you exercise ", cubetastic3000, appserver, 3 
1734, 38, Female, Masters, 64, Yes, " your name ", cubetastic3000, appserver, 5 
1734, 38, Female, Masters, 64, Yes, " your username for websites ", cubetastic3000, public, 5 
1734, 38, Female, Masters, 64, Yes, " how much debt you have ", cubetastic3000, work, 5 
2240, 54, Female, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
2240, 54, Female, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2240, 54, Female, Somecollege, 65, No, " your heart rate ", cubetastic3000, friends, 3 
2240, 54, Female, Somecollege, 65, No, " when, how much, and what you are eating ", cubetastic3000, friends, 3 
2240, 54, Female, Somecollege, 65, No, " when you are sick or healthy ", cubetastic3000, public, 5 
2240, 54, Female, Somecollege, 65, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
2240, 54, Female, Somecollege, 65, No, " what television shows you watch ", cubetastic3000, public, 2 
2240, 54, Female, Somecollege, 65, No, " your name ", cubetastic3000, public, 5 
998, 20, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
998, 20, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
998, 20, Male, Somecollege, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
998, 20, Male, Somecollege, 70, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
998, 20, Male, Somecollege, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
998, 20, Male, Somecollege, 70, No, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
998, 20, Male, Somecollege, 70, No, " your address ", cubetastic3000, public, 5 
1769, 22, Male, Highschool, 63, No, "unmuted a call", smartphone, noone, 5 
1769, 22, Male, Highschool, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1769, 22, Male, Highschool, 63, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
1769, 22, Male, Highschool, 63, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1769, 22, Male, Highschool, 63, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1769, 22, Male, Highschool, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1769, 22, Male, Highschool, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1769, 22, Male, Highschool, 63, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
280, 31, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
280, 31, Male, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
280, 31, Male, Bachelors, 68, No, " who you were spending time with ", cubetastic3000, appserver, 5 
280, 31, Male, Bachelors, 68, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
280, 31, Male, Bachelors, 68, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
280, 31, Male, Bachelors, 68, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
280, 31, Male, Bachelors, 68, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
280, 31, Male, Bachelors, 68, No, " a video of you off-guard ", cubetastic3000, public, 5 
659, 27, Male, Bachelors, 69, No, "vibration", smartphone, noone, 3 
659, 27, Male, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
659, 27, Male, Bachelors, 69, No, " your age ", cubetastic3000, public, 5 
659, 27, Male, Bachelors, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
659, 27, Male, Bachelors, 69, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
659, 27, Male, Bachelors, 69, No, " how much you use your phone ", cubetastic3000, public, 5 
659, 27, Male, Bachelors, 69, No, " what websites you go to ", cubetastic3000, friends, 5 
659, 27, Male, Bachelors, 69, No, " your username and password for websites ", cubetastic3000, work, 5 
1812, 34, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1812, 34, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1812, 34, Male, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, friends, 5 
1812, 34, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1812, 34, Male, Somecollege, 70, No, " your username for websites ", cubetastic3000, friends, 5 
1812, 34, Male, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, public, 5 
1812, 34, Male, Somecollege, 70, No, " your credit card information ", cubetastic3000, work, 5 
1812, 34, Male, Somecollege, 70, No, " how much debt you have ", cubetastic3000, work, 5 
1142, 28, Male, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 3 
1142, 28, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
1142, 28, Male, Somecollege, 62, No, " your age ", cubetastic3000, public, 2 
1142, 28, Male, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
1142, 28, Male, Somecollege, 62, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1142, 28, Male, Somecollege, 62, No, " recorded your work conversations ", cubetastic3000, public, 5 
1142, 28, Male, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1142, 28, Male, Somecollege, 62, No, " how much you use your phone ", cubetastic3000, friends, 3 
588, 26, Female, Bachelors, 64, No, "vibration", smartphone, noone, 1 
588, 26, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
588, 26, Female, Bachelors, 64, No, " who you were spending time with ", cubetastic3000, appserver, 1 
588, 26, Female, Bachelors, 64, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
588, 26, Female, Bachelors, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
588, 26, Female, Bachelors, 64, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
588, 26, Female, Bachelors, 64, No, " a picture of your signature ", cubetastic3000, work, 5 
1756, 22, Female, Somehighschool, 56, No, "vibration", smartphone, noone, 2 
1756, 22, Female, Somehighschool, 56, No, "sent premium texts or calls", smartphone, noone, 5 
1756, 22, Female, Somehighschool, 56, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1756, 22, Female, Somehighschool, 56, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 4 
1756, 22, Female, Somehighschool, 56, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
1756, 22, Female, Somehighschool, 56, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 3 
1756, 22, Female, Somehighschool, 56, No, " what products you buy ", cubetastic3000, friends, 3 
1756, 22, Female, Somehighschool, 56, No, " your name ", cubetastic3000, public, 5 
1156, 42, Male, Somecollege, 70, Yes, "unmuted a call", smartphone, noone, 5 
1156, 42, Male, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1156, 42, Male, Somecollege, 70, Yes, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1156, 42, Male, Somecollege, 70, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1156, 42, Male, Somecollege, 70, Yes, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1156, 42, Male, Somecollege, 70, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1156, 42, Male, Somecollege, 70, Yes, " what products you buy ", cubetastic3000, appserver, 5 
1156, 42, Male, Somecollege, 70, Yes, " your name ", cubetastic3000, friends, 5 
2350, 29, Male, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 5 
2350, 29, Male, Bachelors, 63, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2350, 29, Male, Bachelors, 63, Yes, " when you are sick or healthy ", cubetastic3000, public, 5 
2350, 29, Male, Bachelors, 63, Yes, " who you were spending time with ", cubetastic3000, work, 5 
2350, 29, Male, Bachelors, 63, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
2350, 29, Male, Bachelors, 63, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2350, 29, Male, Bachelors, 63, Yes, " a video of you unclothed ", cubetastic3000, appserver, 5 
32, 28, Female, Somecollege, 45, No, "connected to a bluetooth device", smartphone, noone, 3 
32, 28, Female, Somecollege, 45, No, "unmuted a call", smartphone, noone, 2 
32, 28, Female, Somecollege, 45, No, "sent premium texts or calls", cubetastic3000, noone, 4 
32, 28, Female, Somecollege, 45, No, " the language you were speaking ", cubetastic3000, appserver, 1 
32, 28, Female, Somecollege, 45, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
32, 28, Female, Somecollege, 45, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
32, 28, Female, Somecollege, 45, No, " your username for websites ", cubetastic3000, appserver, 3 
32, 28, Female, Somecollege, 45, No, " your credit card information ", cubetastic3000, appserver, 4 
178, 40, Male, Bachelors, 55, No, "connected to a bluetooth device", smartphone, noone, 5 
178, 40, Male, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
178, 40, Male, Bachelors, 55, No, "vibration", cubetastic3000, noone, 5 
178, 40, Male, Bachelors, 55, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 5 
178, 40, Male, Bachelors, 55, No, " when and how much you have sex ", cubetastic3000, public, 5 
178, 40, Male, Bachelors, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
178, 40, Male, Bachelors, 55, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
178, 40, Male, Bachelors, 55, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
214, 27, Male, Highschool, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
214, 27, Male, Highschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
214, 27, Male, Highschool, 64, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 4 
214, 27, Male, Highschool, 64, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
214, 27, Male, Highschool, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
214, 27, Male, Highschool, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
214, 27, Male, Highschool, 64, No, " how much debt you have ", cubetastic3000, appserver, 5 
1524, 25, Male, Somecollege, 67, No, "vibration", smartphone, noone, 3 
1524, 25, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
1524, 25, Male, Somecollege, 67, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 5 
1524, 25, Male, Somecollege, 67, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1524, 25, Male, Somecollege, 67, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1524, 25, Male, Somecollege, 67, No, " what medication you take ", cubetastic3000, appserver, 5 
1524, 25, Male, Somecollege, 67, No, " what products you buy ", cubetastic3000, friends, 5 
155, 55, Female, Bachelors, 67, No, "vibration", smartphone, noone, 3 
155, 55, Female, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 4 
155, 55, Female, Bachelors, 67, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
155, 55, Female, Bachelors, 67, No, " what medical conditions you have ", cubetastic3000, work, 5 
155, 55, Female, Bachelors, 67, No, " recorded your phone conversations ", cubetastic3000, work, 5 
155, 55, Female, Bachelors, 67, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
155, 55, Female, Bachelors, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
155, 55, Female, Bachelors, 67, No, " what television shows you watch ", cubetastic3000, work, 5 
1937, 24, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1937, 24, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1937, 24, Female, Somecollege, 70, No, " your age ", cubetastic3000, public, 5 
1937, 24, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
1937, 24, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
1937, 24, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
1937, 24, Female, Somecollege, 70, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1937, 24, Female, Somecollege, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
2336, 31, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
2336, 31, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 5 
2336, 31, Male, Bachelors, 58, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
2336, 31, Male, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2336, 31, Male, Bachelors, 58, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
2336, 31, Male, Bachelors, 58, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
2336, 31, Male, Bachelors, 58, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2336, 31, Male, Bachelors, 58, No, " what television shows you watch ", cubetastic3000, friends, 5 
1181, 37, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 2 
1181, 37, Female, Somecollege, 66, No, "unmuted a call", smartphone, noone, 4 
1181, 37, Female, Somecollege, 66, No, " the language you were speaking ", cubetastic3000, friends, 1 
1181, 37, Female, Somecollege, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 3 
1181, 37, Female, Somecollege, 66, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1181, 37, Female, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1181, 37, Female, Somecollege, 66, No, " your address ", cubetastic3000, public, 5 
1181, 37, Female, Somecollege, 66, No, " your credit card information ", cubetastic3000, friends, 5 
2160, 54, Female, Somecollege, 70, No, "vibration", smartphone, noone, 2 
2160, 54, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
2160, 54, Female, Somecollege, 70, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
2160, 54, Female, Somecollege, 70, No, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
2160, 54, Female, Somecollege, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2160, 54, Female, Somecollege, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
2160, 54, Female, Somecollege, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2160, 54, Female, Somecollege, 70, No, " how much you use your computer ", cubetastic3000, friends, 5 
461, 41, Female, Masters, 58, No, "unmuted a call", smartphone, noone, 5 
461, 41, Female, Masters, 58, No, "sent premium texts or calls", smartphone, noone, 5 
461, 41, Female, Masters, 58, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
461, 41, Female, Masters, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
461, 41, Female, Masters, 58, No, " a video of you off-guard ", cubetastic3000, work, 5 
461, 41, Female, Masters, 58, No, " a video of you off-guard ", cubetastic3000, public, 5 
461, 41, Female, Masters, 58, No, " what products you buy ", cubetastic3000, appserver, 5 
103, 29, Male, Highschool, 59, No, "connected to a bluetooth device", smartphone, noone, 3 
103, 29, Male, Highschool, 59, No, "unmuted a call", smartphone, noone, 4 
103, 29, Male, Highschool, 59, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
103, 29, Male, Highschool, 59, No, " when and how much you have sex ", cubetastic3000, public, 5 
103, 29, Male, Highschool, 59, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
103, 29, Male, Highschool, 59, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
103, 29, Male, Highschool, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
103, 29, Male, Highschool, 59, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1271, 54, Female, Somehighschool, 70, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1271, 54, Female, Somehighschool, 70, Yes, "unmuted a call", smartphone, noone, 3 
1271, 54, Female, Somehighschool, 70, Yes, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
1271, 54, Female, Somehighschool, 70, Yes, " when and how much you have sex ", cubetastic3000, public, 5 
1271, 54, Female, Somehighschool, 70, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1271, 54, Female, Somehighschool, 70, Yes, " what television shows you watch ", cubetastic3000, appserver, 1 
1271, 54, Female, Somehighschool, 70, Yes, " your social security number ", cubetastic3000, public, 5 
1271, 54, Female, Somehighschool, 70, Yes, " your bank account information ", cubetastic3000, appserver, 5 
2005, 23, Female, Somecollege, 61, No, "vibration", smartphone, noone, 1 
2005, 23, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 2 
2005, 23, Female, Somecollege, 61, No, " copied and uploaded music from your device ", cubetastic3000, public, 4 
2005, 23, Female, Somecollege, 61, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
2005, 23, Female, Somecollege, 61, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
2005, 23, Female, Somecollege, 61, No, " a photo of you off-guard ", cubetastic3000, public, 5 
2005, 23, Female, Somecollege, 61, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
2005, 23, Female, Somecollege, 61, No, " your username and password for websites ", cubetastic3000, work, 5 
291, 29, Male, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
291, 29, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
291, 29, Male, Bachelors, 66, No, "vibration", cubetastic3000, noone, 3 
291, 29, Male, Bachelors, 66, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
291, 29, Male, Bachelors, 66, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
291, 29, Male, Bachelors, 66, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
291, 29, Male, Bachelors, 66, No, " how much you use your phone ", cubetastic3000, appserver, 3 
291, 29, Male, Bachelors, 66, No, " what medication you take ", cubetastic3000, public, 4 
2331, 28, Female, Somecollege, 66, No, "vibration", smartphone, noone, 5 
2331, 28, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
2331, 28, Female, Somecollege, 66, No, " your age ", cubetastic3000, appserver, 4 
2331, 28, Female, Somecollege, 66, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
2331, 28, Female, Somecollege, 66, No, " recorded your phone conversations ", cubetastic3000, work, 5 
2331, 28, Female, Somecollege, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
2331, 28, Female, Somecollege, 66, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2331, 28, Female, Somecollege, 66, No, " what television shows you watch ", cubetastic3000, friends, 5 
2270, 35, Female, Bachelors, 50, Yes, "vibration", smartphone, noone, 2 
2270, 35, Female, Bachelors, 50, Yes, "connected to a bluetooth device", smartphone, noone, 1 
2270, 35, Female, Bachelors, 50, Yes, " when and how much you have sex ", cubetastic3000, work, 5 
2270, 35, Female, Bachelors, 50, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
2270, 35, Female, Bachelors, 50, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 4 
2270, 35, Female, Bachelors, 50, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
2270, 35, Female, Bachelors, 50, Yes, " what websites you go to ", cubetastic3000, appserver, 2 
2270, 35, Female, Bachelors, 50, Yes, " how much money you have ", cubetastic3000, work, 5 
1650, 44, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1650, 44, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1650, 44, Female, Somecollege, 70, No, "unmuted a call", cubetastic3000, noone, 5 
1650, 44, Female, Somecollege, 70, No, " your heart rate ", cubetastic3000, public, 5 
1650, 44, Female, Somecollege, 70, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1650, 44, Female, Somecollege, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1650, 44, Female, Somecollege, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
1650, 44, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1354, 24, Male, Somecollege, 65, No, "unmuted a call", smartphone, noone, 3 
1354, 24, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1354, 24, Male, Somecollege, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1354, 24, Male, Somecollege, 65, No, " how much you use your phone ", cubetastic3000, friends, 4 
1354, 24, Male, Somecollege, 65, No, " how much you use your computer ", cubetastic3000, work, 4 
1354, 24, Male, Somecollege, 65, No, " your username and password for websites ", cubetastic3000, friends, 5 
1354, 24, Male, Somecollege, 65, No, " your bank account information ", cubetastic3000, public, 5 
2190, 26, Female, Somecollege, 64, No, "vibration", smartphone, noone, 2 
2190, 26, Female, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
2190, 26, Female, Somecollege, 64, No, "sent premium texts or calls", cubetastic3000, noone, 5 
2190, 26, Female, Somecollege, 64, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2190, 26, Female, Somecollege, 64, No, " a picture of your signature ", cubetastic3000, public, 5 
2190, 26, Female, Somecollege, 64, No, " what websites you go to ", cubetastic3000, friends, 5 
2190, 26, Female, Somecollege, 64, No, " what websites you go to ", cubetastic3000, work, 4 
2190, 26, Female, Somecollege, 64, No, " how much debt you have ", cubetastic3000, friends, 5 
1882, 31, Female, Bachelors, 54, No, "vibration", smartphone, noone, 1 
1882, 31, Female, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1882, 31, Female, Bachelors, 54, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1882, 31, Female, Bachelors, 54, No, " when you are sick or healthy ", cubetastic3000, public, 4 
1882, 31, Female, Bachelors, 54, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1882, 31, Female, Bachelors, 54, No, " what television shows you watch ", cubetastic3000, friends, 1 
1882, 31, Female, Bachelors, 54, No, " your address ", cubetastic3000, friends, 3 
1882, 31, Female, Bachelors, 54, No, " your username and password for websites ", cubetastic3000, friends, 5 
2169, 33, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 2 
2169, 33, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
2169, 33, Female, Bachelors, 57, No, " your gender ", cubetastic3000, friends, 3 
2169, 33, Female, Bachelors, 57, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
2169, 33, Female, Bachelors, 57, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
2169, 33, Female, Bachelors, 57, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
2169, 33, Female, Bachelors, 57, No, " what products you buy ", cubetastic3000, work, 2 
2169, 33, Female, Bachelors, 57, No, " how much money you have ", cubetastic3000, work, 5 
1905, 26, Male, Somecollege, 56, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1905, 26, Male, Somecollege, 56, Yes, "unmuted a call", smartphone, noone, 3 
1905, 26, Male, Somecollege, 56, Yes, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1905, 26, Male, Somecollege, 56, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1905, 26, Male, Somecollege, 56, Yes, " a photo of you unclothed ", cubetastic3000, friends, 5 
1905, 26, Male, Somecollege, 56, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
1905, 26, Male, Somecollege, 56, Yes, " what websites you go to ", cubetastic3000, public, 3 
1905, 26, Male, Somecollege, 56, Yes, " your address ", cubetastic3000, work, 4 
1141, 72, Female, Masters, 66, Yes, "unmuted a call", smartphone, noone, 5 
1141, 72, Female, Masters, 66, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1141, 72, Female, Masters, 66, Yes, "unmuted a call", cubetastic3000, noone, 5 
1141, 72, Female, Masters, 66, Yes, " your heart rate ", cubetastic3000, work, 5 
1141, 72, Female, Masters, 66, Yes, " a video of you intoxicated ", cubetastic3000, work, 5 
1141, 72, Female, Masters, 66, Yes, " how much you use your phone ", cubetastic3000, work, 5 
1141, 72, Female, Masters, 66, Yes, " your name ", cubetastic3000, public, 5 
931, 25, Female, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
931, 25, Female, Bachelors, 54, No, "unmuted a call", smartphone, noone, 3 
931, 25, Female, Bachelors, 54, No, " your fingerprint somehow ", cubetastic3000, work, 5 
931, 25, Female, Bachelors, 54, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 4 
931, 25, Female, Bachelors, 54, No, " a photo of you unclothed ", cubetastic3000, work, 5 
931, 25, Female, Bachelors, 54, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
931, 25, Female, Bachelors, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
931, 25, Female, Bachelors, 54, No, " how much debt you have ", cubetastic3000, friends, 5 
256, 26, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
256, 26, Male, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
256, 26, Male, Bachelors, 63, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
256, 26, Male, Bachelors, 63, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
256, 26, Male, Bachelors, 63, No, " a picture of your signature ", cubetastic3000, appserver, 5 
256, 26, Male, Bachelors, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
256, 26, Male, Bachelors, 63, No, " what websites you go to ", cubetastic3000, public, 5 
256, 26, Male, Bachelors, 63, No, " how much debt you have ", cubetastic3000, friends, 5 
1707, 43, Male, Highschool, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1707, 43, Male, Highschool, 57, No, "took screenshots while using other apps", smartphone, noone, 3 
1707, 43, Male, Highschool, 57, No, " your heart rate ", cubetastic3000, friends, 4 
1707, 43, Male, Highschool, 57, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1707, 43, Male, Highschool, 57, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1707, 43, Male, Highschool, 57, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1707, 43, Male, Highschool, 57, No, " what medication you take ", cubetastic3000, public, 5 
1707, 43, Male, Highschool, 57, No, " your username for websites ", cubetastic3000, friends, 4 
2178, 27, Female, Somecollege, 69, No, "vibration", smartphone, noone, 2 
2178, 27, Female, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
2178, 27, Female, Somecollege, 69, No, " your age ", cubetastic3000, friends, 3 
2178, 27, Female, Somecollege, 69, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2178, 27, Female, Somecollege, 69, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
2178, 27, Female, Somecollege, 69, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
2178, 27, Female, Somecollege, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
2178, 27, Female, Somecollege, 69, No, " your social security number ", cubetastic3000, work, 5 
2398, 32, Female, Masters, 54, No, "unmuted a call", smartphone, noone, 3 
2398, 32, Female, Masters, 54, No, "took screenshots while using other apps", smartphone, noone, 2 
2398, 32, Female, Masters, 54, No, " when you are sick or healthy ", cubetastic3000, work, 4 
2398, 32, Female, Masters, 54, No, " when you are sick or healthy ", cubetastic3000, appserver, 2 
2398, 32, Female, Masters, 54, No, " what medical conditions you have ", cubetastic3000, work, 5 
2398, 32, Female, Masters, 54, No, " who you were spending time with ", cubetastic3000, appserver, 1 
2398, 32, Female, Masters, 54, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2398, 32, Female, Masters, 54, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
965, 57, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
965, 57, Female, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
965, 57, Female, Somecollege, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
965, 57, Female, Somecollege, 61, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
965, 57, Female, Somecollege, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
965, 57, Female, Somecollege, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
965, 57, Female, Somecollege, 61, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
965, 57, Female, Somecollege, 61, No, " your social security number ", cubetastic3000, friends, 5 
1724, 64, Female, Somecollege, 70, Yes, "unmuted a call", smartphone, noone, 5 
1724, 64, Female, Somecollege, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
1724, 64, Female, Somecollege, 70, Yes, " when and how much you have sex ", cubetastic3000, work, 5 
1724, 64, Female, Somecollege, 70, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1724, 64, Female, Somecollege, 70, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 5 
1724, 64, Female, Somecollege, 70, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1724, 64, Female, Somecollege, 70, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1724, 64, Female, Somecollege, 70, Yes, " how much you use your computer ", cubetastic3000, appserver, 1 
41, 69, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
41, 69, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
41, 69, Male, Bachelors, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
41, 69, Male, Bachelors, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
41, 69, Male, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
41, 69, Male, Bachelors, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
41, 69, Male, Bachelors, 70, No, " your name ", cubetastic3000, appserver, 5 
41, 69, Male, Bachelors, 70, No, " how much money you have ", cubetastic3000, work, 5 
571, 25, Male, Bachelors, 41, No, "connected to a bluetooth device", smartphone, noone, 4 
571, 25, Male, Bachelors, 41, No, "unmuted a call", smartphone, noone, 3 
571, 25, Male, Bachelors, 41, No, " your gender ", cubetastic3000, work, 3 
571, 25, Male, Bachelors, 41, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
571, 25, Male, Bachelors, 41, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 3 
571, 25, Male, Bachelors, 41, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 3 
571, 25, Male, Bachelors, 41, No, " what medication you take ", cubetastic3000, work, 2 
571, 25, Male, Bachelors, 41, No, " your credit card information ", cubetastic3000, public, 4 
1899, 24, Female, Bachelors, 56, Yes, "unmuted a call", smartphone, noone, 3 
1899, 24, Female, Bachelors, 56, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1899, 24, Female, Bachelors, 56, Yes, "unmuted a call", cubetastic3000, noone, 2 
1899, 24, Female, Bachelors, 56, Yes, " when and how much you have sex ", cubetastic3000, work, 5 
1899, 24, Female, Bachelors, 56, Yes, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 2 
1899, 24, Female, Bachelors, 56, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1899, 24, Female, Bachelors, 56, Yes, " how much you use your computer ", cubetastic3000, public, 1 
1899, 24, Female, Bachelors, 56, Yes, " your bank account information ", cubetastic3000, work, 5 
1494, 23, Male, Bachelors, 52, No, "connected to a bluetooth device", smartphone, noone, 4 
1494, 23, Male, Bachelors, 52, No, "took screenshots while using other apps", smartphone, noone, 1 
1494, 23, Male, Bachelors, 52, No, " who you were spending time with ", cubetastic3000, work, 5 
1494, 23, Male, Bachelors, 52, No, " recorded your work conversations ", cubetastic3000, appserver, 3 
1494, 23, Male, Bachelors, 52, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1494, 23, Male, Bachelors, 52, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 4 
1494, 23, Male, Bachelors, 52, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 1 
1494, 23, Male, Bachelors, 52, No, " what websites you go to ", cubetastic3000, work, 5 
1434, 34, Male, Bachelors, 65, No, "vibration", smartphone, noone, 5 
1434, 34, Male, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1434, 34, Male, Bachelors, 65, No, " recorded your work conversations ", cubetastic3000, public, 5 
1434, 34, Male, Bachelors, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
1434, 34, Male, Bachelors, 65, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1434, 34, Male, Bachelors, 65, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1434, 34, Male, Bachelors, 65, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
1434, 34, Male, Bachelors, 65, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
773, 26, Male, Somecollege, 56, No, "unmuted a call", smartphone, noone, 4 
773, 26, Male, Somecollege, 56, No, "took screenshots while using other apps", smartphone, noone, 3 
773, 26, Male, Somecollege, 56, No, "sent premium texts or calls", cubetastic3000, noone, 4 
773, 26, Male, Somecollege, 56, No, " when and how much you have sex ", cubetastic3000, work, 5 
773, 26, Male, Somecollege, 56, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
773, 26, Male, Somecollege, 56, No, " a photo of you off-guard ", cubetastic3000, appserver, 3 
773, 26, Male, Somecollege, 56, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
773, 26, Male, Somecollege, 56, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1279, 24, Female, Bachelors, 52, No, "connected to a bluetooth device", smartphone, noone, 1 
1279, 24, Female, Bachelors, 52, No, "sent premium texts or calls", smartphone, noone, 5 
1279, 24, Female, Bachelors, 52, No, " recorded your phone conversations ", cubetastic3000, work, 4 
1279, 24, Female, Bachelors, 52, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 2 
1279, 24, Female, Bachelors, 52, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 2 
1279, 24, Female, Bachelors, 52, No, " how much you use your phone ", cubetastic3000, public, 2 
1279, 24, Female, Bachelors, 52, No, " how much you use your computer ", cubetastic3000, friends, 2 
263, 26, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
263, 26, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
263, 26, Female, Somecollege, 66, No, " what medical conditions you have ", cubetastic3000, work, 5 
263, 26, Female, Somecollege, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
263, 26, Female, Somecollege, 66, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
263, 26, Female, Somecollege, 66, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
263, 26, Female, Somecollege, 66, No, " your social security number ", cubetastic3000, public, 5 
263, 26, Female, Somecollege, 66, No, " how much money you have ", cubetastic3000, friends, 5 
993, 33, Male, Highschool, 56, No, "connected to a bluetooth device", smartphone, noone, 2 
993, 33, Male, Highschool, 56, No, "sent premium texts or calls", smartphone, noone, 5 
993, 33, Male, Highschool, 56, No, " your gender ", cubetastic3000, friends, 1 
993, 33, Male, Highschool, 56, No, " what medical conditions you have ", cubetastic3000, appserver, 1 
993, 33, Male, Highschool, 56, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
993, 33, Male, Highschool, 56, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
993, 33, Male, Highschool, 56, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
993, 33, Male, Highschool, 56, No, " how much you use your phone ", cubetastic3000, friends, 5 
1009, 21, Female, Somecollege, 40, Yes, "vibration", smartphone, noone, 2 
1009, 21, Female, Somecollege, 40, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1009, 21, Female, Somecollege, 40, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1009, 21, Female, Somecollege, 40, Yes, " when, how, and how much you exercise ", cubetastic3000, appserver, 5 
1009, 21, Female, Somecollege, 40, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1009, 21, Female, Somecollege, 40, Yes, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1009, 21, Female, Somecollege, 40, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1009, 21, Female, Somecollege, 40, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1709, 32, Male, Masters, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
1709, 32, Male, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1709, 32, Male, Masters, 65, No, " the language you were speaking ", cubetastic3000, friends, 3 
1709, 32, Male, Masters, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1709, 32, Male, Masters, 65, No, " recorded the sound around you ", cubetastic3000, friends, 4 
1709, 32, Male, Masters, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
472, 19, Male, Somecollege, 67, No, "vibration", smartphone, noone, 1 
472, 19, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
472, 19, Male, Somecollege, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
472, 19, Male, Somecollege, 67, No, " a video of you unclothed ", cubetastic3000, public, 5 
472, 19, Male, Somecollege, 67, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
472, 19, Male, Somecollege, 67, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
472, 19, Male, Somecollege, 67, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
472, 19, Male, Somecollege, 67, No, " your bank account information ", cubetastic3000, public, 5 
144, 24, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 4 
144, 24, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
144, 24, Male, Somecollege, 60, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 2 
144, 24, Male, Somecollege, 60, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
144, 24, Male, Somecollege, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 4 
144, 24, Male, Somecollege, 60, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
144, 24, Male, Somecollege, 60, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
144, 24, Male, Somecollege, 60, No, " your name ", cubetastic3000, public, 4 
948, 19, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
948, 19, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 4 
948, 19, Male, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, friends, 5 
948, 19, Male, Somecollege, 70, No, " recorded your work conversations ", cubetastic3000, work, 5 
948, 19, Male, Somecollege, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
948, 19, Male, Somecollege, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
948, 19, Male, Somecollege, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
948, 19, Male, Somecollege, 70, No, " what websites you go to ", cubetastic3000, appserver, 5 
1637, 18, Male, Highschool, 68, No, "unmuted a call", smartphone, noone, 5 
1637, 18, Male, Highschool, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1637, 18, Male, Highschool, 68, No, " when you were happy or having fun ", cubetastic3000, work, 4 
1637, 18, Male, Highschool, 68, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1637, 18, Male, Highschool, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1637, 18, Male, Highschool, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1637, 18, Male, Highschool, 68, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1101, 25, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 4 
1101, 25, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1101, 25, Male, Somecollege, 63, No, " when and how much you have sex ", cubetastic3000, public, 5 
1101, 25, Male, Somecollege, 63, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1101, 25, Male, Somecollege, 63, No, " a video of you off-guard ", cubetastic3000, work, 5 
1101, 25, Male, Somecollege, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1101, 25, Male, Somecollege, 63, No, " what medication you take ", cubetastic3000, friends, 4 
1101, 25, Male, Somecollege, 63, No, " your bank account information ", cubetastic3000, public, 5 
1623, 20, Male, Somecollege, 40, No, "connected to a bluetooth device", smartphone, noone, 4 
1623, 20, Male, Somecollege, 40, No, "took screenshots while using other apps", smartphone, noone, 2 
1623, 20, Male, Somecollege, 40, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 2 
1623, 20, Male, Somecollege, 40, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 3 
1623, 20, Male, Somecollege, 40, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1623, 20, Male, Somecollege, 40, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
1623, 20, Male, Somecollege, 40, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1623, 20, Male, Somecollege, 40, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
747, 27, Male, Masters, 67, No, "unmuted a call", smartphone, noone, 4 
747, 27, Male, Masters, 67, No, "sent premium texts or calls", smartphone, noone, 5 
747, 27, Male, Masters, 67, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
747, 27, Male, Masters, 67, No, " who you were spending time with ", cubetastic3000, work, 5 
747, 27, Male, Masters, 67, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
747, 27, Male, Masters, 67, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
747, 27, Male, Masters, 67, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
747, 27, Male, Masters, 67, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2018, 44, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
2018, 44, Male, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
2018, 44, Male, Somecollege, 61, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
2018, 44, Male, Somecollege, 61, No, " recorded the sound around you ", cubetastic3000, work, 5 
2018, 44, Male, Somecollege, 61, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2018, 44, Male, Somecollege, 61, No, " how much you use your phone ", cubetastic3000, public, 5 
2018, 44, Male, Somecollege, 61, No, " how much money you have ", cubetastic3000, public, 5 
1252, 24, Male, Somecollege, 48, No, "vibration", smartphone, noone, 4 
1252, 24, Male, Somecollege, 48, No, "took screenshots while using other apps", smartphone, noone, 5 
1252, 24, Male, Somecollege, 48, No, "unmuted a call", cubetastic3000, noone, 4 
1252, 24, Male, Somecollege, 48, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
1252, 24, Male, Somecollege, 48, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1252, 24, Male, Somecollege, 48, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
1252, 24, Male, Somecollege, 48, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1252, 24, Male, Somecollege, 48, No, " your bank account information ", cubetastic3000, public, 4 
702, 25, Male, Somecollege, 70, No, "vibration", smartphone, noone, 2 
702, 25, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
702, 25, Male, Somecollege, 70, No, " your heart rate ", cubetastic3000, friends, 5 
702, 25, Male, Somecollege, 70, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 5 
702, 25, Male, Somecollege, 70, No, " when you were happy or having fun ", cubetastic3000, public, 5 
702, 25, Male, Somecollege, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
702, 25, Male, Somecollege, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
702, 25, Male, Somecollege, 70, No, " what medication you take ", cubetastic3000, public, 5 
570, 24, Female, Somecollege, 50, No, "vibration", smartphone, noone, 3 
570, 24, Female, Somecollege, 50, No, "sent premium texts or calls", smartphone, noone, 3 
570, 24, Female, Somecollege, 50, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
570, 24, Female, Somecollege, 50, No, " recorded your phone conversations ", cubetastic3000, public, 5 
570, 24, Female, Somecollege, 50, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
570, 24, Female, Somecollege, 50, No, " what websites you go to ", cubetastic3000, friends, 5 
570, 24, Female, Somecollege, 50, No, " your social security number ", cubetastic3000, work, 5 
72, 27, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 5 
72, 27, Male, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
72, 27, Male, Bachelors, 60, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
72, 27, Male, Bachelors, 60, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
72, 27, Male, Bachelors, 60, No, " recorded your phone conversations ", cubetastic3000, public, 5 
72, 27, Male, Bachelors, 60, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
72, 27, Male, Bachelors, 60, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
72, 27, Male, Bachelors, 60, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
2099, 21, Male, Somecollege, 70, No, "vibration", smartphone, noone, 1 
2099, 21, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2099, 21, Male, Somecollege, 70, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
2099, 21, Male, Somecollege, 70, No, " your age ", cubetastic3000, public, 5 
2099, 21, Male, Somecollege, 70, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
2099, 21, Male, Somecollege, 70, No, " when and how much you have sex ", cubetastic3000, work, 5 
2099, 21, Male, Somecollege, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
2099, 21, Male, Somecollege, 70, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
2255, 40, Female, Bachelors, 58, No, "vibration", smartphone, noone, 3 
2255, 40, Female, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
2255, 40, Female, Bachelors, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
2255, 40, Female, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2255, 40, Female, Bachelors, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
2255, 40, Female, Bachelors, 58, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
2255, 40, Female, Bachelors, 58, No, " what medication you take ", cubetastic3000, friends, 5 
2255, 40, Female, Bachelors, 58, No, " your username for websites ", cubetastic3000, appserver, 5 
1432, 28, Male, Bachelors, 46, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1432, 28, Male, Bachelors, 46, Yes, "unmuted a call", smartphone, noone, 3 
1432, 28, Male, Bachelors, 46, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
1432, 28, Male, Bachelors, 46, Yes, " recorded the sound around you ", cubetastic3000, work, 5 
1432, 28, Male, Bachelors, 46, Yes, " a photo of you unclothed ", cubetastic3000, public, 5 
1432, 28, Male, Bachelors, 46, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1432, 28, Male, Bachelors, 46, Yes, " how much money you have ", cubetastic3000, friends, 5 
1432, 28, Male, Bachelors, 46, Yes, " how much money you have ", cubetastic3000, appserver, 5 
499, 29, Male, Masters, 58, No, "vibration", smartphone, noone, 2 
499, 29, Male, Masters, 58, No, "unmuted a call", smartphone, noone, 4 
499, 29, Male, Masters, 58, No, " your heart rate ", cubetastic3000, appserver, 4 
499, 29, Male, Masters, 58, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
499, 29, Male, Masters, 58, No, " a photo of you intoxicated ", cubetastic3000, appserver, 4 
499, 29, Male, Masters, 58, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
499, 29, Male, Masters, 58, No, " a video of you intoxicated ", cubetastic3000, public, 5 
499, 29, Male, Masters, 58, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1390, 36, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1390, 36, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1390, 36, Female, Bachelors, 70, No, " your age ", cubetastic3000, friends, 5 
1390, 36, Female, Bachelors, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1390, 36, Female, Bachelors, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1390, 36, Female, Bachelors, 70, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1390, 36, Female, Bachelors, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1390, 36, Female, Bachelors, 70, No, " how much you use your phone ", cubetastic3000, public, 5 
374, 20, Male, Somecollege, 68, Yes, "vibration", smartphone, noone, 2 
374, 20, Male, Somecollege, 68, Yes, "sent premium texts or calls", smartphone, noone, 5 
374, 20, Male, Somecollege, 68, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 4 
374, 20, Male, Somecollege, 68, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
374, 20, Male, Somecollege, 68, Yes, " a video of you unclothed ", cubetastic3000, public, 5 
374, 20, Male, Somecollege, 68, Yes, " how much you use your phone ", cubetastic3000, public, 4 
374, 20, Male, Somecollege, 68, Yes, " what television shows you watch ", cubetastic3000, public, 2 
374, 20, Male, Somecollege, 68, Yes, " your bank account information ", cubetastic3000, public, 5 
2202, 21, Male, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 1 
2202, 21, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
2202, 21, Male, Bachelors, 66, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 1 
2202, 21, Male, Bachelors, 66, No, " when and how much you have sex ", cubetastic3000, appserver, 3 
2202, 21, Male, Bachelors, 66, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
2202, 21, Male, Bachelors, 66, No, " a video of you intoxicated ", cubetastic3000, work, 5 
2202, 21, Male, Bachelors, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
2202, 21, Male, Bachelors, 66, No, " your address ", cubetastic3000, friends, 5 
614, 27, Male, Somecollege, 52, Yes, "vibration", smartphone, noone, 2 
614, 27, Male, Somecollege, 52, Yes, "took screenshots while using other apps", smartphone, noone, 3 
614, 27, Male, Somecollege, 52, Yes, " your fingerprint somehow ", cubetastic3000, appserver, 3 
614, 27, Male, Somecollege, 52, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
614, 27, Male, Somecollege, 52, Yes, " when you were happy or having fun ", cubetastic3000, work, 4 
614, 27, Male, Somecollege, 52, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 3 
614, 27, Male, Somecollege, 52, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 2 
614, 27, Male, Somecollege, 52, Yes, " your bank account information ", cubetastic3000, work, 5 
2287, 35, Male, Bachelors, 47, No, "vibration", smartphone, noone, 1 
2287, 35, Male, Bachelors, 47, No, "took screenshots while using other apps", smartphone, noone, 4 
2287, 35, Male, Bachelors, 47, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
2287, 35, Male, Bachelors, 47, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
2287, 35, Male, Bachelors, 47, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2287, 35, Male, Bachelors, 47, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
2287, 35, Male, Bachelors, 47, No, " what products you buy ", cubetastic3000, appserver, 1 
2287, 35, Male, Bachelors, 47, No, " how much debt you have ", cubetastic3000, work, 5 
1938, 20, Male, Somecollege, 43, No, "vibration", smartphone, noone, 2 
1938, 20, Male, Somecollege, 43, No, "took screenshots while using other apps", smartphone, noone, 4 
1938, 20, Male, Somecollege, 43, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 2 
1938, 20, Male, Somecollege, 43, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1938, 20, Male, Somecollege, 43, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1938, 20, Male, Somecollege, 43, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 2 
1938, 20, Male, Somecollege, 43, No, " when and how much you spend time alone ", cubetastic3000, friends, 2 
1938, 20, Male, Somecollege, 43, No, " what products you buy ", cubetastic3000, friends, 1 
441, 22, Male, Highschool, 56, No, "vibration", smartphone, noone, 2 
441, 22, Male, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
441, 22, Male, Highschool, 56, No, "unmuted a call", cubetastic3000, noone, 5 
441, 22, Male, Highschool, 56, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
441, 22, Male, Highschool, 56, No, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
441, 22, Male, Highschool, 56, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
441, 22, Male, Highschool, 56, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
441, 22, Male, Highschool, 56, No, " your name ", cubetastic3000, appserver, 4 
1292, 46, Male, Bachelors, 66, No, "vibration", smartphone, noone, 4 
1292, 46, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1292, 46, Male, Bachelors, 66, No, " your heart rate ", cubetastic3000, appserver, 5 
1292, 46, Male, Bachelors, 66, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
1292, 46, Male, Bachelors, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1292, 46, Male, Bachelors, 66, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1292, 46, Male, Bachelors, 66, No, " your address ", cubetastic3000, public, 5 
1292, 46, Male, Bachelors, 66, No, " your bank account information ", cubetastic3000, friends, 5 
1222, 28, Female, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1222, 28, Female, Bachelors, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1222, 28, Female, Bachelors, 70, Yes, " recorded the sound around you ", cubetastic3000, appserver, 5 
1222, 28, Female, Bachelors, 70, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1222, 28, Female, Bachelors, 70, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1222, 28, Female, Bachelors, 70, Yes, " how much you use your phone ", cubetastic3000, work, 5 
1222, 28, Female, Bachelors, 70, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
1222, 28, Female, Bachelors, 70, Yes, " your bank account information ", cubetastic3000, work, 5 
1749, 30, Female, Somecollege, 66, No, "vibration", smartphone, noone, 1 
1749, 30, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
1749, 30, Female, Somecollege, 66, No, " the language you were speaking ", cubetastic3000, friends, 1 
1749, 30, Female, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, work, 5 
1749, 30, Female, Somecollege, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
1749, 30, Female, Somecollege, 66, No, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
1749, 30, Female, Somecollege, 66, No, " how much you use your phone ", cubetastic3000, work, 5 
1749, 30, Female, Somecollege, 66, No, " how much you use your computer ", cubetastic3000, public, 5 
1985, 20, Male, Somecollege, 37, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1985, 20, Male, Somecollege, 37, Yes, "sent premium texts or calls", smartphone, noone, 3 
1985, 20, Male, Somecollege, 37, Yes, " your fingerprint somehow ", cubetastic3000, work, 3 
1985, 20, Male, Somecollege, 37, Yes, " when and how well you are sleeping ", cubetastic3000, public, 1 
1985, 20, Male, Somecollege, 37, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 2 
1985, 20, Male, Somecollege, 37, Yes, " how much you use your phone ", cubetastic3000, appserver, 1 
1985, 20, Male, Somecollege, 37, Yes, " what television shows you watch ", cubetastic3000, friends, 1 
1985, 20, Male, Somecollege, 37, Yes, " what television shows you watch ", cubetastic3000, work, 1 
2313, 19, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
2313, 19, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
2313, 19, Female, Somecollege, 62, No, " your age ", cubetastic3000, public, 1 
2313, 19, Female, Somecollege, 62, No, " the language you were speaking ", cubetastic3000, public, 1 
2313, 19, Female, Somecollege, 62, No, " what medical conditions you have ", cubetastic3000, appserver, 3 
2313, 19, Female, Somecollege, 62, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
2313, 19, Female, Somecollege, 62, No, " what websites you go to ", cubetastic3000, appserver, 2 
2313, 19, Female, Somecollege, 62, No, " your address ", cubetastic3000, work, 5 
909, 32, Female, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
909, 32, Female, Somecollege, 59, No, "unmuted a call", smartphone, noone, 5 
909, 32, Female, Somecollege, 59, No, " who you were spending time with ", cubetastic3000, friends, 4 
909, 32, Female, Somecollege, 59, No, " when you are busy or interruptible ", cubetastic3000, friends, 2 
909, 32, Female, Somecollege, 59, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
909, 32, Female, Somecollege, 59, No, " a photo of you off-guard ", cubetastic3000, work, 5 
909, 32, Female, Somecollege, 59, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
909, 32, Female, Somecollege, 59, No, " your credit card information ", cubetastic3000, appserver, 5 
968, 25, Male, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 2 
968, 25, Male, Bachelors, 57, No, "unmuted a call", smartphone, noone, 4 
968, 25, Male, Bachelors, 57, No, " when you were happy or having fun ", cubetastic3000, work, 4 
968, 25, Male, Bachelors, 57, No, " recorded the sound around you ", cubetastic3000, work, 5 
968, 25, Male, Bachelors, 57, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
968, 25, Male, Bachelors, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
968, 25, Male, Bachelors, 57, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
968, 25, Male, Bachelors, 57, No, " your bank account information ", cubetastic3000, public, 5 
1603, 33, Male, Bachelors, 63, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1603, 33, Male, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 4 
1603, 33, Male, Bachelors, 63, Yes, " your fingerprint somehow ", cubetastic3000, work, 5 
1603, 33, Male, Bachelors, 63, Yes, " when and how well you are sleeping ", cubetastic3000, work, 4 
1603, 33, Male, Bachelors, 63, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1603, 33, Male, Bachelors, 63, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1603, 33, Male, Bachelors, 63, Yes, " how much you use your phone ", cubetastic3000, public, 4 
1603, 33, Male, Bachelors, 63, Yes, " your address ", cubetastic3000, work, 5 
2326, 62, Female, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
2326, 62, Female, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2326, 62, Female, Somecollege, 68, No, " your age ", cubetastic3000, friends, 5 
2326, 62, Female, Somecollege, 68, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
2326, 62, Female, Somecollege, 68, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2326, 62, Female, Somecollege, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
2326, 62, Female, Somecollege, 68, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2326, 62, Female, Somecollege, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
1011, 30, Male, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
1011, 30, Male, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 4 
1011, 30, Male, Bachelors, 69, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1011, 30, Male, Bachelors, 69, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1011, 30, Male, Bachelors, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
1011, 30, Male, Bachelors, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1011, 30, Male, Bachelors, 69, No, " your username and password for websites ", cubetastic3000, public, 5 
349, 38, Male, Somecollege, 57, Yes, "vibration", smartphone, noone, 3 
349, 38, Male, Somecollege, 57, Yes, "unmuted a call", smartphone, noone, 3 
349, 38, Male, Somecollege, 57, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 4 
349, 38, Male, Somecollege, 57, Yes, " a picture of your signature ", cubetastic3000, public, 5 
349, 38, Male, Somecollege, 57, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
349, 38, Male, Somecollege, 57, Yes, " when and how much you spend time alone ", cubetastic3000, friends, 5 
349, 38, Male, Somecollege, 57, Yes, " your username for websites ", cubetastic3000, work, 5 
349, 38, Male, Somecollege, 57, Yes, " how much debt you have ", cubetastic3000, friends, 5 
804, 37, Male, Bachelors, 53, No, "vibration", smartphone, noone, 2 
804, 37, Male, Bachelors, 53, No, "unmuted a call", smartphone, noone, 5 
804, 37, Male, Bachelors, 53, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
804, 37, Male, Bachelors, 53, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
804, 37, Male, Bachelors, 53, No, " who you were spending time with ", cubetastic3000, friends, 5 
804, 37, Male, Bachelors, 53, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
804, 37, Male, Bachelors, 53, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
804, 37, Male, Bachelors, 53, No, " your social security number ", cubetastic3000, friends, 5 
906, 27, Female, Somecollege, 54, No, "vibration", smartphone, noone, 3 
906, 27, Female, Somecollege, 54, No, "took screenshots while using other apps", smartphone, noone, 5 
906, 27, Female, Somecollege, 54, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
906, 27, Female, Somecollege, 54, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
906, 27, Female, Somecollege, 54, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
906, 27, Female, Somecollege, 54, No, " how much you use your computer ", cubetastic3000, friends, 3 
906, 27, Female, Somecollege, 54, No, " your social security number ", cubetastic3000, work, 5 
582, 20, Male, Somecollege, 36, No, "vibration", smartphone, noone, 1 
582, 20, Male, Somecollege, 36, No, "took screenshots while using other apps", smartphone, noone, 2 
582, 20, Male, Somecollege, 36, No, " your fingerprint somehow ", cubetastic3000, appserver, 2 
582, 20, Male, Somecollege, 36, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 1 
582, 20, Male, Somecollege, 36, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
582, 20, Male, Somecollege, 36, No, " when you were happy or having fun ", cubetastic3000, work, 3 
582, 20, Male, Somecollege, 36, No, " a picture of your signature ", cubetastic3000, friends, 2 
582, 20, Male, Somecollege, 36, No, " how much you use your computer ", cubetastic3000, work, 4 
466, 21, Female, Somecollege, 35, No, "took screenshots while using other apps", smartphone, noone, 2 
466, 21, Female, Somecollege, 35, No, "sent premium texts or calls", smartphone, noone, 5 
466, 21, Female, Somecollege, 35, No, " the language you were speaking ", cubetastic3000, appserver, 1 
466, 21, Female, Somecollege, 35, No, " when you are sick or healthy ", cubetastic3000, appserver, 2 
466, 21, Female, Somecollege, 35, No, " recorded the sound around you ", cubetastic3000, appserver, 1 
466, 21, Female, Somecollege, 35, No, " a picture of your signature ", cubetastic3000, friends, 4 
466, 21, Female, Somecollege, 35, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
466, 21, Female, Somecollege, 35, No, " your bank account information ", cubetastic3000, public, 5 
2034, 29, Female, Bachelors, 57, Yes, "vibration", smartphone, noone, 2 
2034, 29, Female, Bachelors, 57, Yes, "unmuted a call", smartphone, noone, 5 
2034, 29, Female, Bachelors, 57, Yes, " your gender ", cubetastic3000, appserver, 2 
2034, 29, Female, Bachelors, 57, Yes, " what medical conditions you have ", cubetastic3000, work, 5 
2034, 29, Female, Bachelors, 57, Yes, " when you are busy or interruptible ", cubetastic3000, work, 2 
2034, 29, Female, Bachelors, 57, Yes, " recorded your phone conversations ", cubetastic3000, work, 5 
2034, 29, Female, Bachelors, 57, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2034, 29, Female, Bachelors, 57, Yes, " your credit card information ", cubetastic3000, public, 5 
443, 26, Male, Somecollege, 53, No, "vibration", smartphone, noone, 4 
443, 26, Male, Somecollege, 53, No, "unmuted a call", smartphone, noone, 4 
443, 26, Male, Somecollege, 53, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
443, 26, Male, Somecollege, 53, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
443, 26, Male, Somecollege, 53, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
443, 26, Male, Somecollege, 53, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
443, 26, Male, Somecollege, 53, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 1 
443, 26, Male, Somecollege, 53, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
687, 26, Male, Bachelors, 48, No, "unmuted a call", smartphone, noone, 5 
687, 26, Male, Bachelors, 48, No, "took screenshots while using other apps", smartphone, noone, 5 
687, 26, Male, Bachelors, 48, No, " your age ", cubetastic3000, friends, 1 
687, 26, Male, Bachelors, 48, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 1 
687, 26, Male, Bachelors, 48, No, " when you were happy or having fun ", cubetastic3000, appserver, 1 
687, 26, Male, Bachelors, 48, No, " recorded the sound around you ", cubetastic3000, appserver, 1 
687, 26, Male, Bachelors, 48, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
687, 26, Male, Bachelors, 48, No, " a video of you intoxicated ", cubetastic3000, public, 5 
137, 28, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
137, 28, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
137, 28, Female, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, work, 5 
137, 28, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
137, 28, Female, Somecollege, 70, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
137, 28, Female, Somecollege, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
137, 28, Female, Somecollege, 70, No, " how much you use your computer ", cubetastic3000, friends, 5 
137, 28, Female, Somecollege, 70, No, " your social security number ", cubetastic3000, friends, 5 
1930, 21, Female, Somecollege, 70, No, "vibration", smartphone, noone, 1 
1930, 21, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1930, 21, Female, Somecollege, 70, No, " shared photos you which are already on your device ", cubetastic3000, public, 4 
1930, 21, Female, Somecollege, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1930, 21, Female, Somecollege, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1930, 21, Female, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1930, 21, Female, Somecollege, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 3 
1930, 21, Female, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, work, 5 
734, 21, Male, Somecollege, 55, No, "vibration", smartphone, noone, 3 
734, 21, Male, Somecollege, 55, No, "took screenshots while using other apps", smartphone, noone, 3 
734, 21, Male, Somecollege, 55, No, "sent premium texts or calls", cubetastic3000, noone, 5 
734, 21, Male, Somecollege, 55, No, " the language you were speaking ", cubetastic3000, appserver, 4 
734, 21, Male, Somecollege, 55, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
734, 21, Male, Somecollege, 55, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
734, 21, Male, Somecollege, 55, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
734, 21, Male, Somecollege, 55, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 1 
576, 31, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
576, 31, Male, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
576, 31, Male, Highschool, 70, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
576, 31, Male, Highschool, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
576, 31, Male, Highschool, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
576, 31, Male, Highschool, 70, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
576, 31, Male, Highschool, 70, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
576, 31, Male, Highschool, 70, No, " your address ", cubetastic3000, appserver, 5 
2201, 33, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
2201, 33, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
2201, 33, Female, Bachelors, 68, No, " your gender ", cubetastic3000, work, 4 
2201, 33, Female, Bachelors, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2201, 33, Female, Bachelors, 68, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
2201, 33, Female, Bachelors, 68, No, " your social security number ", cubetastic3000, appserver, 5 
2201, 33, Female, Bachelors, 68, No, " your credit card information ", cubetastic3000, friends, 5 
2201, 33, Female, Bachelors, 68, No, " your credit card information ", cubetastic3000, work, 5 
978, 48, Male, Masters, 58, No, "unmuted a call", smartphone, noone, 4 
978, 48, Male, Masters, 58, No, "sent premium texts or calls", smartphone, noone, 5 
978, 48, Male, Masters, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
978, 48, Male, Masters, 58, No, " when you are sick or healthy ", cubetastic3000, work, 5 
978, 48, Male, Masters, 58, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
978, 48, Male, Masters, 58, No, " what medication you take ", cubetastic3000, work, 5 
978, 48, Male, Masters, 58, No, " what television shows you watch ", cubetastic3000, friends, 4 
978, 48, Male, Masters, 58, No, " your credit card information ", cubetastic3000, work, 5 
743, 32, Male, Highschool, 48, No, "connected to a bluetooth device", smartphone, noone, 1 
743, 32, Male, Highschool, 48, No, "took screenshots while using other apps", smartphone, noone, 3 
743, 32, Male, Highschool, 48, No, " your gender ", cubetastic3000, friends, 1 
743, 32, Male, Highschool, 48, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
743, 32, Male, Highschool, 48, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
743, 32, Male, Highschool, 48, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 1 
743, 32, Male, Highschool, 48, No, " a video of you intoxicated ", cubetastic3000, work, 5 
743, 32, Male, Highschool, 48, No, " when and how much you spend time alone ", cubetastic3000, friends, 1 
1106, 27, Female, Somecollege, 61, No, "vibration", smartphone, noone, 1 
1106, 27, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 3 
1106, 27, Female, Somecollege, 61, No, " when you are sick or healthy ", cubetastic3000, public, 4 
1106, 27, Female, Somecollege, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1106, 27, Female, Somecollege, 61, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1106, 27, Female, Somecollege, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1106, 27, Female, Somecollege, 61, No, " what products you buy ", cubetastic3000, friends, 3 
1106, 27, Female, Somecollege, 61, No, " your credit card information ", cubetastic3000, public, 5 
2402, 43, Male, Masters, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2402, 43, Male, Masters, 68, No, "sent premium texts or calls", smartphone, noone, 5 
2402, 43, Male, Masters, 68, No, " when you are sick or healthy ", cubetastic3000, public, 5 
2402, 43, Male, Masters, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2402, 43, Male, Masters, 68, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2402, 43, Male, Masters, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1868, 35, Female, None, 57, No, "vibration", smartphone, noone, 1 
1868, 35, Female, None, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1868, 35, Female, None, 57, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
1868, 35, Female, None, 57, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1868, 35, Female, None, 57, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1868, 35, Female, None, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1868, 35, Female, None, 57, No, " a video of you off-guard ", cubetastic3000, public, 5 
1868, 35, Female, None, 57, No, " how much you use your phone ", cubetastic3000, public, 5 
854, 27, Male, Bachelors, 68, No, "vibration", smartphone, noone, 4 
854, 27, Male, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
854, 27, Male, Bachelors, 68, No, " your age ", cubetastic3000, work, 2 
854, 27, Male, Bachelors, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
854, 27, Male, Bachelors, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
854, 27, Male, Bachelors, 68, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
854, 27, Male, Bachelors, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
854, 27, Male, Bachelors, 68, No, " your address ", cubetastic3000, public, 5 
940, 23, Male, Somecollege, 55, Yes, "unmuted a call", smartphone, noone, 5 
940, 23, Male, Somecollege, 55, Yes, "sent premium texts or calls", smartphone, noone, 5 
940, 23, Male, Somecollege, 55, Yes, " recorded your work conversations ", cubetastic3000, friends, 5 
940, 23, Male, Somecollege, 55, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
940, 23, Male, Somecollege, 55, Yes, " what medication you take ", cubetastic3000, friends, 5 
940, 23, Male, Somecollege, 55, Yes, " what television shows you watch ", cubetastic3000, public, 4 
940, 23, Male, Somecollege, 55, Yes, " your bank account information ", cubetastic3000, friends, 5 
940, 23, Male, Somecollege, 55, Yes, " your bank account information ", cubetastic3000, public, 5 
1550, 37, Male, Somecollege, 54, No, "unmuted a call", smartphone, noone, 5 
1550, 37, Male, Somecollege, 54, No, "took screenshots while using other apps", smartphone, noone, 5 
1550, 37, Male, Somecollege, 54, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1550, 37, Male, Somecollege, 54, No, " when you are sick or healthy ", cubetastic3000, appserver, 2 
1550, 37, Male, Somecollege, 54, No, " who you were spending time with ", cubetastic3000, public, 5 
1550, 37, Male, Somecollege, 54, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1550, 37, Male, Somecollege, 54, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
1550, 37, Male, Somecollege, 54, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 1 
867, 29, Male, Masters, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
867, 29, Male, Masters, 55, No, "sent premium texts or calls", smartphone, noone, 5 
867, 29, Male, Masters, 55, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
867, 29, Male, Masters, 55, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
867, 29, Male, Masters, 55, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
867, 29, Male, Masters, 55, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
867, 29, Male, Masters, 55, No, " what medication you take ", cubetastic3000, public, 5 
867, 29, Male, Masters, 55, No, " your bank account information ", cubetastic3000, work, 5 
878, 22, Male, Bachelors, 59, Yes, "connected to a bluetooth device", smartphone, noone, 4 
878, 22, Male, Bachelors, 59, Yes, "unmuted a call", smartphone, noone, 5 
878, 22, Male, Bachelors, 59, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 4 
878, 22, Male, Bachelors, 59, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
878, 22, Male, Bachelors, 59, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 5 
878, 22, Male, Bachelors, 59, Yes, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
878, 22, Male, Bachelors, 59, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
878, 22, Male, Bachelors, 59, Yes, " when and how much you spend time alone ", cubetastic3000, friends, 3 
2055, 29, Female, Highschool, 64, Yes, "connected to a bluetooth device", smartphone, noone, 1 
2055, 29, Female, Highschool, 64, Yes, "sent premium texts or calls", smartphone, noone, 4 
2055, 29, Female, Highschool, 64, Yes, " when, how, and how much you exercise ", cubetastic3000, work, 5 
2055, 29, Female, Highschool, 64, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2055, 29, Female, Highschool, 64, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
2055, 29, Female, Highschool, 64, Yes, " a picture of your signature ", cubetastic3000, work, 5 
2055, 29, Female, Highschool, 64, Yes, " what medication you take ", cubetastic3000, friends, 5 
2055, 29, Female, Highschool, 64, Yes, " your username and password for websites ", cubetastic3000, work, 5 
1522, 45, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1522, 45, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1522, 45, Female, Somecollege, 66, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1522, 45, Female, Somecollege, 66, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1522, 45, Female, Somecollege, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1522, 45, Female, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, public, 5 
1522, 45, Female, Somecollege, 66, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1522, 45, Female, Somecollege, 66, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 4 
1263, 38, Female, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1263, 38, Female, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1263, 38, Female, Somecollege, 69, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
1263, 38, Female, Somecollege, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1263, 38, Female, Somecollege, 69, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1263, 38, Female, Somecollege, 69, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1263, 38, Female, Somecollege, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
1263, 38, Female, Somecollege, 69, No, " your bank account information ", cubetastic3000, public, 5 
852, 30, Male, Highschool, 55, No, "connected to a bluetooth device", smartphone, noone, 3 
852, 30, Male, Highschool, 55, No, "sent premium texts or calls", smartphone, noone, 5 
852, 30, Male, Highschool, 55, No, " when you are sick or healthy ", cubetastic3000, work, 2 
852, 30, Male, Highschool, 55, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
852, 30, Male, Highschool, 55, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
852, 30, Male, Highschool, 55, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
852, 30, Male, Highschool, 55, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
852, 30, Male, Highschool, 55, No, " your address ", cubetastic3000, friends, 5 
672, 54, Female, Highschool, 67, No, "unmuted a call", smartphone, noone, 5 
672, 54, Female, Highschool, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
672, 54, Female, Highschool, 67, No, "unmuted a call", cubetastic3000, noone, 5 
672, 54, Female, Highschool, 67, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
672, 54, Female, Highschool, 67, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
672, 54, Female, Highschool, 67, No, " how much you use your computer ", cubetastic3000, public, 5 
672, 54, Female, Highschool, 67, No, " what television shows you watch ", cubetastic3000, friends, 5 
672, 54, Female, Highschool, 67, No, " how much debt you have ", cubetastic3000, appserver, 5 
1615, 49, Male, Highschool, 62, No, "connected to a bluetooth device", smartphone, noone, 3 
1615, 49, Male, Highschool, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
1615, 49, Male, Highschool, 62, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
1615, 49, Male, Highschool, 62, No, " your age ", cubetastic3000, public, 1 
1615, 49, Male, Highschool, 62, No, " a photo of you unclothed ", cubetastic3000, appserver, 3 
1615, 49, Male, Highschool, 62, No, " a photo of you off-guard ", cubetastic3000, appserver, 3 
1615, 49, Male, Highschool, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1615, 49, Male, Highschool, 62, No, " how much money you have ", cubetastic3000, appserver, 5 
2025, 30, Female, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 4 
2025, 30, Female, Somecollege, 53, No, "unmuted a call", smartphone, noone, 5 
2025, 30, Female, Somecollege, 53, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
2025, 30, Female, Somecollege, 53, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2025, 30, Female, Somecollege, 53, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
2025, 30, Female, Somecollege, 53, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
2025, 30, Female, Somecollege, 53, No, " when and how much you spend time alone ", cubetastic3000, appserver, 1 
2025, 30, Female, Somecollege, 53, No, " what medication you take ", cubetastic3000, public, 5 
1095, 28, Female, Somecollege, 68, No, "vibration", smartphone, noone, 1 
1095, 28, Female, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
1095, 28, Female, Somecollege, 68, No, " your age ", cubetastic3000, public, 4 
1095, 28, Female, Somecollege, 68, No, " your heart rate ", cubetastic3000, friends, 3 
1095, 28, Female, Somecollege, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1095, 28, Female, Somecollege, 68, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1095, 28, Female, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, work, 5 
1095, 28, Female, Somecollege, 68, No, " your username and password for websites ", cubetastic3000, work, 5 
2354, 42, Female, Somecollege, 59, No, "unmuted a call", smartphone, noone, 4 
2354, 42, Female, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
2354, 42, Female, Somecollege, 59, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2354, 42, Female, Somecollege, 59, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
2354, 42, Female, Somecollege, 59, No, " copied and uploaded music from your device ", cubetastic3000, public, 3 
2354, 42, Female, Somecollege, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2354, 42, Female, Somecollege, 59, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
2354, 42, Female, Somecollege, 59, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
1096, 30, Male, Bachelors, 59, No, "vibration", smartphone, noone, 4 
1096, 30, Male, Bachelors, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
1096, 30, Male, Bachelors, 59, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1096, 30, Male, Bachelors, 59, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1096, 30, Male, Bachelors, 59, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1096, 30, Male, Bachelors, 59, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1096, 30, Male, Bachelors, 59, No, " how much you use your phone ", cubetastic3000, work, 5 
1096, 30, Male, Bachelors, 59, No, " what products you buy ", cubetastic3000, friends, 5 
1166, 46, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1166, 46, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
1166, 46, Female, Bachelors, 66, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 3 
1166, 46, Female, Bachelors, 66, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1166, 46, Female, Bachelors, 66, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1166, 46, Female, Bachelors, 66, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1166, 46, Female, Bachelors, 66, No, " your bank account information ", cubetastic3000, work, 5 
1406, 30, Male, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1406, 30, Male, Bachelors, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
1406, 30, Male, Bachelors, 64, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1406, 30, Male, Bachelors, 64, Yes, " recorded the sound around you ", cubetastic3000, appserver, 5 
1406, 30, Male, Bachelors, 64, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1406, 30, Male, Bachelors, 64, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1406, 30, Male, Bachelors, 64, Yes, " your social security number ", cubetastic3000, appserver, 5 
343, 36, Female, Bachelors, 64, Yes, "connected to a bluetooth device", smartphone, noone, 2 
343, 36, Female, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 5 
343, 36, Female, Bachelors, 64, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 2 
343, 36, Female, Bachelors, 64, Yes, " when you were happy or having fun ", cubetastic3000, public, 4 
343, 36, Female, Bachelors, 64, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
343, 36, Female, Bachelors, 64, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
343, 36, Female, Bachelors, 64, Yes, " how much you use your computer ", cubetastic3000, work, 4 
343, 36, Female, Bachelors, 64, Yes, " how much money you have ", cubetastic3000, appserver, 5 
82, 69, Female, Somecollege, 67, No, "vibration", smartphone, noone, 3 
82, 69, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 4 
82, 69, Female, Somecollege, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
82, 69, Female, Somecollege, 67, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
82, 69, Female, Somecollege, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
82, 69, Female, Somecollege, 67, No, " your social security number ", cubetastic3000, public, 5 
82, 69, Female, Somecollege, 67, No, " how much debt you have ", cubetastic3000, work, 5 
82, 69, Female, Somecollege, 67, No, " how much debt you have ", cubetastic3000, public, 5 
936, 19, Male, Somecollege, 54, No, "unmuted a call", smartphone, noone, 5 
936, 19, Male, Somecollege, 54, No, "sent premium texts or calls", smartphone, noone, 5 
936, 19, Male, Somecollege, 54, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
936, 19, Male, Somecollege, 54, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
936, 19, Male, Somecollege, 54, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
936, 19, Male, Somecollege, 54, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
936, 19, Male, Somecollege, 54, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
936, 19, Male, Somecollege, 54, No, " what products you buy ", cubetastic3000, appserver, 4 
1392, 27, Male, Somecollege, 70, No, "vibration", smartphone, noone, 3 
1392, 27, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1392, 27, Male, Somecollege, 70, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1392, 27, Male, Somecollege, 70, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
1392, 27, Male, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1392, 27, Male, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
1392, 27, Male, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, public, 5 
1392, 27, Male, Somecollege, 70, No, " how much debt you have ", cubetastic3000, work, 5 
1777, 34, Female, Bachelors, 54, No, "unmuted a call", smartphone, noone, 5 
1777, 34, Female, Bachelors, 54, No, "sent premium texts or calls", smartphone, noone, 5 
1777, 34, Female, Bachelors, 54, No, " the language you were speaking ", cubetastic3000, friends, 3 
1777, 34, Female, Bachelors, 54, No, " recorded your work conversations ", cubetastic3000, work, 5 
1777, 34, Female, Bachelors, 54, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1777, 34, Female, Bachelors, 54, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1777, 34, Female, Bachelors, 54, No, " how much you use your phone ", cubetastic3000, friends, 5 
1777, 34, Female, Bachelors, 54, No, " your credit card information ", cubetastic3000, appserver, 3 
1008, 28, Female, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
1008, 28, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1008, 28, Female, Bachelors, 69, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1008, 28, Female, Bachelors, 69, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1008, 28, Female, Bachelors, 69, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1008, 28, Female, Bachelors, 69, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1008, 28, Female, Bachelors, 69, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1008, 28, Female, Bachelors, 69, No, " your address ", cubetastic3000, work, 5 
1902, 29, Female, Somecollege, 70, No, "vibration", smartphone, noone, 3 
1902, 29, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1902, 29, Female, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, public, 3 
1902, 29, Female, Somecollege, 70, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1902, 29, Female, Somecollege, 70, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1902, 29, Female, Somecollege, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1902, 29, Female, Somecollege, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1902, 29, Female, Somecollege, 70, No, " how much debt you have ", cubetastic3000, public, 5 
2324, 39, Female, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 1 
2324, 39, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2324, 39, Female, Bachelors, 65, No, " the language you were speaking ", cubetastic3000, public, 5 
2324, 39, Female, Bachelors, 65, No, " who you were spending time with ", cubetastic3000, appserver, 5 
2324, 39, Female, Bachelors, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2324, 39, Female, Bachelors, 65, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
2324, 39, Female, Bachelors, 65, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
166, 23, Female, Highschool, 66, No, "unmuted a call", smartphone, noone, 3 
166, 23, Female, Highschool, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
166, 23, Female, Highschool, 66, No, " recorded your phone conversations ", cubetastic3000, public, 5 
166, 23, Female, Highschool, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
166, 23, Female, Highschool, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
166, 23, Female, Highschool, 66, No, " how much you use your computer ", cubetastic3000, appserver, 2 
166, 23, Female, Highschool, 66, No, " your credit card information ", cubetastic3000, work, 5 
1394, 57, Female, Somecollege, 59, No, "unmuted a call", smartphone, noone, 4 
1394, 57, Female, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
1394, 57, Female, Somecollege, 59, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1394, 57, Female, Somecollege, 59, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
1394, 57, Female, Somecollege, 59, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1394, 57, Female, Somecollege, 59, No, " a video of you off-guard ", cubetastic3000, work, 5 
1394, 57, Female, Somecollege, 59, No, " a picture of your signature ", cubetastic3000, appserver, 5 
1394, 57, Female, Somecollege, 59, No, " your social security number ", cubetastic3000, public, 5 
1277, 41, Female, Somecollege, 65, No, "unmuted a call", smartphone, noone, 4 
1277, 41, Female, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
1277, 41, Female, Somecollege, 65, No, " your age ", cubetastic3000, appserver, 1 
1277, 41, Female, Somecollege, 65, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1277, 41, Female, Somecollege, 65, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1277, 41, Female, Somecollege, 65, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1277, 41, Female, Somecollege, 65, No, " what products you buy ", cubetastic3000, public, 4 
1277, 41, Female, Somecollege, 65, No, " your name ", cubetastic3000, public, 4 
455, 26, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
455, 26, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
455, 26, Male, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, public, 3 
455, 26, Male, Somecollege, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
455, 26, Male, Somecollege, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
455, 26, Male, Somecollege, 67, No, " how much you use your phone ", cubetastic3000, work, 5 
455, 26, Male, Somecollege, 67, No, " your username for websites ", cubetastic3000, appserver, 5 
1107, 27, Male, Somecollege, 59, No, "unmuted a call", smartphone, noone, 5 
1107, 27, Male, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
1107, 27, Male, Somecollege, 59, No, " when you were happy or having fun ", cubetastic3000, friends, 2 
1107, 27, Male, Somecollege, 59, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 2 
1107, 27, Male, Somecollege, 59, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1107, 27, Male, Somecollege, 59, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1107, 27, Male, Somecollege, 59, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
2248, 52, Female, Somecollege, 69, No, "vibration", smartphone, noone, 5 
2248, 52, Female, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
2248, 52, Female, Somecollege, 69, No, " your gender ", cubetastic3000, friends, 5 
2248, 52, Female, Somecollege, 69, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
2248, 52, Female, Somecollege, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
2248, 52, Female, Somecollege, 69, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
2248, 52, Female, Somecollege, 69, No, " how much you use your computer ", cubetastic3000, public, 5 
2248, 52, Female, Somecollege, 69, No, " your bank account information ", cubetastic3000, appserver, 5 
319, 46, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
319, 46, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
319, 46, Male, Somecollege, 67, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
319, 46, Male, Somecollege, 67, No, " shared photos you which are already on your device ", cubetastic3000, friends, 4 
319, 46, Male, Somecollege, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
319, 46, Male, Somecollege, 67, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
319, 46, Male, Somecollege, 67, No, " a video of you intoxicated ", cubetastic3000, friends, 4 
319, 46, Male, Somecollege, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1705, 19, Male, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 3 
1705, 19, Male, Highschool, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1705, 19, Male, Highschool, 63, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 5 
1705, 19, Male, Highschool, 63, No, " when you were happy or having fun ", cubetastic3000, work, 5 
1705, 19, Male, Highschool, 63, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1705, 19, Male, Highschool, 63, No, " what products you buy ", cubetastic3000, appserver, 4 
1705, 19, Male, Highschool, 63, No, " your bank account information ", cubetastic3000, work, 5 
1705, 19, Male, Highschool, 63, No, " your credit card information ", cubetastic3000, work, 5 
417, 37, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
417, 37, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 3 
417, 37, Female, Bachelors, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 3 
417, 37, Female, Bachelors, 66, No, " recorded your phone conversations ", cubetastic3000, public, 5 
417, 37, Female, Bachelors, 66, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
417, 37, Female, Bachelors, 66, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
417, 37, Female, Bachelors, 66, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
417, 37, Female, Bachelors, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
2243, 26, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
2243, 26, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2243, 26, Male, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, friends, 1 
2243, 26, Male, Bachelors, 70, No, " recorded your work conversations ", cubetastic3000, friends, 5 
2243, 26, Male, Bachelors, 70, No, " what television shows you watch ", cubetastic3000, friends, 1 
2243, 26, Male, Bachelors, 70, No, " what television shows you watch ", cubetastic3000, appserver, 1 
2243, 26, Male, Bachelors, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
2243, 26, Male, Bachelors, 70, No, " how much debt you have ", cubetastic3000, appserver, 5 
2390, 38, Male, Bachelors, 68, No, "vibration", smartphone, noone, 1 
2390, 38, Male, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2390, 38, Male, Bachelors, 68, No, " the language you were speaking ", cubetastic3000, friends, 1 
2390, 38, Male, Bachelors, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
2390, 38, Male, Bachelors, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2390, 38, Male, Bachelors, 68, No, " what medication you take ", cubetastic3000, friends, 5 
2390, 38, Male, Bachelors, 68, No, " what medication you take ", cubetastic3000, work, 5 
2390, 38, Male, Bachelors, 68, No, " how much debt you have ", cubetastic3000, appserver, 5 
2258, 26, Female, Masters, 61, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2258, 26, Female, Masters, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
2258, 26, Female, Masters, 61, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
2258, 26, Female, Masters, 61, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 5 
2258, 26, Female, Masters, 61, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
2258, 26, Female, Masters, 61, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2258, 26, Female, Masters, 61, Yes, " how much you use your computer ", cubetastic3000, work, 4 
20, 45, Male, Somecollege, 70, No, "vibration", smartphone, noone, 1 
20, 45, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
20, 45, Male, Somecollege, 70, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
20, 45, Male, Somecollege, 70, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
20, 45, Male, Somecollege, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
20, 45, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
20, 45, Male, Somecollege, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
20, 45, Male, Somecollege, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2281, 44, Female, Masters, 69, No, "vibration", smartphone, noone, 4 
2281, 44, Female, Masters, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2281, 44, Female, Masters, 69, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
2281, 44, Female, Masters, 69, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
2281, 44, Female, Masters, 69, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2281, 44, Female, Masters, 69, No, " a video of you intoxicated ", cubetastic3000, work, 5 
2281, 44, Female, Masters, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
2281, 44, Female, Masters, 69, No, " what websites you go to ", cubetastic3000, friends, 5 
1126, 28, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1126, 28, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1126, 28, Female, Somecollege, 67, No, " the language you were speaking ", cubetastic3000, public, 4 
1126, 28, Female, Somecollege, 67, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1126, 28, Female, Somecollege, 67, No, " a video of you unclothed ", cubetastic3000, public, 5 
1126, 28, Female, Somecollege, 67, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1126, 28, Female, Somecollege, 67, No, " what websites you go to ", cubetastic3000, friends, 5 
1126, 28, Female, Somecollege, 67, No, " how much debt you have ", cubetastic3000, work, 5 
1957, 27, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1957, 27, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1957, 27, Male, Bachelors, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1957, 27, Male, Bachelors, 70, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
1957, 27, Male, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
1957, 27, Male, Bachelors, 70, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
1957, 27, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1957, 27, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1178, 37, Female, Somecollege, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1178, 37, Female, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1178, 37, Female, Somecollege, 70, Yes, " your age ", cubetastic3000, public, 5 
1178, 37, Female, Somecollege, 70, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1178, 37, Female, Somecollege, 70, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1178, 37, Female, Somecollege, 70, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1178, 37, Female, Somecollege, 70, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1178, 37, Female, Somecollege, 70, Yes, " what products you buy ", cubetastic3000, friends, 5 
758, 38, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
758, 38, Female, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 4 
758, 38, Female, Bachelors, 57, No, " your gender ", cubetastic3000, appserver, 1 
758, 38, Female, Bachelors, 57, No, " your heart rate ", cubetastic3000, work, 5 
758, 38, Female, Bachelors, 57, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
758, 38, Female, Bachelors, 57, No, " who you were spending time with ", cubetastic3000, work, 5 
758, 38, Female, Bachelors, 57, No, " a photo of you off-guard ", cubetastic3000, appserver, 3 
758, 38, Female, Bachelors, 57, No, " your bank account information ", cubetastic3000, work, 5 
1912, 60, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1912, 60, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1912, 60, Female, Somecollege, 70, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1912, 60, Female, Somecollege, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1912, 60, Female, Somecollege, 70, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1912, 60, Female, Somecollege, 70, No, " a picture of your signature ", cubetastic3000, public, 5 
1912, 60, Female, Somecollege, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1912, 60, Female, Somecollege, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
490, 27, Male, Somecollege, 63, No, "vibration", smartphone, noone, 2 
490, 27, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
490, 27, Male, Somecollege, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
490, 27, Male, Somecollege, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
490, 27, Male, Somecollege, 63, No, " when and how much you have sex ", cubetastic3000, public, 5 
490, 27, Male, Somecollege, 63, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
490, 27, Male, Somecollege, 63, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
490, 27, Male, Somecollege, 63, No, " your bank account information ", cubetastic3000, work, 5 
1180, 25, Female, Somecollege, 56, No, "vibration", smartphone, noone, 3 
1180, 25, Female, Somecollege, 56, No, "sent premium texts or calls", smartphone, noone, 5 
1180, 25, Female, Somecollege, 56, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
1180, 25, Female, Somecollege, 56, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
1180, 25, Female, Somecollege, 56, No, " recorded your work conversations ", cubetastic3000, appserver, 4 
1180, 25, Female, Somecollege, 56, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
1180, 25, Female, Somecollege, 56, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1180, 25, Female, Somecollege, 56, No, " what products you buy ", cubetastic3000, friends, 5 
1346, 30, Female, Somecollege, 62, Yes, "vibration", smartphone, noone, 2 
1346, 30, Female, Somecollege, 62, Yes, "unmuted a call", smartphone, noone, 3 
1346, 30, Female, Somecollege, 62, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1346, 30, Female, Somecollege, 62, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 4 
1346, 30, Female, Somecollege, 62, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 3 
1346, 30, Female, Somecollege, 62, Yes, " a photo of you off-guard ", cubetastic3000, friends, 5 
1346, 30, Female, Somecollege, 62, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2374, 29, Male, Graduate, 46, No, "unmuted a call", smartphone, noone, 4 
2374, 29, Male, Graduate, 46, No, "sent premium texts or calls", smartphone, noone, 3 
2374, 29, Male, Graduate, 46, No, " when and how much you have sex ", cubetastic3000, friends, 3 
2374, 29, Male, Graduate, 46, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 4 
2374, 29, Male, Graduate, 46, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 3 
2374, 29, Male, Graduate, 46, No, " a photo of you off-guard ", cubetastic3000, appserver, 2 
2374, 29, Male, Graduate, 46, No, " a video of you off-guard ", cubetastic3000, public, 4 
2374, 29, Male, Graduate, 46, No, " what products you buy ", cubetastic3000, appserver, 3 
855, 33, Female, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 4 
855, 33, Female, Bachelors, 70, Yes, "unmuted a call", smartphone, noone, 5 
855, 33, Female, Bachelors, 70, Yes, " your gender ", cubetastic3000, work, 5 
855, 33, Female, Bachelors, 70, Yes, " recorded your work conversations ", cubetastic3000, friends, 5 
855, 33, Female, Bachelors, 70, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
855, 33, Female, Bachelors, 70, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
855, 33, Female, Bachelors, 70, Yes, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
855, 33, Female, Bachelors, 70, Yes, " how much you use your phone ", cubetastic3000, work, 5 
76, 27, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 4 
76, 27, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
76, 27, Male, Somecollege, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
76, 27, Male, Somecollege, 69, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
76, 27, Male, Somecollege, 69, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
76, 27, Male, Somecollege, 69, No, " a video of you unclothed ", cubetastic3000, work, 5 
76, 27, Male, Somecollege, 69, No, " your username for websites ", cubetastic3000, friends, 5 
76, 27, Male, Somecollege, 69, No, " your username and password for websites ", cubetastic3000, friends, 5 
476, 24, None, Somecollege, 47, No, "vibration", smartphone, noone, 1 
476, 24, None, Somecollege, 47, No, "sent premium texts or calls", smartphone, noone, 5 
476, 24, None, Somecollege, 47, No, " your fingerprint somehow ", cubetastic3000, work, 1 
476, 24, None, Somecollege, 47, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 1 
476, 24, None, Somecollege, 47, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
476, 24, None, Somecollege, 47, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
476, 24, None, Somecollege, 47, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
476, 24, None, Somecollege, 47, No, " how much you use your phone ", cubetastic3000, appserver, 5 
433, 25, Male, Bachelors, 58, No, "vibration", smartphone, noone, 3 
433, 25, Male, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
433, 25, Male, Bachelors, 58, No, " the language you were speaking ", cubetastic3000, public, 5 
433, 25, Male, Bachelors, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
433, 25, Male, Bachelors, 58, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
433, 25, Male, Bachelors, 58, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
433, 25, Male, Bachelors, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
433, 25, Male, Bachelors, 58, No, " your credit card information ", cubetastic3000, public, 5 
2090, 24, Male, Bachelors, 53, No, "vibration", smartphone, noone, 4 
2090, 24, Male, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 4 
2090, 24, Male, Bachelors, 53, No, " your heart rate ", cubetastic3000, friends, 4 
2090, 24, Male, Bachelors, 53, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
2090, 24, Male, Bachelors, 53, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
2090, 24, Male, Bachelors, 53, No, " your social security number ", cubetastic3000, friends, 5 
2090, 24, Male, Bachelors, 53, No, " your username and password for websites ", cubetastic3000, public, 5 
611, 19, Male, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 2 
611, 19, Male, Highschool, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
611, 19, Male, Highschool, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
611, 19, Male, Highschool, 65, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
611, 19, Male, Highschool, 65, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
611, 19, Male, Highschool, 65, No, " a video of you unclothed ", cubetastic3000, friends, 5 
611, 19, Male, Highschool, 65, No, " your username for websites ", cubetastic3000, appserver, 5 
1770, 39, Female, Highschool, 70, No, "vibration", smartphone, noone, 4 
1770, 39, Female, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1770, 39, Female, Highschool, 70, No, " your age ", cubetastic3000, public, 5 
1770, 39, Female, Highschool, 70, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
1770, 39, Female, Highschool, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1770, 39, Female, Highschool, 70, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
1770, 39, Female, Highschool, 70, No, " a picture of your signature ", cubetastic3000, work, 5 
1770, 39, Female, Highschool, 70, No, " what products you buy ", cubetastic3000, work, 5 
118, 26, Male, Masters, 66, No, "connected to a bluetooth device", smartphone, noone, 2 
118, 26, Male, Masters, 66, No, "unmuted a call", smartphone, noone, 4 
118, 26, Male, Masters, 66, No, " your fingerprint somehow ", cubetastic3000, public, 5 
118, 26, Male, Masters, 66, No, " when and how much you have sex ", cubetastic3000, friends, 5 
118, 26, Male, Masters, 66, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
118, 26, Male, Masters, 66, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
118, 26, Male, Masters, 66, No, " what medication you take ", cubetastic3000, public, 5 
118, 26, Male, Masters, 66, No, " your username and password for websites ", cubetastic3000, friends, 5 
716, 20, Male, Somecollege, 45, No, "connected to a bluetooth device", smartphone, noone, 1 
716, 20, Male, Somecollege, 45, No, "unmuted a call", smartphone, noone, 3 
716, 20, Male, Somecollege, 45, No, " your age ", cubetastic3000, appserver, 1 
716, 20, Male, Somecollege, 45, No, " the language you were speaking ", cubetastic3000, appserver, 1 
716, 20, Male, Somecollege, 45, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 3 
716, 20, Male, Somecollege, 45, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 4 
716, 20, Male, Somecollege, 45, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
716, 20, Male, Somecollege, 45, No, " your username and password for websites ", cubetastic3000, work, 4 
505, 52, None, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
505, 52, None, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
505, 52, None, Somecollege, 68, No, " your age ", cubetastic3000, public, 3 
505, 52, None, Somecollege, 68, No, " who you were spending time with ", cubetastic3000, public, 4 
505, 52, None, Somecollege, 68, No, " who you were spending time with ", cubetastic3000, appserver, 4 
505, 52, None, Somecollege, 68, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 4 
505, 52, None, Somecollege, 68, No, " your credit card information ", cubetastic3000, work, 5 
505, 52, None, Somecollege, 68, No, " how much money you have ", cubetastic3000, appserver, 5 
368, 23, Male, Somecollege, 55, Yes, "unmuted a call", smartphone, noone, 5 
368, 23, Male, Somecollege, 55, Yes, "took screenshots while using other apps", smartphone, noone, 5 
368, 23, Male, Somecollege, 55, Yes, " your fingerprint somehow ", cubetastic3000, public, 4 
368, 23, Male, Somecollege, 55, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 3 
368, 23, Male, Somecollege, 55, Yes, " a video of you off-guard ", cubetastic3000, appserver, 5 
368, 23, Male, Somecollege, 55, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 4 
368, 23, Male, Somecollege, 55, Yes, " how much debt you have ", cubetastic3000, friends, 3 
1450, 21, Female, Bachelors, 55, No, "unmuted a call", smartphone, noone, 3 
1450, 21, Female, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
1450, 21, Female, Bachelors, 55, No, " your age ", cubetastic3000, appserver, 1 
1450, 21, Female, Bachelors, 55, No, " when and how well you are sleeping ", cubetastic3000, public, 2 
1450, 21, Female, Bachelors, 55, No, " when you are sick or healthy ", cubetastic3000, friends, 3 
1450, 21, Female, Bachelors, 55, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1450, 21, Female, Bachelors, 55, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 4 
1450, 21, Female, Bachelors, 55, No, " how much debt you have ", cubetastic3000, appserver, 2 
715, 20, Female, Somecollege, 56, No, "unmuted a call", smartphone, noone, 5 
715, 20, Female, Somecollege, 56, No, "sent premium texts or calls", smartphone, noone, 5 
715, 20, Female, Somecollege, 56, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
715, 20, Female, Somecollege, 56, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
715, 20, Female, Somecollege, 56, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
715, 20, Female, Somecollege, 56, No, " how much you use your computer ", cubetastic3000, public, 4 
715, 20, Female, Somecollege, 56, No, " your credit card information ", cubetastic3000, work, 5 
715, 20, Female, Somecollege, 56, No, " your credit card information ", cubetastic3000, appserver, 5 
1041, 30, Male, Somecollege, 58, No, "vibration", smartphone, noone, 3 
1041, 30, Male, Somecollege, 58, No, "took screenshots while using other apps", smartphone, noone, 5 
1041, 30, Male, Somecollege, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1041, 30, Male, Somecollege, 58, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1041, 30, Male, Somecollege, 58, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1041, 30, Male, Somecollege, 58, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1041, 30, Male, Somecollege, 58, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1041, 30, Male, Somecollege, 58, No, " how much debt you have ", cubetastic3000, appserver, 5 
1863, 31, Male, Highschool, 64, No, "vibration", smartphone, noone, 4 
1863, 31, Male, Highschool, 64, No, "unmuted a call", smartphone, noone, 5 
1863, 31, Male, Highschool, 64, No, " who you were spending time with ", cubetastic3000, public, 5 
1863, 31, Male, Highschool, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
1863, 31, Male, Highschool, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1863, 31, Male, Highschool, 64, No, " what products you buy ", cubetastic3000, public, 5 
1863, 31, Male, Highschool, 64, No, " your address ", cubetastic3000, public, 5 
963, 29, Female, Bachelors, 54, No, "unmuted a call", smartphone, noone, 5 
963, 29, Female, Bachelors, 54, No, "sent premium texts or calls", smartphone, noone, 4 
963, 29, Female, Bachelors, 54, No, " your age ", cubetastic3000, work, 3 
963, 29, Female, Bachelors, 54, No, " the language you were speaking ", cubetastic3000, work, 3 
963, 29, Female, Bachelors, 54, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
963, 29, Female, Bachelors, 54, No, " copied and uploaded music from your device ", cubetastic3000, work, 2 
963, 29, Female, Bachelors, 54, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
963, 29, Female, Bachelors, 54, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
193, 31, Male, Bachelors, 70, No, "vibration", smartphone, noone, 1 
193, 31, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
193, 31, Male, Bachelors, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
193, 31, Male, Bachelors, 70, No, " a photo of you off-guard ", cubetastic3000, work, 5 
193, 31, Male, Bachelors, 70, No, " a video of you unclothed ", cubetastic3000, friends, 5 
193, 31, Male, Bachelors, 70, No, " how much you use your phone ", cubetastic3000, work, 5 
193, 31, Male, Bachelors, 70, No, " your name ", cubetastic3000, work, 5 
193, 31, Male, Bachelors, 70, No, " your bank account information ", cubetastic3000, friends, 5 
2351, 23, Female, Somecollege, 50, No, "took screenshots while using other apps", smartphone, noone, 5 
2351, 23, Female, Somecollege, 50, No, "sent premium texts or calls", smartphone, noone, 5 
2351, 23, Female, Somecollege, 50, No, " who you were spending time with ", cubetastic3000, friends, 5 
2351, 23, Female, Somecollege, 50, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
2351, 23, Female, Somecollege, 50, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
2351, 23, Female, Somecollege, 50, No, " recorded your work conversations ", cubetastic3000, public, 5 
2351, 23, Female, Somecollege, 50, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2351, 23, Female, Somecollege, 50, No, " your bank account information ", cubetastic3000, appserver, 5 
1067, 22, Male, Somecollege, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
1067, 22, Male, Somecollege, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1067, 22, Male, Somecollege, 54, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
1067, 22, Male, Somecollege, 54, No, " when you are sick or healthy ", cubetastic3000, work, 4 
1067, 22, Male, Somecollege, 54, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1067, 22, Male, Somecollege, 54, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1067, 22, Male, Somecollege, 54, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1067, 22, Male, Somecollege, 54, No, " how much debt you have ", cubetastic3000, work, 5 
238, 32, Female, Somecollege, 70, No, "vibration", smartphone, noone, 3 
238, 32, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
238, 32, Female, Somecollege, 70, No, " when and how much you have sex ", cubetastic3000, work, 5 
238, 32, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
238, 32, Female, Somecollege, 70, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
238, 32, Female, Somecollege, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
238, 32, Female, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
238, 32, Female, Somecollege, 70, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1125, 28, Female, Somehighschool, 64, No, "vibration", smartphone, noone, 1 
1125, 28, Female, Somehighschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1125, 28, Female, Somehighschool, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1125, 28, Female, Somehighschool, 64, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1125, 28, Female, Somehighschool, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1125, 28, Female, Somehighschool, 64, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
1125, 28, Female, Somehighschool, 64, No, " what products you buy ", cubetastic3000, friends, 3 
1125, 28, Female, Somehighschool, 64, No, " your address ", cubetastic3000, work, 5 
1246, 39, Female, Graduate, 58, No, "unmuted a call", smartphone, noone, 5 
1246, 39, Female, Graduate, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1246, 39, Female, Graduate, 58, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 4 
1246, 39, Female, Graduate, 58, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1246, 39, Female, Graduate, 58, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 2 
1246, 39, Female, Graduate, 58, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1246, 39, Female, Graduate, 58, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 2 
1246, 39, Female, Graduate, 58, No, " your username for websites ", cubetastic3000, appserver, 1 
2305, 43, Female, Graduate, 62, Yes, "vibration", smartphone, noone, 4 
2305, 43, Female, Graduate, 62, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2305, 43, Female, Graduate, 62, Yes, " when, how much, and what you are eating ", cubetastic3000, work, 5 
2305, 43, Female, Graduate, 62, Yes, " when you were happy or having fun ", cubetastic3000, friends, 5 
2305, 43, Female, Graduate, 62, Yes, " when you were happy or having fun ", cubetastic3000, public, 4 
2305, 43, Female, Graduate, 62, Yes, " recorded your phone conversations ", cubetastic3000, appserver, 5 
2305, 43, Female, Graduate, 62, Yes, " shared videos you which are already on your device ", cubetastic3000, public, 5 
2305, 43, Female, Graduate, 62, Yes, " a picture of your signature ", cubetastic3000, friends, 5 
1780, 26, Male, Bachelors, 70, No, "vibration", smartphone, noone, 5 
1780, 26, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1780, 26, Male, Bachelors, 70, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1780, 26, Male, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
1780, 26, Male, Bachelors, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1780, 26, Male, Bachelors, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1780, 26, Male, Bachelors, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1780, 26, Male, Bachelors, 70, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
540, 25, Male, Masters, 57, No, "vibration", smartphone, noone, 3 
540, 25, Male, Masters, 57, No, "unmuted a call", smartphone, noone, 5 
540, 25, Male, Masters, 57, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 4 
540, 25, Male, Masters, 57, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
540, 25, Male, Masters, 57, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
540, 25, Male, Masters, 57, No, " a photo of you off-guard ", cubetastic3000, work, 5 
540, 25, Male, Masters, 57, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
540, 25, Male, Masters, 57, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
1078, 35, Male, Bachelors, 55, No, "connected to a bluetooth device", smartphone, noone, 4 
1078, 35, Male, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
1078, 35, Male, Bachelors, 55, No, " the language you were speaking ", cubetastic3000, appserver, 2 
1078, 35, Male, Bachelors, 55, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
1078, 35, Male, Bachelors, 55, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
1078, 35, Male, Bachelors, 55, No, " how much you use your phone ", cubetastic3000, friends, 5 
1078, 35, Male, Bachelors, 55, No, " how much you use your phone ", cubetastic3000, work, 5 
1078, 35, Male, Bachelors, 55, No, " your bank account information ", cubetastic3000, work, 5 
610, 26, Male, Bachelors, 60, No, "connected to a bluetooth device", smartphone, noone, 4 
610, 26, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 5 
610, 26, Male, Bachelors, 60, No, " copied and uploaded music from your device ", cubetastic3000, friends, 4 
610, 26, Male, Bachelors, 60, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
610, 26, Male, Bachelors, 60, No, " a photo of you unclothed ", cubetastic3000, work, 5 
610, 26, Male, Bachelors, 60, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
610, 26, Male, Bachelors, 60, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
610, 26, Male, Bachelors, 60, No, " what television shows you watch ", cubetastic3000, appserver, 2 
518, 30, Female, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 2 
518, 30, Female, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
518, 30, Female, Bachelors, 64, No, " who you were spending time with ", cubetastic3000, friends, 4 
518, 30, Female, Bachelors, 64, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
518, 30, Female, Bachelors, 64, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
518, 30, Female, Bachelors, 64, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
518, 30, Female, Bachelors, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
518, 30, Female, Bachelors, 64, No, " your social security number ", cubetastic3000, public, 5 
1240, 32, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 3 
1240, 32, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 3 
1240, 32, Male, Somecollege, 60, No, " recorded the sound around you ", cubetastic3000, work, 5 
1240, 32, Male, Somecollege, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 2 
1240, 32, Male, Somecollege, 60, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 1 
1240, 32, Male, Somecollege, 60, No, " your name ", cubetastic3000, appserver, 1 
1240, 32, Male, Somecollege, 60, No, " your address ", cubetastic3000, work, 4 
1240, 32, Male, Somecollege, 60, No, " your bank account information ", cubetastic3000, appserver, 4 
521, 32, Male, Somecollege, 47, Yes, "connected to a bluetooth device", smartphone, noone, 3 
521, 32, Male, Somecollege, 47, Yes, "unmuted a call", smartphone, noone, 5 
521, 32, Male, Somecollege, 47, Yes, " when you are sick or healthy ", cubetastic3000, public, 4 
521, 32, Male, Somecollege, 47, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
521, 32, Male, Somecollege, 47, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
521, 32, Male, Somecollege, 47, Yes, " a photo of you unclothed ", cubetastic3000, work, 5 
521, 32, Male, Somecollege, 47, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
521, 32, Male, Somecollege, 47, Yes, " when and how much you spend time alone ", cubetastic3000, appserver, 1 
229, 29, Male, Somecollege, 69, Yes, "vibration", smartphone, noone, 5 
229, 29, Male, Somecollege, 69, Yes, "unmuted a call", smartphone, noone, 5 
229, 29, Male, Somecollege, 69, Yes, " when, how much, and what you are eating ", cubetastic3000, work, 5 
229, 29, Male, Somecollege, 69, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 5 
229, 29, Male, Somecollege, 69, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
229, 29, Male, Somecollege, 69, Yes, " what television shows you watch ", cubetastic3000, appserver, 5 
229, 29, Male, Somecollege, 69, Yes, " your name ", cubetastic3000, friends, 5 
229, 29, Male, Somecollege, 69, Yes, " your bank account information ", cubetastic3000, work, 5 
457, 34, Male, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 3 
457, 34, Male, Bachelors, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
457, 34, Male, Bachelors, 56, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
457, 34, Male, Bachelors, 56, No, " who you were spending time with ", cubetastic3000, public, 4 
457, 34, Male, Bachelors, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
457, 34, Male, Bachelors, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
457, 34, Male, Bachelors, 56, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
457, 34, Male, Bachelors, 56, No, " how much you use your phone ", cubetastic3000, friends, 5 
666, 30, Male, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
666, 30, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
666, 30, Male, Somecollege, 58, No, " your age ", cubetastic3000, public, 4 
666, 30, Male, Somecollege, 58, No, " your heart rate ", cubetastic3000, appserver, 1 
666, 30, Male, Somecollege, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
666, 30, Male, Somecollege, 58, No, " when you are sick or healthy ", cubetastic3000, work, 5 
666, 30, Male, Somecollege, 58, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
666, 30, Male, Somecollege, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
668, 29, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 5 
668, 29, Female, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 4 
668, 29, Female, Bachelors, 57, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 2 
668, 29, Female, Bachelors, 57, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
668, 29, Female, Bachelors, 57, No, " when, how, and how much you exercise ", cubetastic3000, public, 2 
668, 29, Female, Bachelors, 57, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
668, 29, Female, Bachelors, 57, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
668, 29, Female, Bachelors, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
745, 33, Female, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
745, 33, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
745, 33, Female, Bachelors, 70, No, " your gender ", cubetastic3000, friends, 1 
745, 33, Female, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
745, 33, Female, Bachelors, 70, No, " recorded your work conversations ", cubetastic3000, friends, 5 
745, 33, Female, Bachelors, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
745, 33, Female, Bachelors, 70, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
745, 33, Female, Bachelors, 70, No, " your username for websites ", cubetastic3000, work, 5 
678, 25, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
678, 25, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
678, 25, Female, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, work, 4 
678, 25, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 4 
678, 25, Female, Somecollege, 70, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
678, 25, Female, Somecollege, 70, No, " a photo of you off-guard ", cubetastic3000, public, 5 
678, 25, Female, Somecollege, 70, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
678, 25, Female, Somecollege, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
1038, 19, Female, Highschool, 48, No, "connected to a bluetooth device", smartphone, noone, 2 
1038, 19, Female, Highschool, 48, No, "took screenshots while using other apps", smartphone, noone, 4 
1038, 19, Female, Highschool, 48, No, " recorded your passing conversations ", cubetastic3000, work, 4 
1038, 19, Female, Highschool, 48, No, " shared photos you which are already on your device ", cubetastic3000, public, 3 
1038, 19, Female, Highschool, 48, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1038, 19, Female, Highschool, 48, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 3 
1038, 19, Female, Highschool, 48, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 3 
1038, 19, Female, Highschool, 48, No, " your username for websites ", cubetastic3000, public, 2 
2360, 26, Male, Bachelors, 66, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2360, 26, Male, Bachelors, 66, Yes, "sent premium texts or calls", smartphone, noone, 5 
2360, 26, Male, Bachelors, 66, Yes, " your gender ", cubetastic3000, friends, 4 
2360, 26, Male, Bachelors, 66, Yes, " when you are sick or healthy ", cubetastic3000, friends, 4 
2360, 26, Male, Bachelors, 66, Yes, " shared photos you which are already on your device ", cubetastic3000, public, 4 
2360, 26, Male, Bachelors, 66, Yes, " a video of you intoxicated ", cubetastic3000, public, 5 
2360, 26, Male, Bachelors, 66, Yes, " how much you use your computer ", cubetastic3000, public, 5 
2360, 26, Male, Bachelors, 66, Yes, " your username for websites ", cubetastic3000, friends, 5 
1184, 26, Female, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 3 
1184, 26, Female, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1184, 26, Female, Bachelors, 53, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1184, 26, Female, Bachelors, 53, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1184, 26, Female, Bachelors, 53, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1184, 26, Female, Bachelors, 53, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1184, 26, Female, Bachelors, 53, No, " your credit card information ", cubetastic3000, work, 5 
2033, 26, Female, Bachelors, 49, No, "vibration", smartphone, noone, 1 
2033, 26, Female, Bachelors, 49, No, "connected to a bluetooth device", smartphone, noone, 3 
2033, 26, Female, Bachelors, 49, No, " when and how well you are sleeping ", cubetastic3000, public, 2 
2033, 26, Female, Bachelors, 49, No, " what medical conditions you have ", cubetastic3000, friends, 4 
2033, 26, Female, Bachelors, 49, No, " a photo of you off-guard ", cubetastic3000, work, 5 
2033, 26, Female, Bachelors, 49, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2033, 26, Female, Bachelors, 49, No, " a video of you off-guard ", cubetastic3000, work, 5 
2033, 26, Female, Bachelors, 49, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1371, 19, Female, Somecollege, 64, No, "vibration", smartphone, noone, 3 
1371, 19, Female, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1371, 19, Female, Somecollege, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1371, 19, Female, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
1371, 19, Female, Somecollege, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1371, 19, Female, Somecollege, 64, No, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
1371, 19, Female, Somecollege, 64, No, " your social security number ", cubetastic3000, appserver, 5 
1371, 19, Female, Somecollege, 64, No, " your credit card information ", cubetastic3000, friends, 5 
1297, 19, Male, Highschool, 62, No, "vibration", smartphone, noone, 2 
1297, 19, Male, Highschool, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1297, 19, Male, Highschool, 62, No, " your age ", cubetastic3000, work, 2 
1297, 19, Male, Highschool, 62, No, " who you were spending time with ", cubetastic3000, work, 5 
1297, 19, Male, Highschool, 62, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
1297, 19, Male, Highschool, 62, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1297, 19, Male, Highschool, 62, No, " a video of you unclothed ", cubetastic3000, public, 5 
1297, 19, Male, Highschool, 62, No, " how much money you have ", cubetastic3000, appserver, 4 
1256, 41, Male, Masters, 66, No, "unmuted a call", smartphone, noone, 5 
1256, 41, Male, Masters, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1256, 41, Male, Masters, 66, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
1256, 41, Male, Masters, 66, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
1256, 41, Male, Masters, 66, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
1256, 41, Male, Masters, 66, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1256, 41, Male, Masters, 66, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1256, 41, Male, Masters, 66, No, " what websites you go to ", cubetastic3000, work, 5 
612, 43, Female, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 3 
612, 43, Female, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
612, 43, Female, Somecollege, 60, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
612, 43, Female, Somecollege, 60, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
612, 43, Female, Somecollege, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
612, 43, Female, Somecollege, 60, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
612, 43, Female, Somecollege, 60, No, " your bank account information ", cubetastic3000, work, 5 
612, 43, Female, Somecollege, 60, No, " how much money you have ", cubetastic3000, public, 5 
2118, 45, Male, Masters, 53, No, "unmuted a call", smartphone, noone, 5 
2118, 45, Male, Masters, 53, No, "sent premium texts or calls", smartphone, noone, 5 
2118, 45, Male, Masters, 53, No, " your heart rate ", cubetastic3000, friends, 3 
2118, 45, Male, Masters, 53, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
2118, 45, Male, Masters, 53, No, " recorded your work conversations ", cubetastic3000, public, 5 
2118, 45, Male, Masters, 53, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2118, 45, Male, Masters, 53, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
2118, 45, Male, Masters, 53, No, " how much money you have ", cubetastic3000, public, 5 
1573, 27, Male, Somecollege, 40, Yes, "vibration", smartphone, noone, 1 
1573, 27, Male, Somecollege, 40, Yes, "unmuted a call", smartphone, noone, 4 
1573, 27, Male, Somecollege, 40, Yes, "unmuted a call", cubetastic3000, noone, 5 
1573, 27, Male, Somecollege, 40, Yes, " when you were happy or having fun ", cubetastic3000, public, 1 
1573, 27, Male, Somecollege, 40, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
1573, 27, Male, Somecollege, 40, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1573, 27, Male, Somecollege, 40, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1573, 27, Male, Somecollege, 40, Yes, " a video of you intoxicated ", cubetastic3000, work, 5 
1670, 44, Male, Masters, 58, No, "vibration", smartphone, noone, 2 
1670, 44, Male, Masters, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
1670, 44, Male, Masters, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1670, 44, Male, Masters, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1670, 44, Male, Masters, 58, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
1670, 44, Male, Masters, 58, No, " how much you use your computer ", cubetastic3000, public, 4 
1670, 44, Male, Masters, 58, No, " how much money you have ", cubetastic3000, friends, 5 
542, 32, Male, Highschool, 67, No, "connected to a bluetooth device", smartphone, noone, 1 
542, 32, Male, Highschool, 67, No, "sent premium texts or calls", smartphone, noone, 5 
542, 32, Male, Highschool, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
542, 32, Male, Highschool, 67, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
542, 32, Male, Highschool, 67, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
542, 32, Male, Highschool, 67, No, " a picture of your signature ", cubetastic3000, friends, 4 
542, 32, Male, Highschool, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
542, 32, Male, Highschool, 67, No, " your bank account information ", cubetastic3000, work, 5 
1699, 41, Male, Bachelors, 46, No, "connected to a bluetooth device", smartphone, noone, 3 
1699, 41, Male, Bachelors, 46, No, "took screenshots while using other apps", smartphone, noone, 4 
1699, 41, Male, Bachelors, 46, No, "vibration", cubetastic3000, noone, 2 
1699, 41, Male, Bachelors, 46, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
1699, 41, Male, Bachelors, 46, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
1699, 41, Male, Bachelors, 46, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 4 
1699, 41, Male, Bachelors, 46, No, " a video of you unclothed ", cubetastic3000, public, 5 
1699, 41, Male, Bachelors, 46, No, " your username for websites ", cubetastic3000, public, 5 
891, 33, Male, Bachelors, 53, No, "vibration", smartphone, noone, 1 
891, 33, Male, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 2 
891, 33, Male, Bachelors, 53, No, " your gender ", cubetastic3000, work, 3 
891, 33, Male, Bachelors, 53, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
891, 33, Male, Bachelors, 53, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
891, 33, Male, Bachelors, 53, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
891, 33, Male, Bachelors, 53, No, " a video of you off-guard ", cubetastic3000, work, 5 
891, 33, Male, Bachelors, 53, No, " what medication you take ", cubetastic3000, work, 5 
2226, 30, Male, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2226, 30, Male, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
2226, 30, Male, Bachelors, 69, No, " your age ", cubetastic3000, appserver, 3 
2226, 30, Male, Bachelors, 69, No, " when and how much you have sex ", cubetastic3000, friends, 5 
2226, 30, Male, Bachelors, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
2226, 30, Male, Bachelors, 69, No, " your social security number ", cubetastic3000, work, 5 
2226, 30, Male, Bachelors, 69, No, " your credit card information ", cubetastic3000, work, 5 
2226, 30, Male, Bachelors, 69, No, " how much debt you have ", cubetastic3000, friends, 5 
2186, 25, Female, Masters, 59, No, "unmuted a call", smartphone, noone, 4 
2186, 25, Female, Masters, 59, No, "sent premium texts or calls", smartphone, noone, 4 
2186, 25, Female, Masters, 59, No, " the language you were speaking ", cubetastic3000, work, 2 
2186, 25, Female, Masters, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
2186, 25, Female, Masters, 59, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
2186, 25, Female, Masters, 59, No, " a picture of your signature ", cubetastic3000, friends, 5 
2186, 25, Female, Masters, 59, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2186, 25, Female, Masters, 59, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1094, 32, Female, Somecollege, 70, No, "vibration", smartphone, noone, 2 
1094, 32, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1094, 32, Female, Somecollege, 70, No, " your heart rate ", cubetastic3000, friends, 3 
1094, 32, Female, Somecollege, 70, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1094, 32, Female, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1094, 32, Female, Somecollege, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1094, 32, Female, Somecollege, 70, No, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
1094, 32, Female, Somecollege, 70, No, " your bank account information ", cubetastic3000, appserver, 5 
1774, 24, Male, Bachelors, 55, Yes, "unmuted a call", smartphone, noone, 4 
1774, 24, Male, Bachelors, 55, Yes, "sent premium texts or calls", smartphone, noone, 5 
1774, 24, Male, Bachelors, 55, Yes, " your gender ", cubetastic3000, public, 1 
1774, 24, Male, Bachelors, 55, Yes, " recorded your passing conversations ", cubetastic3000, friends, 5 
1774, 24, Male, Bachelors, 55, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1774, 24, Male, Bachelors, 55, Yes, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1774, 24, Male, Bachelors, 55, Yes, " what medication you take ", cubetastic3000, friends, 3 
1774, 24, Male, Bachelors, 55, Yes, " what television shows you watch ", cubetastic3000, appserver, 1 
512, 18, Male, Somecollege, 58, No, "unmuted a call", smartphone, noone, 3 
512, 18, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
512, 18, Male, Somecollege, 58, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
512, 18, Male, Somecollege, 58, No, " when, how much, and what you are eating ", cubetastic3000, friends, 3 
512, 18, Male, Somecollege, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
512, 18, Male, Somecollege, 58, No, " what medication you take ", cubetastic3000, appserver, 4 
512, 18, Male, Somecollege, 58, No, " what television shows you watch ", cubetastic3000, appserver, 4 
512, 18, Male, Somecollege, 58, No, " your bank account information ", cubetastic3000, public, 5 
1061, 37, Male, Highschool, 61, No, "unmuted a call", smartphone, noone, 4 
1061, 37, Male, Highschool, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1061, 37, Male, Highschool, 61, No, " your age ", cubetastic3000, appserver, 1 
1061, 37, Male, Highschool, 61, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1061, 37, Male, Highschool, 61, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1061, 37, Male, Highschool, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1061, 37, Male, Highschool, 61, No, " what products you buy ", cubetastic3000, work, 5 
1061, 37, Male, Highschool, 61, No, " your username and password for websites ", cubetastic3000, friends, 5 
2307, 26, Male, Highschool, 40, No, "connected to a bluetooth device", smartphone, noone, 1 
2307, 26, Male, Highschool, 40, No, "took screenshots while using other apps", smartphone, noone, 3 
2307, 26, Male, Highschool, 40, No, " recorded your phone conversations ", cubetastic3000, work, 5 
2307, 26, Male, Highschool, 40, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
2307, 26, Male, Highschool, 40, No, " a photo of you off-guard ", cubetastic3000, appserver, 2 
2307, 26, Male, Highschool, 40, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2307, 26, Male, Highschool, 40, No, " a video of you intoxicated ", cubetastic3000, public, 5 
562, 38, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
562, 38, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 5 
562, 38, Male, Somecollege, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
562, 38, Male, Somecollege, 66, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 2 
562, 38, Male, Somecollege, 66, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
562, 38, Male, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
562, 38, Male, Somecollege, 66, No, " a video of you intoxicated ", cubetastic3000, public, 5 
562, 38, Male, Somecollege, 66, No, " how much money you have ", cubetastic3000, work, 5 
2182, 48, Female, Somecollege, 65, No, "vibration", smartphone, noone, 3 
2182, 48, Female, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
2182, 48, Female, Somecollege, 65, No, " your fingerprint somehow ", cubetastic3000, work, 5 
2182, 48, Female, Somecollege, 65, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
2182, 48, Female, Somecollege, 65, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
2182, 48, Female, Somecollege, 65, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
2182, 48, Female, Somecollege, 65, No, " your address ", cubetastic3000, appserver, 5 
916, 24, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
916, 24, Female, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
916, 24, Female, Bachelors, 66, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
916, 24, Female, Bachelors, 66, No, " what medical conditions you have ", cubetastic3000, public, 5 
916, 24, Female, Bachelors, 66, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
916, 24, Female, Bachelors, 66, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
916, 24, Female, Bachelors, 66, No, " how much you use your phone ", cubetastic3000, friends, 5 
916, 24, Female, Bachelors, 66, No, " how much debt you have ", cubetastic3000, friends, 5 
1997, 27, Male, Highschool, 65, Yes, "unmuted a call", smartphone, noone, 5 
1997, 27, Male, Highschool, 65, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1997, 27, Male, Highschool, 65, Yes, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
1997, 27, Male, Highschool, 65, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1997, 27, Male, Highschool, 65, Yes, " a photo of you intoxicated ", cubetastic3000, public, 3 
1997, 27, Male, Highschool, 65, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 4 
1997, 27, Male, Highschool, 65, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
1997, 27, Male, Highschool, 65, Yes, " what television shows you watch ", cubetastic3000, appserver, 1 
2283, 55, Female, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2283, 55, Female, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
2283, 55, Female, Somecollege, 68, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
2283, 55, Female, Somecollege, 68, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
2283, 55, Female, Somecollege, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
2283, 55, Female, Somecollege, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2283, 55, Female, Somecollege, 68, No, " what television shows you watch ", cubetastic3000, public, 5 
2283, 55, Female, Somecollege, 68, No, " your address ", cubetastic3000, work, 5 
2316, 42, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 5 
2316, 42, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
2316, 42, Male, Bachelors, 59, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
2316, 42, Male, Bachelors, 59, No, " a photo of you off-guard ", cubetastic3000, work, 5 
2316, 42, Male, Bachelors, 59, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
2316, 42, Male, Bachelors, 59, No, " what television shows you watch ", cubetastic3000, public, 5 
2316, 42, Male, Bachelors, 59, No, " your address ", cubetastic3000, friends, 5 
2316, 42, Male, Bachelors, 59, No, " how much debt you have ", cubetastic3000, public, 5 
242, 51, Male, Bachelors, 56, No, "unmuted a call", smartphone, noone, 5 
242, 51, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
242, 51, Male, Bachelors, 56, No, " when and how much you have sex ", cubetastic3000, work, 5 
242, 51, Male, Bachelors, 56, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
242, 51, Male, Bachelors, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
242, 51, Male, Bachelors, 56, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
242, 51, Male, Bachelors, 56, No, " your name ", cubetastic3000, appserver, 5 
242, 51, Male, Bachelors, 56, No, " your social security number ", cubetastic3000, appserver, 5 
1266, 47, Female, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 1 
1266, 47, Female, Somecollege, 57, No, "unmuted a call", smartphone, noone, 5 
1266, 47, Female, Somecollege, 57, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1266, 47, Female, Somecollege, 57, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1266, 47, Female, Somecollege, 57, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1266, 47, Female, Somecollege, 57, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
1266, 47, Female, Somecollege, 57, No, " recorded your work conversations ", cubetastic3000, public, 5 
1266, 47, Female, Somecollege, 57, No, " a photo of you unclothed ", cubetastic3000, public, 5 
209, 53, Male, Bachelors, 63, No, "vibration", smartphone, noone, 3 
209, 53, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
209, 53, Male, Bachelors, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
209, 53, Male, Bachelors, 63, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
209, 53, Male, Bachelors, 63, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
209, 53, Male, Bachelors, 63, No, " a video of you unclothed ", cubetastic3000, friends, 5 
209, 53, Male, Bachelors, 63, No, " a video of you off-guard ", cubetastic3000, work, 5 
209, 53, Male, Bachelors, 63, No, " what products you buy ", cubetastic3000, work, 4 
1272, 54, Female, Somecollege, 70, No, "vibration", smartphone, noone, 4 
1272, 54, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1272, 54, Female, Somecollege, 70, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
1272, 54, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1272, 54, Female, Somecollege, 70, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
1272, 54, Female, Somecollege, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1272, 54, Female, Somecollege, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1272, 54, Female, Somecollege, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
436, 27, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 4 
436, 27, Female, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
436, 27, Female, Somecollege, 61, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 4 
436, 27, Female, Somecollege, 61, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
436, 27, Female, Somecollege, 61, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
436, 27, Female, Somecollege, 61, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
436, 27, Female, Somecollege, 61, No, " your credit card information ", cubetastic3000, appserver, 5 
1282, 28, Male, Graduate, 61, No, "vibration", smartphone, noone, 2 
1282, 28, Male, Graduate, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1282, 28, Male, Graduate, 61, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1282, 28, Male, Graduate, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
1282, 28, Male, Graduate, 61, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1282, 28, Male, Graduate, 61, No, " recorded the sound around you ", cubetastic3000, public, 5 
1282, 28, Male, Graduate, 61, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
1282, 28, Male, Graduate, 61, No, " your social security number ", cubetastic3000, appserver, 4 
2138, 31, Female, Somecollege, 58, Yes, "vibration", smartphone, noone, 5 
2138, 31, Female, Somecollege, 58, Yes, "unmuted a call", smartphone, noone, 5 
2138, 31, Female, Somecollege, 58, Yes, " your heart rate ", cubetastic3000, friends, 5 
2138, 31, Female, Somecollege, 58, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
2138, 31, Female, Somecollege, 58, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2138, 31, Female, Somecollege, 58, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
2138, 31, Female, Somecollege, 58, Yes, " what websites you go to ", cubetastic3000, work, 5 
2138, 31, Female, Somecollege, 58, Yes, " your social security number ", cubetastic3000, appserver, 5 
822, 30, Male, Graduate, 52, No, "unmuted a call", smartphone, noone, 4 
822, 30, Male, Graduate, 52, No, "sent premium texts or calls", smartphone, noone, 5 
822, 30, Male, Graduate, 52, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
822, 30, Male, Graduate, 52, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
822, 30, Male, Graduate, 52, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
822, 30, Male, Graduate, 52, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
822, 30, Male, Graduate, 52, No, " a picture of your signature ", cubetastic3000, friends, 5 
822, 30, Male, Graduate, 52, No, " a picture of your signature ", cubetastic3000, work, 5 
79, 32, Male, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
79, 32, Male, Highschool, 63, No, "sent premium texts or calls", smartphone, noone, 5 
79, 32, Male, Highschool, 63, No, " your gender ", cubetastic3000, public, 3 
79, 32, Male, Highschool, 63, No, " your heart rate ", cubetastic3000, work, 4 
79, 32, Male, Highschool, 63, No, " when you were happy or having fun ", cubetastic3000, public, 4 
79, 32, Male, Highschool, 63, No, " recorded your work conversations ", cubetastic3000, work, 5 
79, 32, Male, Highschool, 63, No, " recorded your work conversations ", cubetastic3000, public, 5 
79, 32, Male, Highschool, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
893, 50, Female, Masters, 66, Yes, "vibration", smartphone, noone, 4 
893, 50, Female, Masters, 66, Yes, "connected to a bluetooth device", smartphone, noone, 3 
893, 50, Female, Masters, 66, Yes, " when you are sick or healthy ", cubetastic3000, appserver, 5 
893, 50, Female, Masters, 66, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
893, 50, Female, Masters, 66, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
893, 50, Female, Masters, 66, Yes, " what websites you go to ", cubetastic3000, friends, 5 
893, 50, Female, Masters, 66, Yes, " your address ", cubetastic3000, work, 5 
353, 28, Male, Bachelors, 55, Yes, "connected to a bluetooth device", smartphone, noone, 2 
353, 28, Male, Bachelors, 55, Yes, "took screenshots while using other apps", smartphone, noone, 5 
353, 28, Male, Bachelors, 55, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 3 
353, 28, Male, Bachelors, 55, Yes, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
353, 28, Male, Bachelors, 55, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
353, 28, Male, Bachelors, 55, Yes, " a picture of your signature ", cubetastic3000, public, 2 
353, 28, Male, Bachelors, 55, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 1 
353, 28, Male, Bachelors, 55, Yes, " how much you use your computer ", cubetastic3000, appserver, 4 
1172, 21, Male, Somecollege, 62, No, "vibration", smartphone, noone, 2 
1172, 21, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
1172, 21, Male, Somecollege, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1172, 21, Male, Somecollege, 62, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
1172, 21, Male, Somecollege, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1172, 21, Male, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
1172, 21, Male, Somecollege, 62, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1172, 21, Male, Somecollege, 62, No, " what websites you go to ", cubetastic3000, friends, 5 
1556, 29, Female, Somecollege, 69, Yes, "unmuted a call", smartphone, noone, 5 
1556, 29, Female, Somecollege, 69, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1556, 29, Female, Somecollege, 69, Yes, " your age ", cubetastic3000, friends, 4 
1556, 29, Female, Somecollege, 69, Yes, " your heart rate ", cubetastic3000, friends, 4 
1556, 29, Female, Somecollege, 69, Yes, " when, how, and how much you exercise ", cubetastic3000, appserver, 4 
1556, 29, Female, Somecollege, 69, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1556, 29, Female, Somecollege, 69, Yes, " a video of you off-guard ", cubetastic3000, public, 5 
1556, 29, Female, Somecollege, 69, Yes, " what products you buy ", cubetastic3000, appserver, 4 
1490, 57, Female, Somecollege, 70, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1490, 57, Female, Somecollege, 70, Yes, "unmuted a call", smartphone, noone, 4 
1490, 57, Female, Somecollege, 70, Yes, " the language you were speaking ", cubetastic3000, friends, 5 
1490, 57, Female, Somecollege, 70, Yes, " the language you were speaking ", cubetastic3000, public, 5 
1490, 57, Female, Somecollege, 70, Yes, " when and how much you have sex ", cubetastic3000, friends, 5 
1490, 57, Female, Somecollege, 70, Yes, " when and how much you have sex ", cubetastic3000, public, 5 
1490, 57, Female, Somecollege, 70, Yes, " a photo of you off-guard ", cubetastic3000, friends, 5 
1490, 57, Female, Somecollege, 70, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
894, 53, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 4 
894, 53, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
894, 53, Male, Somecollege, 70, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
894, 53, Male, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
894, 53, Male, Somecollege, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
894, 53, Male, Somecollege, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
894, 53, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
894, 53, Male, Somecollege, 70, No, " how much money you have ", cubetastic3000, appserver, 5 
382, 45, Female, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
382, 45, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
382, 45, Female, Bachelors, 70, No, " what medical conditions you have ", cubetastic3000, public, 5 
382, 45, Female, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
382, 45, Female, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
382, 45, Female, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, friends, 5 
382, 45, Female, Bachelors, 70, No, " your name ", cubetastic3000, friends, 1 
382, 45, Female, Bachelors, 70, No, " your social security number ", cubetastic3000, friends, 5 
421, 26, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 2 
421, 26, Male, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
421, 26, Male, Bachelors, 63, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
421, 26, Male, Bachelors, 63, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
421, 26, Male, Bachelors, 63, No, " recorded the sound around you ", cubetastic3000, friends, 5 
421, 26, Male, Bachelors, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
421, 26, Male, Bachelors, 63, No, " your social security number ", cubetastic3000, work, 5 
372, 58, Female, Somecollege, 67, No, "vibration", smartphone, noone, 4 
372, 58, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
372, 58, Female, Somecollege, 67, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
372, 58, Female, Somecollege, 67, No, " recorded your passing conversations ", cubetastic3000, work, 5 
372, 58, Female, Somecollege, 67, No, " a photo of you unclothed ", cubetastic3000, work, 5 
372, 58, Female, Somecollege, 67, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
372, 58, Female, Somecollege, 67, No, " a picture of your signature ", cubetastic3000, work, 5 
372, 58, Female, Somecollege, 67, No, " your username for websites ", cubetastic3000, public, 5 
116, 38, Male, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 2 
116, 38, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
116, 38, Male, Bachelors, 68, No, " the language you were speaking ", cubetastic3000, friends, 1 
116, 38, Male, Bachelors, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
116, 38, Male, Bachelors, 68, No, " recorded your work conversations ", cubetastic3000, work, 5 
116, 38, Male, Bachelors, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
116, 38, Male, Bachelors, 68, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
116, 38, Male, Bachelors, 68, No, " your social security number ", cubetastic3000, appserver, 5 
2235, 32, Male, Somecollege, 60, No, "vibration", smartphone, noone, 3 
2235, 32, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2235, 32, Male, Somecollege, 60, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
2235, 32, Male, Somecollege, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
2235, 32, Male, Somecollege, 60, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
2235, 32, Male, Somecollege, 60, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 3 
2235, 32, Male, Somecollege, 60, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2235, 32, Male, Somecollege, 60, No, " how much you use your phone ", cubetastic3000, appserver, 1 
1925, 29, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1925, 29, Male, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1925, 29, Male, Somecollege, 63, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1925, 29, Male, Somecollege, 63, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
1925, 29, Male, Somecollege, 63, No, " recorded the sound around you ", cubetastic3000, public, 5 
1925, 29, Male, Somecollege, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1925, 29, Male, Somecollege, 63, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1925, 29, Male, Somecollege, 63, No, " what medication you take ", cubetastic3000, work, 5 
220, 25, Female, Bachelors, 59, No, "connected to a bluetooth device", smartphone, noone, 2 
220, 25, Female, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
220, 25, Female, Bachelors, 59, No, " the language you were speaking ", cubetastic3000, appserver, 1 
220, 25, Female, Bachelors, 59, No, " who you were spending time with ", cubetastic3000, public, 5 
220, 25, Female, Bachelors, 59, No, " recorded your work conversations ", cubetastic3000, work, 5 
220, 25, Female, Bachelors, 59, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
220, 25, Female, Bachelors, 59, No, " what products you buy ", cubetastic3000, friends, 5 
220, 25, Female, Bachelors, 59, No, " how much money you have ", cubetastic3000, work, 5 
677, 25, Female, Bachelors, 57, No, "vibration", smartphone, noone, 4 
677, 25, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 5 
677, 25, Female, Bachelors, 57, No, " your gender ", cubetastic3000, appserver, 4 
677, 25, Female, Bachelors, 57, No, " a video of you unclothed ", cubetastic3000, friends, 5 
677, 25, Female, Bachelors, 57, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
677, 25, Female, Bachelors, 57, No, " how much you use your computer ", cubetastic3000, friends, 4 
677, 25, Female, Bachelors, 57, No, " your social security number ", cubetastic3000, public, 5 
677, 25, Female, Bachelors, 57, No, " how much money you have ", cubetastic3000, appserver, 3 
813, 19, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
813, 19, Male, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
813, 19, Male, Somecollege, 66, No, " recorded your passing conversations ", cubetastic3000, work, 5 
813, 19, Male, Somecollege, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
813, 19, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
813, 19, Male, Somecollege, 66, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
813, 19, Male, Somecollege, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
813, 19, Male, Somecollege, 66, No, " your address ", cubetastic3000, work, 5 
1939, 21, Male, Bachelors, 36, No, "connected to a bluetooth device", smartphone, noone, 3 
1939, 21, Male, Bachelors, 36, No, "sent premium texts or calls", smartphone, noone, 4 
1939, 21, Male, Bachelors, 36, No, " recorded your work conversations ", cubetastic3000, appserver, 3 
1939, 21, Male, Bachelors, 36, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 2 
1939, 21, Male, Bachelors, 36, No, " a picture of your signature ", cubetastic3000, public, 3 
1939, 21, Male, Bachelors, 36, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 3 
1939, 21, Male, Bachelors, 36, No, " what medication you take ", cubetastic3000, public, 2 
1939, 21, Male, Bachelors, 36, No, " your name ", cubetastic3000, friends, 3 
1631, 26, Female, Bachelors, 65, Yes, "vibration", smartphone, noone, 4 
1631, 26, Female, Bachelors, 65, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1631, 26, Female, Bachelors, 65, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1631, 26, Female, Bachelors, 65, Yes, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1631, 26, Female, Bachelors, 65, Yes, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1631, 26, Female, Bachelors, 65, Yes, " a video of you unclothed ", cubetastic3000, public, 5 
1631, 26, Female, Bachelors, 65, Yes, " how much you use your phone ", cubetastic3000, work, 5 
1631, 26, Female, Bachelors, 65, Yes, " your credit card information ", cubetastic3000, appserver, 4 
1580, 22, Female, Somecollege, 69, No, "vibration", smartphone, noone, 5 
1580, 22, Female, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1580, 22, Female, Somecollege, 69, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1580, 22, Female, Somecollege, 69, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1580, 22, Female, Somecollege, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1580, 22, Female, Somecollege, 69, No, " your credit card information ", cubetastic3000, friends, 5 
1580, 22, Female, Somecollege, 69, No, " how much money you have ", cubetastic3000, public, 5 
1580, 22, Female, Somecollege, 69, No, " how much debt you have ", cubetastic3000, appserver, 5 
2082, 53, Female, Highschool, 54, No, "connected to a bluetooth device", smartphone, noone, 5 
2082, 53, Female, Highschool, 54, No, "sent premium texts or calls", smartphone, noone, 5 
2082, 53, Female, Highschool, 54, No, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
2082, 53, Female, Highschool, 54, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
2082, 53, Female, Highschool, 54, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
2082, 53, Female, Highschool, 54, No, " your social security number ", cubetastic3000, work, 5 
2082, 53, Female, Highschool, 54, No, " your username for websites ", cubetastic3000, appserver, 5 
2154, 36, Female, Somecollege, 59, Yes, "connected to a bluetooth device", smartphone, noone, 2 
2154, 36, Female, Somecollege, 59, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2154, 36, Female, Somecollege, 59, Yes, " the language you were speaking ", cubetastic3000, appserver, 4 
2154, 36, Female, Somecollege, 59, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 4 
2154, 36, Female, Somecollege, 59, Yes, " when, how much, and what you are eating ", cubetastic3000, public, 5 
2154, 36, Female, Somecollege, 59, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2154, 36, Female, Somecollege, 59, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
2154, 36, Female, Somecollege, 59, Yes, " what medication you take ", cubetastic3000, friends, 5 
1092, 19, Female, Highschool, 53, No, "vibration", smartphone, noone, 1 
1092, 19, Female, Highschool, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1092, 19, Female, Highschool, 53, No, " your heart rate ", cubetastic3000, friends, 2 
1092, 19, Female, Highschool, 53, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1092, 19, Female, Highschool, 53, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1092, 19, Female, Highschool, 53, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1092, 19, Female, Highschool, 53, No, " what medication you take ", cubetastic3000, appserver, 1 
1092, 19, Female, Highschool, 53, No, " how much debt you have ", cubetastic3000, friends, 5 
1483, 21, Male, Somecollege, 60, No, "vibration", smartphone, noone, 2 
1483, 21, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1483, 21, Male, Somecollege, 60, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1483, 21, Male, Somecollege, 60, No, " when you are sick or healthy ", cubetastic3000, work, 3 
1483, 21, Male, Somecollege, 60, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1483, 21, Male, Somecollege, 60, No, " shared videos you which are already on your device ", cubetastic3000, public, 4 
1483, 21, Male, Somecollege, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
1185, 23, Female, Somecollege, 70, Yes, "unmuted a call", smartphone, noone, 5 
1185, 23, Female, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1185, 23, Female, Somecollege, 70, Yes, " the language you were speaking ", cubetastic3000, appserver, 1 
1185, 23, Female, Somecollege, 70, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
1185, 23, Female, Somecollege, 70, Yes, " recorded your passing conversations ", cubetastic3000, friends, 5 
1185, 23, Female, Somecollege, 70, Yes, " what websites you go to ", cubetastic3000, work, 5 
1185, 23, Female, Somecollege, 70, Yes, " your name ", cubetastic3000, appserver, 2 
1001, 31, Female, Bachelors, 49, No, "unmuted a call", smartphone, noone, 5 
1001, 31, Female, Bachelors, 49, No, "sent premium texts or calls", smartphone, noone, 5 
1001, 31, Female, Bachelors, 49, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1001, 31, Female, Bachelors, 49, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1001, 31, Female, Bachelors, 49, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1001, 31, Female, Bachelors, 49, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1001, 31, Female, Bachelors, 49, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
1001, 31, Female, Bachelors, 49, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
196, 32, Male, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
196, 32, Male, Bachelors, 61, No, "unmuted a call", smartphone, noone, 5 
196, 32, Male, Bachelors, 61, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
196, 32, Male, Bachelors, 61, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
196, 32, Male, Bachelors, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
196, 32, Male, Bachelors, 61, No, " a video of you off-guard ", cubetastic3000, appserver, 4 
196, 32, Male, Bachelors, 61, No, " how much you use your computer ", cubetastic3000, friends, 5 
1073, 28, Female, Somecollege, 65, No, "vibration", smartphone, noone, 2 
1073, 28, Female, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
1073, 28, Female, Somecollege, 65, No, " recorded your work conversations ", cubetastic3000, public, 5 
1073, 28, Female, Somecollege, 65, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
1073, 28, Female, Somecollege, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1073, 28, Female, Somecollege, 65, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1073, 28, Female, Somecollege, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1073, 28, Female, Somecollege, 65, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
479, 28, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
479, 28, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
479, 28, Male, Somecollege, 63, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
479, 28, Male, Somecollege, 63, No, " when you are busy or interruptible ", cubetastic3000, work, 5 
479, 28, Male, Somecollege, 63, No, " a photo of you unclothed ", cubetastic3000, public, 5 
479, 28, Male, Somecollege, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
479, 28, Male, Somecollege, 63, No, " your address ", cubetastic3000, work, 5 
479, 28, Male, Somecollege, 63, No, " your username and password for websites ", cubetastic3000, appserver, 3 
2145, 31, Female, Somecollege, 58, No, "connected to a bluetooth device", smartphone, noone, 4 
2145, 31, Female, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
2145, 31, Female, Somecollege, 58, No, "unmuted a call", cubetastic3000, noone, 5 
2145, 31, Female, Somecollege, 58, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
2145, 31, Female, Somecollege, 58, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
2145, 31, Female, Somecollege, 58, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
2145, 31, Female, Somecollege, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
2145, 31, Female, Somecollege, 58, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
495, 46, Male, Somecollege, 53, No, "vibration", smartphone, noone, 3 
495, 46, Male, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
495, 46, Male, Somecollege, 53, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
495, 46, Male, Somecollege, 53, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
495, 46, Male, Somecollege, 53, No, " your name ", cubetastic3000, public, 5 
1343, 47, Male, Bachelors, 63, No, "unmuted a call", smartphone, noone, 5 
1343, 47, Male, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1343, 47, Male, Bachelors, 63, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 3 
1343, 47, Male, Bachelors, 63, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1343, 47, Male, Bachelors, 63, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1343, 47, Male, Bachelors, 63, No, " your name ", cubetastic3000, appserver, 5 
1343, 47, Male, Bachelors, 63, No, " your username and password for websites ", cubetastic3000, public, 5 
1502, 25, Male, Bachelors, 61, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1502, 25, Male, Bachelors, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
1502, 25, Male, Bachelors, 61, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1502, 25, Male, Bachelors, 61, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
1502, 25, Male, Bachelors, 61, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1502, 25, Male, Bachelors, 61, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
1502, 25, Male, Bachelors, 61, Yes, " how much you use your phone ", cubetastic3000, appserver, 5 
1502, 25, Male, Bachelors, 61, Yes, " your social security number ", cubetastic3000, public, 5 
2191, 56, Female, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
2191, 56, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2191, 56, Female, Bachelors, 69, No, " when you are sick or healthy ", cubetastic3000, work, 5 
2191, 56, Female, Bachelors, 69, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
2191, 56, Female, Bachelors, 69, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
2191, 56, Female, Bachelors, 69, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2191, 56, Female, Bachelors, 69, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2191, 56, Female, Bachelors, 69, No, " how much you use your computer ", cubetastic3000, appserver, 5 
696, 21, Male, Highschool, 66, No, "unmuted a call", smartphone, noone, 5 
696, 21, Male, Highschool, 66, No, "sent premium texts or calls", smartphone, noone, 5 
696, 21, Male, Highschool, 66, No, " the language you were speaking ", cubetastic3000, work, 4 
696, 21, Male, Highschool, 66, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
696, 21, Male, Highschool, 66, No, " when you are sick or healthy ", cubetastic3000, work, 4 
696, 21, Male, Highschool, 66, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
696, 21, Male, Highschool, 66, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
696, 21, Male, Highschool, 66, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
428, 23, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 2 
428, 23, Male, Bachelors, 59, No, "sent premium texts or calls", smartphone, noone, 5 
428, 23, Male, Bachelors, 59, No, " shared photos you which are already on your device ", cubetastic3000, friends, 3 
428, 23, Male, Bachelors, 59, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
428, 23, Male, Bachelors, 59, No, " a video of you intoxicated ", cubetastic3000, friends, 4 
428, 23, Male, Bachelors, 59, No, " a video of you off-guard ", cubetastic3000, public, 4 
428, 23, Male, Bachelors, 59, No, " your credit card information ", cubetastic3000, friends, 5 
1019, 47, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1019, 47, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
1019, 47, Female, Bachelors, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1019, 47, Female, Bachelors, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1019, 47, Female, Bachelors, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1019, 47, Female, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1019, 47, Female, Bachelors, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1019, 47, Female, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2015, 20, Male, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 4 
2015, 20, Male, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
2015, 20, Male, Somecollege, 53, No, " what medical conditions you have ", cubetastic3000, public, 4 
2015, 20, Male, Somecollege, 53, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
2015, 20, Male, Somecollege, 53, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2015, 20, Male, Somecollege, 53, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
2015, 20, Male, Somecollege, 53, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2015, 20, Male, Somecollege, 53, No, " your name ", cubetastic3000, appserver, 2 
1690, 25, Male, Bachelors, 68, No, "vibration", smartphone, noone, 3 
1690, 25, Male, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 3 
1690, 25, Male, Bachelors, 68, No, " when and how well you are sleeping ", cubetastic3000, work, 4 
1690, 25, Male, Bachelors, 68, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1690, 25, Male, Bachelors, 68, No, " recorded the sound around you ", cubetastic3000, work, 5 
1690, 25, Male, Bachelors, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
1690, 25, Male, Bachelors, 68, No, " how much you use your computer ", cubetastic3000, friends, 5 
608, 19, Male, Somecollege, 54, Yes, "connected to a bluetooth device", smartphone, noone, 2 
608, 19, Male, Somecollege, 54, Yes, "took screenshots while using other apps", smartphone, noone, 4 
608, 19, Male, Somecollege, 54, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
608, 19, Male, Somecollege, 54, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
608, 19, Male, Somecollege, 54, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 4 
608, 19, Male, Somecollege, 54, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
608, 19, Male, Somecollege, 54, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
608, 19, Male, Somecollege, 54, Yes, " a video of you off-guard ", cubetastic3000, friends, 4 
864, 36, Male, Highschool, 65, Yes, "connected to a bluetooth device", smartphone, noone, 5 
864, 36, Male, Highschool, 65, Yes, "unmuted a call", smartphone, noone, 5 
864, 36, Male, Highschool, 65, Yes, " your age ", cubetastic3000, friends, 4 
864, 36, Male, Highschool, 65, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
864, 36, Male, Highschool, 65, Yes, " recorded your work conversations ", cubetastic3000, friends, 5 
864, 36, Male, Highschool, 65, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
864, 36, Male, Highschool, 65, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
864, 36, Male, Highschool, 65, Yes, " how much you use your phone ", cubetastic3000, friends, 5 
946, 24, Male, Somecollege, 44, Yes, "vibration", smartphone, noone, 2 
946, 24, Male, Somecollege, 44, Yes, "unmuted a call", smartphone, noone, 3 
946, 24, Male, Somecollege, 44, Yes, "vibration", cubetastic3000, noone, 3 
946, 24, Male, Somecollege, 44, Yes, " your age ", cubetastic3000, appserver, 2 
946, 24, Male, Somecollege, 44, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 3 
946, 24, Male, Somecollege, 44, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
946, 24, Male, Somecollege, 44, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
946, 24, Male, Somecollege, 44, Yes, " what products you buy ", cubetastic3000, appserver, 3 
1712, 32, Male, Masters, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1712, 32, Male, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
1712, 32, Male, Masters, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1712, 32, Male, Masters, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
1712, 32, Male, Masters, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1712, 32, Male, Masters, 70, No, " a video of you unclothed ", cubetastic3000, public, 5 
1712, 32, Male, Masters, 70, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1712, 32, Male, Masters, 70, No, " your credit card information ", cubetastic3000, work, 5 
526, 26, Female, Masters, 64, No, "unmuted a call", smartphone, noone, 3 
526, 26, Female, Masters, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
526, 26, Female, Masters, 64, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
526, 26, Female, Masters, 64, No, " when and how much you have sex ", cubetastic3000, friends, 5 
526, 26, Female, Masters, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
526, 26, Female, Masters, 64, No, " a photo of you off-guard ", cubetastic3000, public, 5 
526, 26, Female, Masters, 64, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
526, 26, Female, Masters, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
398, 32, Female, Highschool, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
398, 32, Female, Highschool, 54, No, "sent premium texts or calls", smartphone, noone, 5 
398, 32, Female, Highschool, 54, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
398, 32, Female, Highschool, 54, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
398, 32, Female, Highschool, 54, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
398, 32, Female, Highschool, 54, No, " a photo of you unclothed ", cubetastic3000, work, 5 
398, 32, Female, Highschool, 54, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
398, 32, Female, Highschool, 54, No, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
1132, 23, Female, Bachelors, 60, No, "vibration", smartphone, noone, 2 
1132, 23, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
1132, 23, Female, Bachelors, 60, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
1132, 23, Female, Bachelors, 60, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1132, 23, Female, Bachelors, 60, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1132, 23, Female, Bachelors, 60, No, " a video of you unclothed ", cubetastic3000, public, 5 
1132, 23, Female, Bachelors, 60, No, " a video of you intoxicated ", cubetastic3000, appserver, 4 
2120, 38, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
2120, 38, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
2120, 38, Male, Somecollege, 67, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2120, 38, Male, Somecollege, 67, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
2120, 38, Male, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, work, 4 
2120, 38, Male, Somecollege, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2120, 38, Male, Somecollege, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
2120, 38, Male, Somecollege, 67, No, " what products you buy ", cubetastic3000, work, 5 
59, 42, Female, Bachelors, 70, No, "vibration", smartphone, noone, 1 
59, 42, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
59, 42, Female, Bachelors, 70, No, " your gender ", cubetastic3000, appserver, 3 
59, 42, Female, Bachelors, 70, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
59, 42, Female, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
59, 42, Female, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
59, 42, Female, Bachelors, 70, No, " what websites you go to ", cubetastic3000, work, 5 
1850, 40, Male, Masters, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1850, 40, Male, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1850, 40, Male, Masters, 65, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
1850, 40, Male, Masters, 65, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
1850, 40, Male, Masters, 65, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1850, 40, Male, Masters, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1850, 40, Male, Masters, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1850, 40, Male, Masters, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
759, 24, Female, Masters, 66, No, "vibration", smartphone, noone, 2 
759, 24, Female, Masters, 66, No, "unmuted a call", smartphone, noone, 4 
759, 24, Female, Masters, 66, No, " your heart rate ", cubetastic3000, friends, 1 
759, 24, Female, Masters, 66, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
759, 24, Female, Masters, 66, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
759, 24, Female, Masters, 66, No, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
759, 24, Female, Masters, 66, No, " how much you use your phone ", cubetastic3000, public, 3 
759, 24, Female, Masters, 66, No, " what products you buy ", cubetastic3000, work, 3 
1806, 33, Female, Masters, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
1806, 33, Female, Masters, 55, No, "unmuted a call", smartphone, noone, 5 
1806, 33, Female, Masters, 55, No, " your fingerprint somehow with ", cubetastic3000, friends, 3 
1806, 33, Female, Masters, 55, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
1806, 33, Female, Masters, 55, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1806, 33, Female, Masters, 55, No, " how much you use your phone ", cubetastic3000, appserver, 3 
1806, 33, Female, Masters, 55, No, " your address ", cubetastic3000, friends, 3 
1806, 33, Female, Masters, 55, No, " your address ", cubetastic3000, work, 4 
1856, 26, Male, Bachelors, 52, No, "unmuted a call", smartphone, noone, 4 
1856, 26, Male, Bachelors, 52, No, "took screenshots while using other apps", smartphone, noone, 5 
1856, 26, Male, Bachelors, 52, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
1856, 26, Male, Bachelors, 52, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
1856, 26, Male, Bachelors, 52, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1856, 26, Male, Bachelors, 52, No, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
1856, 26, Male, Bachelors, 52, No, " your address ", cubetastic3000, public, 5 
1856, 26, Male, Bachelors, 52, No, " your username for websites ", cubetastic3000, appserver, 3 
75, 38, Female, Highschool, 68, Yes, "connected to a bluetooth device", smartphone, noone, 2 
75, 38, Female, Highschool, 68, Yes, "took screenshots while using other apps", smartphone, noone, 3 
75, 38, Female, Highschool, 68, Yes, " when and how well you are sleeping ", cubetastic3000, appserver, 1 
75, 38, Female, Highschool, 68, Yes, " a photo of you unclothed ", cubetastic3000, work, 5 
75, 38, Female, Highschool, 68, Yes, " a photo of you unclothed ", cubetastic3000, appserver, 5 
75, 38, Female, Highschool, 68, Yes, " what websites you go to ", cubetastic3000, public, 4 
75, 38, Female, Highschool, 68, Yes, " what products you buy ", cubetastic3000, public, 4 
75, 38, Female, Highschool, 68, Yes, " your credit card information ", cubetastic3000, appserver, 5 
2268, 34, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
2268, 34, Male, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
2268, 34, Male, Bachelors, 67, No, " when you are sick or healthy ", cubetastic3000, work, 5 
2268, 34, Male, Bachelors, 67, No, " when you were happy or having fun ", cubetastic3000, work, 4 
2268, 34, Male, Bachelors, 67, No, " recorded your phone conversations ", cubetastic3000, work, 5 
2268, 34, Male, Bachelors, 67, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2268, 34, Male, Bachelors, 67, No, " a photo of you unclothed ", cubetastic3000, public, 5 
2268, 34, Male, Bachelors, 67, No, " what medication you take ", cubetastic3000, public, 5 
1422, 39, Male, Masters, 66, No, "vibration", smartphone, noone, 1 
1422, 39, Male, Masters, 66, No, "unmuted a call", smartphone, noone, 5 
1422, 39, Male, Masters, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
1422, 39, Male, Masters, 66, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1422, 39, Male, Masters, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1422, 39, Male, Masters, 66, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 3 
1422, 39, Male, Masters, 66, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1422, 39, Male, Masters, 66, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1216, 24, Female, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
1216, 24, Female, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
1216, 24, Female, Bachelors, 62, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1216, 24, Female, Bachelors, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1216, 24, Female, Bachelors, 62, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1216, 24, Female, Bachelors, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1216, 24, Female, Bachelors, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1216, 24, Female, Bachelors, 62, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1430, 47, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
1430, 47, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1430, 47, Female, Somecollege, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1430, 47, Female, Somecollege, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1430, 47, Female, Somecollege, 62, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1430, 47, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1430, 47, Female, Somecollege, 62, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1430, 47, Female, Somecollege, 62, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
467, 26, Male, Masters, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
467, 26, Male, Masters, 53, No, "sent premium texts or calls", smartphone, noone, 5 
467, 26, Male, Masters, 53, No, " who you were spending time with ", cubetastic3000, work, 2 
467, 26, Male, Masters, 53, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
467, 26, Male, Masters, 53, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
467, 26, Male, Masters, 53, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
467, 26, Male, Masters, 53, No, " your credit card information ", cubetastic3000, public, 5 
969, 22, Female, Bachelors, 60, No, "connected to a bluetooth device", smartphone, noone, 4 
969, 22, Female, Bachelors, 60, No, "unmuted a call", smartphone, noone, 5 
969, 22, Female, Bachelors, 60, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
969, 22, Female, Bachelors, 60, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
969, 22, Female, Bachelors, 60, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
969, 22, Female, Bachelors, 60, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
969, 22, Female, Bachelors, 60, No, " how much debt you have ", cubetastic3000, work, 5 
170, 49, Male, Highschool, 70, No, "vibration", smartphone, noone, 1 
170, 49, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
170, 49, Male, Highschool, 70, No, " your gender ", cubetastic3000, friends, 1 
170, 49, Male, Highschool, 70, No, " your gender ", cubetastic3000, work, 1 
170, 49, Male, Highschool, 70, No, " recorded your work conversations ", cubetastic3000, public, 5 
170, 49, Male, Highschool, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
170, 49, Male, Highschool, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
170, 49, Male, Highschool, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1658, 54, Female, Somecollege, 49, No, "vibration", smartphone, noone, 1 
1658, 54, Female, Somecollege, 49, No, "connected to a bluetooth device", smartphone, noone, 2 
1658, 54, Female, Somecollege, 49, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1658, 54, Female, Somecollege, 49, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1658, 54, Female, Somecollege, 49, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1658, 54, Female, Somecollege, 49, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1658, 54, Female, Somecollege, 49, No, " how much you use your computer ", cubetastic3000, friends, 3 
1658, 54, Female, Somecollege, 49, No, " what products you buy ", cubetastic3000, friends, 3 
2196, 27, Male, Masters, 69, No, "vibration", smartphone, noone, 2 
2196, 27, Male, Masters, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2196, 27, Male, Masters, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
2196, 27, Male, Masters, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2196, 27, Male, Masters, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2196, 27, Male, Masters, 69, No, " what medication you take ", cubetastic3000, friends, 5 
2196, 27, Male, Masters, 69, No, " your bank account information ", cubetastic3000, friends, 5 
2196, 27, Male, Masters, 69, No, " how much money you have ", cubetastic3000, work, 5 
1946, 20, Male, Somecollege, 69, No, "vibration", smartphone, noone, 3 
1946, 20, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
1946, 20, Male, Somecollege, 69, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
1946, 20, Male, Somecollege, 69, No, " your age ", cubetastic3000, work, 5 
1946, 20, Male, Somecollege, 69, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1946, 20, Male, Somecollege, 69, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1946, 20, Male, Somecollege, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
1946, 20, Male, Somecollege, 69, No, " what products you buy ", cubetastic3000, appserver, 5 
1221, 21, Male, Somecollege, 57, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1221, 21, Male, Somecollege, 57, Yes, "sent premium texts or calls", smartphone, noone, 5 
1221, 21, Male, Somecollege, 57, Yes, " your heart rate ", cubetastic3000, public, 2 
1221, 21, Male, Somecollege, 57, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1221, 21, Male, Somecollege, 57, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
1221, 21, Male, Somecollege, 57, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
1221, 21, Male, Somecollege, 57, Yes, " what websites you go to ", cubetastic3000, appserver, 5 
289, 31, Female, Graduate, 54, No, "vibration", smartphone, noone, 2 
289, 31, Female, Graduate, 54, No, "sent premium texts or calls", smartphone, noone, 5 
289, 31, Female, Graduate, 54, No, " when and how much you have sex ", cubetastic3000, friends, 5 
289, 31, Female, Graduate, 54, No, " recorded your passing conversations ", cubetastic3000, public, 5 
289, 31, Female, Graduate, 54, No, " a photo of you intoxicated ", cubetastic3000, public, 4 
289, 31, Female, Graduate, 54, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 3 
289, 31, Female, Graduate, 54, No, " a video of you unclothed ", cubetastic3000, friends, 5 
289, 31, Female, Graduate, 54, No, " what television shows you watch ", cubetastic3000, friends, 2 
2092, 34, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
2092, 34, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
2092, 34, Female, Somecollege, 62, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2092, 34, Female, Somecollege, 62, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2092, 34, Female, Somecollege, 62, No, " a picture of your signature ", cubetastic3000, public, 5 
2092, 34, Female, Somecollege, 62, No, " how much you use your phone ", cubetastic3000, friends, 4 
2092, 34, Female, Somecollege, 62, No, " how much debt you have ", cubetastic3000, public, 5 
2007, 32, Male, Somecollege, 59, No, "vibration", smartphone, noone, 4 
2007, 32, Male, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
2007, 32, Male, Somecollege, 59, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
2007, 32, Male, Somecollege, 59, No, " your age ", cubetastic3000, work, 4 
2007, 32, Male, Somecollege, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
2007, 32, Male, Somecollege, 59, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
2007, 32, Male, Somecollege, 59, No, " how much you use your phone ", cubetastic3000, work, 4 
2007, 32, Male, Somecollege, 59, No, " how much debt you have ", cubetastic3000, work, 4 
1697, 43, Male, Masters, 66, No, "vibration", smartphone, noone, 5 
1697, 43, Male, Masters, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
1697, 43, Male, Masters, 66, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
1697, 43, Male, Masters, 66, No, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
1697, 43, Male, Masters, 66, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1697, 43, Male, Masters, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1697, 43, Male, Masters, 66, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1697, 43, Male, Masters, 66, No, " how much you use your computer ", cubetastic3000, friends, 4 
553, 29, Male, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
553, 29, Male, Bachelors, 54, No, "sent premium texts or calls", smartphone, noone, 5 
553, 29, Male, Bachelors, 54, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
553, 29, Male, Bachelors, 54, No, "sent premium texts or calls", cubetastic3000, noone, 5 
553, 29, Male, Bachelors, 54, No, " how close you are to other people you interact with ", cubetastic3000, friends, 3 
553, 29, Male, Bachelors, 54, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
553, 29, Male, Bachelors, 54, No, " a picture of your signature ", cubetastic3000, public, 5 
1851, 30, Male, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1851, 30, Male, Somecollege, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
1851, 30, Male, Somecollege, 70, Yes, " your age ", cubetastic3000, public, 5 
1851, 30, Male, Somecollege, 70, Yes, " what medical conditions you have ", cubetastic3000, work, 5 
1851, 30, Male, Somecollege, 70, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
1851, 30, Male, Somecollege, 70, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1851, 30, Male, Somecollege, 70, Yes, " your address ", cubetastic3000, public, 5 
1851, 30, Male, Somecollege, 70, Yes, " your bank account information ", cubetastic3000, friends, 5 
373, 25, Male, Somecollege, 59, No, "unmuted a call", smartphone, noone, 1 
373, 25, Male, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
373, 25, Male, Somecollege, 59, No, " when, how much, and what you are eating ", cubetastic3000, work, 4 
373, 25, Male, Somecollege, 59, No, " copied and uploaded music from your device ", cubetastic3000, friends, 3 
373, 25, Male, Somecollege, 59, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
373, 25, Male, Somecollege, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
373, 25, Male, Somecollege, 59, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
373, 25, Male, Somecollege, 59, No, " your username and password for websites ", cubetastic3000, public, 5 
2179, 34, Male, Masters, 66, No, "vibration", smartphone, noone, 5 
2179, 34, Male, Masters, 66, No, "unmuted a call", smartphone, noone, 5 
2179, 34, Male, Masters, 66, No, " what medical conditions you have ", cubetastic3000, public, 5 
2179, 34, Male, Masters, 66, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2179, 34, Male, Masters, 66, No, " a video of you unclothed ", cubetastic3000, friends, 5 
2179, 34, Male, Masters, 66, No, " a picture of your signature ", cubetastic3000, appserver, 5 
2179, 34, Male, Masters, 66, No, " your address ", cubetastic3000, friends, 5 
2179, 34, Male, Masters, 66, No, " your social security number ", cubetastic3000, friends, 5 
419, 35, Male, Bachelors, 51, No, "vibration", smartphone, noone, 3 
419, 35, Male, Bachelors, 51, No, "took screenshots while using other apps", smartphone, noone, 4 
419, 35, Male, Bachelors, 51, No, " your heart rate ", cubetastic3000, public, 5 
419, 35, Male, Bachelors, 51, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
419, 35, Male, Bachelors, 51, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
419, 35, Male, Bachelors, 51, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
419, 35, Male, Bachelors, 51, No, " how much you use your computer ", cubetastic3000, public, 5 
419, 35, Male, Bachelors, 51, No, " your bank account information ", cubetastic3000, work, 5 
766, 25, Male, Somecollege, 62, Yes, "vibration", smartphone, noone, 2 
766, 25, Male, Somecollege, 62, Yes, "connected to a bluetooth device", smartphone, noone, 4 
766, 25, Male, Somecollege, 62, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
766, 25, Male, Somecollege, 62, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
766, 25, Male, Somecollege, 62, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
766, 25, Male, Somecollege, 62, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
766, 25, Male, Somecollege, 62, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 5 
766, 25, Male, Somecollege, 62, Yes, " what products you buy ", cubetastic3000, public, 3 
502, 56, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 4 
502, 56, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
502, 56, Male, Somecollege, 69, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
502, 56, Male, Somecollege, 69, No, " what medical conditions you have ", cubetastic3000, public, 5 
502, 56, Male, Somecollege, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 4 
502, 56, Male, Somecollege, 69, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
502, 56, Male, Somecollege, 69, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
502, 56, Male, Somecollege, 69, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
321, 22, Male, Somecollege, 51, No, "connected to a bluetooth device", smartphone, noone, 4 
321, 22, Male, Somecollege, 51, No, "took screenshots while using other apps", smartphone, noone, 3 
321, 22, Male, Somecollege, 51, No, " the language you were speaking ", cubetastic3000, friends, 4 
321, 22, Male, Somecollege, 51, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
321, 22, Male, Somecollege, 51, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
321, 22, Male, Somecollege, 51, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 4 
321, 22, Male, Somecollege, 51, No, " your bank account information ", cubetastic3000, friends, 5 
2185, 28, Male, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
2185, 28, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
2185, 28, Male, Bachelors, 68, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
2185, 28, Male, Bachelors, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
2185, 28, Male, Bachelors, 68, No, " how much you use your phone ", cubetastic3000, friends, 5 
2185, 28, Male, Bachelors, 68, No, " how much you use your phone ", cubetastic3000, public, 5 
2185, 28, Male, Bachelors, 68, No, " how much money you have ", cubetastic3000, friends, 5 
1203, 23, Female, Highschool, 49, No, "vibration", smartphone, noone, 4 
1203, 23, Female, Highschool, 49, No, "took screenshots while using other apps", smartphone, noone, 4 
1203, 23, Female, Highschool, 49, No, " your heart rate ", cubetastic3000, friends, 3 
1203, 23, Female, Highschool, 49, No, " what medical conditions you have ", cubetastic3000, friends, 4 
1203, 23, Female, Highschool, 49, No, " when you are busy or interruptible ", cubetastic3000, public, 1 
1203, 23, Female, Highschool, 49, No, " shared photos you which are already on your device ", cubetastic3000, work, 3 
1203, 23, Female, Highschool, 49, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
1203, 23, Female, Highschool, 49, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 4 
2290, 19, Female, Bachelors, 58, No, "vibration", smartphone, noone, 1 
2290, 19, Female, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 4 
2290, 19, Female, Bachelors, 58, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
2290, 19, Female, Bachelors, 58, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 3 
2290, 19, Female, Bachelors, 58, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 3 
2290, 19, Female, Bachelors, 58, No, " where you are (like a GPS) ", cubetastic3000, work, 3 
2290, 19, Female, Bachelors, 58, No, " how much money you have ", cubetastic3000, friends, 4 
1706, 37, Female, Somecollege, 61, No, "vibration", smartphone, noone, 2 
1706, 37, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
1706, 37, Female, Somecollege, 61, No, " your age ", cubetastic3000, appserver, 1 
1706, 37, Female, Somecollege, 61, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
1706, 37, Female, Somecollege, 61, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1706, 37, Female, Somecollege, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1706, 37, Female, Somecollege, 61, No, " what television shows you watch ", cubetastic3000, friends, 2 
1706, 37, Female, Somecollege, 61, No, " what products you buy ", cubetastic3000, public, 2 
876, 19, Female, Somecollege, 50, No, "took screenshots while using other apps", smartphone, noone, 3 
876, 19, Female, Somecollege, 50, No, "sent premium texts or calls", smartphone, noone, 5 
876, 19, Female, Somecollege, 50, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
876, 19, Female, Somecollege, 50, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
876, 19, Female, Somecollege, 50, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
876, 19, Female, Somecollege, 50, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
876, 19, Female, Somecollege, 50, No, " what products you buy ", cubetastic3000, friends, 4 
876, 19, Female, Somecollege, 50, No, " your username for websites ", cubetastic3000, appserver, 3 
2366, 23, Male, Bachelors, 64, No, "vibration", smartphone, noone, 2 
2366, 23, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 4 
2366, 23, Male, Bachelors, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
2366, 23, Male, Bachelors, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
2366, 23, Male, Bachelors, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2366, 23, Male, Bachelors, 64, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
2366, 23, Male, Bachelors, 64, No, " what products you buy ", cubetastic3000, public, 5 
2366, 23, Male, Bachelors, 64, No, " how much debt you have ", cubetastic3000, appserver, 5 
2175, 51, Female, Masters, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
2175, 51, Female, Masters, 69, No, "unmuted a call", smartphone, noone, 5 
2175, 51, Female, Masters, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
2175, 51, Female, Masters, 69, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
2175, 51, Female, Masters, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
2175, 51, Female, Masters, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
2175, 51, Female, Masters, 69, No, " your name ", cubetastic3000, friends, 3 
2175, 51, Female, Masters, 69, No, " your social security number ", cubetastic3000, appserver, 5 
1602, 23, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1602, 23, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
1602, 23, Male, Somecollege, 70, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1602, 23, Male, Somecollege, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1602, 23, Male, Somecollege, 70, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1602, 23, Male, Somecollege, 70, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1602, 23, Male, Somecollege, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1602, 23, Male, Somecollege, 70, No, " how much money you have ", cubetastic3000, friends, 5 
2052, 42, Female, Somecollege, 58, No, "vibration", smartphone, noone, 2 
2052, 42, Female, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
2052, 42, Female, Somecollege, 58, No, " recorded your work conversations ", cubetastic3000, friends, 5 
2052, 42, Female, Somecollege, 58, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2052, 42, Female, Somecollege, 58, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2052, 42, Female, Somecollege, 58, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 2 
2052, 42, Female, Somecollege, 58, No, " what websites you go to ", cubetastic3000, friends, 4 
2052, 42, Female, Somecollege, 58, No, " what websites you go to ", cubetastic3000, appserver, 4 
1035, 25, Male, Bachelors, 57, Yes, "vibration", smartphone, noone, 2 
1035, 25, Male, Bachelors, 57, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1035, 25, Male, Bachelors, 57, Yes, " recorded your work conversations ", cubetastic3000, public, 5 
1035, 25, Male, Bachelors, 57, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1035, 25, Male, Bachelors, 57, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1035, 25, Male, Bachelors, 57, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1035, 25, Male, Bachelors, 57, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1739, 62, Male, Somecollege, 68, No, "vibration", smartphone, noone, 1 
1739, 62, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 1 
1739, 62, Male, Somecollege, 68, No, " your gender ", cubetastic3000, public, 5 
1739, 62, Male, Somecollege, 68, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
1739, 62, Male, Somecollege, 68, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1739, 62, Male, Somecollege, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
1739, 62, Male, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, friends, 5 
1739, 62, Male, Somecollege, 68, No, " what television shows you watch ", cubetastic3000, public, 5 
1916, 28, Male, Bachelors, 44, No, "unmuted a call", smartphone, noone, 4 
1916, 28, Male, Bachelors, 44, No, "sent premium texts or calls", smartphone, noone, 5 
1916, 28, Male, Bachelors, 44, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1916, 28, Male, Bachelors, 44, No, " how close you are to other people you interact with ", cubetastic3000, work, 3 
1916, 28, Male, Bachelors, 44, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1916, 28, Male, Bachelors, 44, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1916, 28, Male, Bachelors, 44, No, " when and how much you spend time alone ", cubetastic3000, work, 3 
1916, 28, Male, Bachelors, 44, No, " what products you buy ", cubetastic3000, public, 4 
1751, 47, Female, Somecollege, 57, No, "vibration", smartphone, noone, 3 
1751, 47, Female, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 3 
1751, 47, Female, Somecollege, 57, No, " your fingerprint somehow with ", cubetastic3000, friends, 3 
1751, 47, Female, Somecollege, 57, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1751, 47, Female, Somecollege, 57, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1751, 47, Female, Somecollege, 57, No, " shared videos you which are already on your device ", cubetastic3000, work, 3 
1751, 47, Female, Somecollege, 57, No, " how much you use your phone ", cubetastic3000, public, 5 
1751, 47, Female, Somecollege, 57, No, " what products you buy ", cubetastic3000, friends, 5 
1335, 40, None, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
1335, 40, None, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1335, 40, None, Bachelors, 69, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1335, 40, None, Bachelors, 69, No, " your gender ", cubetastic3000, friends, 1 
1335, 40, None, Bachelors, 69, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1335, 40, None, Bachelors, 69, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1335, 40, None, Bachelors, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1335, 40, None, Bachelors, 69, No, " where you are (like a GPS) ", cubetastic3000, appserver, 5 
60, 28, Female, Somecollege, 53, No, "vibration", smartphone, noone, 2 
60, 28, Female, Somecollege, 53, No, "unmuted a call", smartphone, noone, 4 
60, 28, Female, Somecollege, 53, No, " recorded your phone conversations ", cubetastic3000, public, 5 
60, 28, Female, Somecollege, 53, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
60, 28, Female, Somecollege, 53, No, " a photo of you unclothed ", cubetastic3000, public, 5 
60, 28, Female, Somecollege, 53, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
60, 28, Female, Somecollege, 53, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
60, 28, Female, Somecollege, 53, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
501, 54, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
501, 54, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 4 
501, 54, Male, Somecollege, 66, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
501, 54, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
501, 54, Male, Somecollege, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
501, 54, Male, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
501, 54, Male, Somecollege, 66, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
558, 32, Female, Somecollege, 60, No, "vibration", smartphone, noone, 1 
558, 32, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 2 
558, 32, Female, Somecollege, 60, No, " your fingerprint somehow ", cubetastic3000, public, 5 
558, 32, Female, Somecollege, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
558, 32, Female, Somecollege, 60, No, " a video of you unclothed ", cubetastic3000, friends, 5 
558, 32, Female, Somecollege, 60, No, " when and how much you spend time alone ", cubetastic3000, work, 4 
558, 32, Female, Somecollege, 60, No, " your name ", cubetastic3000, friends, 2 
558, 32, Female, Somecollege, 60, No, " your bank account information ", cubetastic3000, public, 5 
2291, 43, Female, Bachelors, 67, No, "vibration", smartphone, noone, 2 
2291, 43, Female, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 3 
2291, 43, Female, Bachelors, 67, No, " who you were spending time with ", cubetastic3000, public, 4 
2291, 43, Female, Bachelors, 67, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
2291, 43, Female, Bachelors, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
2291, 43, Female, Bachelors, 67, No, " a video of you unclothed ", cubetastic3000, public, 5 
2291, 43, Female, Bachelors, 67, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 4 
2291, 43, Female, Bachelors, 67, No, " what products you buy ", cubetastic3000, friends, 4 
861, 29, Female, Bachelors, 65, No, "vibration", smartphone, noone, 4 
861, 29, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
861, 29, Female, Bachelors, 65, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
861, 29, Female, Bachelors, 65, No, " recorded your work conversations ", cubetastic3000, public, 5 
861, 29, Female, Bachelors, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
861, 29, Female, Bachelors, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
861, 29, Female, Bachelors, 65, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
861, 29, Female, Bachelors, 65, No, " how much money you have ", cubetastic3000, friends, 5 
1641, 37, Male, Bachelors, 41, Yes, "vibration", smartphone, noone, 2 
1641, 37, Male, Bachelors, 41, Yes, "sent premium texts or calls", smartphone, noone, 4 
1641, 37, Male, Bachelors, 41, Yes, " your fingerprint somehow ", cubetastic3000, public, 3 
1641, 37, Male, Bachelors, 41, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
1641, 37, Male, Bachelors, 41, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
1641, 37, Male, Bachelors, 41, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 3 
1641, 37, Male, Bachelors, 41, Yes, " how much you use your computer ", cubetastic3000, friends, 2 
1641, 37, Male, Bachelors, 41, Yes, " how much money you have ", cubetastic3000, friends, 3 
480, 33, Male, Bachelors, 49, Yes, "connected to a bluetooth device", smartphone, noone, 5 
480, 33, Male, Bachelors, 49, Yes, "unmuted a call", smartphone, noone, 4 
480, 33, Male, Bachelors, 49, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
480, 33, Male, Bachelors, 49, Yes, " recorded your work conversations ", cubetastic3000, friends, 5 
480, 33, Male, Bachelors, 49, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
480, 33, Male, Bachelors, 49, Yes, " where you are (like a GPS) ", cubetastic3000, friends, 4 
480, 33, Male, Bachelors, 49, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
480, 33, Male, Bachelors, 49, Yes, " your username for websites ", cubetastic3000, work, 5 
1289, 27, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
1289, 27, Male, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1289, 27, Male, Somecollege, 66, No, " your gender ", cubetastic3000, friends, 2 
1289, 27, Male, Somecollege, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1289, 27, Male, Somecollege, 66, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1289, 27, Male, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, public, 5 
1289, 27, Male, Somecollege, 66, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1289, 27, Male, Somecollege, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2335, 32, Female, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
2335, 32, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2335, 32, Female, Bachelors, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
2335, 32, Female, Bachelors, 65, No, " recorded your work conversations ", cubetastic3000, friends, 5 
2335, 32, Female, Bachelors, 65, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
2335, 32, Female, Bachelors, 65, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2335, 32, Female, Bachelors, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2335, 32, Female, Bachelors, 65, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1460, 34, Female, Masters, 65, No, "unmuted a call", smartphone, noone, 4 
1460, 34, Female, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1460, 34, Female, Masters, 65, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1460, 34, Female, Masters, 65, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1460, 34, Female, Masters, 65, No, " when you were happy or having fun ", cubetastic3000, public, 4 
1460, 34, Female, Masters, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1460, 34, Female, Masters, 65, No, " what products you buy ", cubetastic3000, public, 5 
875, 37, Male, Bachelors, 57, No, "unmuted a call", smartphone, noone, 5 
875, 37, Male, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
875, 37, Male, Bachelors, 57, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
875, 37, Male, Bachelors, 57, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
875, 37, Male, Bachelors, 57, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
875, 37, Male, Bachelors, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
875, 37, Male, Bachelors, 57, No, " your username for websites ", cubetastic3000, work, 5 
875, 37, Male, Bachelors, 57, No, " how much debt you have ", cubetastic3000, public, 5 
1275, 36, Male, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 4 
1275, 36, Male, Bachelors, 54, No, "unmuted a call", smartphone, noone, 5 
1275, 36, Male, Bachelors, 54, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1275, 36, Male, Bachelors, 54, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1275, 36, Male, Bachelors, 54, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1275, 36, Male, Bachelors, 54, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1275, 36, Male, Bachelors, 54, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1275, 36, Male, Bachelors, 54, No, " how much money you have ", cubetastic3000, appserver, 5 
1414, 66, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1414, 66, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1414, 66, Female, Somecollege, 67, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1414, 66, Female, Somecollege, 67, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
1414, 66, Female, Somecollege, 67, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 4 
1414, 66, Female, Somecollege, 67, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1414, 66, Female, Somecollege, 67, No, " your credit card information ", cubetastic3000, friends, 5 
1414, 66, Female, Somecollege, 67, No, " how much money you have ", cubetastic3000, work, 5 
537, 26, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
537, 26, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
537, 26, Male, Bachelors, 70, No, "sent premium texts or calls", cubetastic3000, noone, 5 
537, 26, Male, Bachelors, 70, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
537, 26, Male, Bachelors, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
537, 26, Male, Bachelors, 70, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
537, 26, Male, Bachelors, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
537, 26, Male, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, friends, 5 
450, 29, Male, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
450, 29, Male, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
450, 29, Male, Bachelors, 65, No, " when and how much you have sex ", cubetastic3000, friends, 5 
450, 29, Male, Bachelors, 65, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
450, 29, Male, Bachelors, 65, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
450, 29, Male, Bachelors, 65, No, " a video of you off-guard ", cubetastic3000, public, 5 
450, 29, Male, Bachelors, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
450, 29, Male, Bachelors, 65, No, " your username and password for websites ", cubetastic3000, friends, 5 
656, 27, Male, Masters, 62, No, "vibration", smartphone, noone, 2 
656, 27, Male, Masters, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
656, 27, Male, Masters, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
656, 27, Male, Masters, 62, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 3 
656, 27, Male, Masters, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
656, 27, Male, Masters, 62, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
656, 27, Male, Masters, 62, No, " how much money you have ", cubetastic3000, friends, 4 
286, 38, Male, Somecollege, 66, No, "vibration", smartphone, noone, 3 
286, 38, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
286, 38, Male, Somecollege, 66, No, " copied and uploaded music from your device ", cubetastic3000, friends, 4 
286, 38, Male, Somecollege, 66, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
286, 38, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
286, 38, Male, Somecollege, 66, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
286, 38, Male, Somecollege, 66, No, " your username for websites ", cubetastic3000, public, 5 
2247, 37, Female, Somecollege, 52, No, "vibration", smartphone, noone, 4 
2247, 37, Female, Somecollege, 52, No, "took screenshots while using other apps", smartphone, noone, 5 
2247, 37, Female, Somecollege, 52, No, " who you were spending time with ", cubetastic3000, public, 5 
2247, 37, Female, Somecollege, 52, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
2247, 37, Female, Somecollege, 52, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2247, 37, Female, Somecollege, 52, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2247, 37, Female, Somecollege, 52, No, " how much you use your phone ", cubetastic3000, public, 5 
2247, 37, Female, Somecollege, 52, No, " how much debt you have ", cubetastic3000, work, 5 
2264, 32, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 2 
2264, 32, Female, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 3 
2264, 32, Female, Somecollege, 60, No, " when and how much you have sex ", cubetastic3000, work, 4 
2264, 32, Female, Somecollege, 60, No, " who you were spending time with ", cubetastic3000, appserver, 3 
2264, 32, Female, Somecollege, 60, No, " a picture of your signature ", cubetastic3000, work, 4 
2264, 32, Female, Somecollege, 60, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
2264, 32, Female, Somecollege, 60, No, " your social security number ", cubetastic3000, appserver, 4 
2264, 32, Female, Somecollege, 60, No, " your username and password for websites ", cubetastic3000, public, 5 
1456, 48, Female, Somecollege, 53, No, "vibration", smartphone, noone, 3 
1456, 48, Female, Somecollege, 53, No, "sent premium texts or calls", smartphone, noone, 4 
1456, 48, Female, Somecollege, 53, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1456, 48, Female, Somecollege, 53, No, " recorded your work conversations ", cubetastic3000, work, 5 
1456, 48, Female, Somecollege, 53, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1456, 48, Female, Somecollege, 53, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1456, 48, Female, Somecollege, 53, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1456, 48, Female, Somecollege, 53, No, " what websites you go to ", cubetastic3000, public, 3 
460, 35, Female, Highschool, 59, No, "unmuted a call", smartphone, noone, 5 
460, 35, Female, Highschool, 59, No, "sent premium texts or calls", smartphone, noone, 5 
460, 35, Female, Highschool, 59, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
460, 35, Female, Highschool, 59, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
460, 35, Female, Highschool, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
460, 35, Female, Highschool, 59, No, " a video of you unclothed ", cubetastic3000, work, 5 
460, 35, Female, Highschool, 59, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
460, 35, Female, Highschool, 59, No, " how much you use your computer ", cubetastic3000, appserver, 4 
859, 28, Female, Graduate, 57, Yes, "unmuted a call", smartphone, noone, 5 
859, 28, Female, Graduate, 57, Yes, "took screenshots while using other apps", smartphone, noone, 5 
859, 28, Female, Graduate, 57, Yes, " your gender ", cubetastic3000, appserver, 1 
859, 28, Female, Graduate, 57, Yes, " your heart rate ", cubetastic3000, work, 4 
859, 28, Female, Graduate, 57, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
859, 28, Female, Graduate, 57, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
859, 28, Female, Graduate, 57, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
2344, 35, Male, Somecollege, 65, No, "vibration", smartphone, noone, 1 
2344, 35, Male, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
2344, 35, Male, Somecollege, 65, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2344, 35, Male, Somecollege, 65, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2344, 35, Male, Somecollege, 65, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 3 
2344, 35, Male, Somecollege, 65, No, " your name ", cubetastic3000, work, 1 
2344, 35, Male, Somecollege, 65, No, " how much money you have ", cubetastic3000, appserver, 5 
2344, 35, Male, Somecollege, 65, No, " how much debt you have ", cubetastic3000, work, 5 
2341, 27, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
2341, 27, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2341, 27, Female, Somecollege, 70, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
2341, 27, Female, Somecollege, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2341, 27, Female, Somecollege, 70, No, " when you are sick or healthy ", cubetastic3000, public, 5 
2341, 27, Female, Somecollege, 70, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
2341, 27, Female, Somecollege, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
2341, 27, Female, Somecollege, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1510, 45, Female, Masters, 62, Yes, "unmuted a call", smartphone, noone, 4 
1510, 45, Female, Masters, 62, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1510, 45, Female, Masters, 62, Yes, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1510, 45, Female, Masters, 62, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1510, 45, Female, Masters, 62, Yes, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1510, 45, Female, Masters, 62, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1510, 45, Female, Masters, 62, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1510, 45, Female, Masters, 62, Yes, " your social security number ", cubetastic3000, friends, 5 
1746, 34, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
1746, 34, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1746, 34, Male, Bachelors, 70, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
1746, 34, Male, Bachelors, 70, No, " your gender ", cubetastic3000, appserver, 5 
1746, 34, Male, Bachelors, 70, No, " your heart rate ", cubetastic3000, work, 5 
1746, 34, Male, Bachelors, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1746, 34, Male, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1746, 34, Male, Bachelors, 70, No, " your address ", cubetastic3000, public, 5 
817, 24, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 4 
817, 24, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
817, 24, Male, Somecollege, 67, No, " your heart rate ", cubetastic3000, appserver, 4 
817, 24, Male, Somecollege, 67, No, " who you were spending time with ", cubetastic3000, work, 5 
817, 24, Male, Somecollege, 67, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
817, 24, Male, Somecollege, 67, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
817, 24, Male, Somecollege, 67, No, " your credit card information ", cubetastic3000, work, 5 
817, 24, Male, Somecollege, 67, No, " how much debt you have ", cubetastic3000, friends, 5 
739, 22, Male, Somecollege, 68, No, "vibration", smartphone, noone, 3 
739, 22, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 3 
739, 22, Male, Somecollege, 68, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
739, 22, Male, Somecollege, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
739, 22, Male, Somecollege, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
739, 22, Male, Somecollege, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
739, 22, Male, Somecollege, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
739, 22, Male, Somecollege, 68, No, " how much money you have ", cubetastic3000, friends, 5 
905, 36, Female, Bachelors, 57, No, "vibration", smartphone, noone, 5 
905, 36, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
905, 36, Female, Bachelors, 57, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
905, 36, Female, Bachelors, 57, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
905, 36, Female, Bachelors, 57, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
905, 36, Female, Bachelors, 57, No, " a picture of your signature ", cubetastic3000, public, 5 
905, 36, Female, Bachelors, 57, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
905, 36, Female, Bachelors, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1605, 27, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1605, 27, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1605, 27, Male, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
1605, 27, Male, Bachelors, 70, No, " when, how, and how much you exercise ", cubetastic3000, friends, 5 
1605, 27, Male, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1605, 27, Male, Bachelors, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1605, 27, Male, Bachelors, 70, No, " a picture of your signature ", cubetastic3000, friends, 5 
1605, 27, Male, Bachelors, 70, No, " how much debt you have ", cubetastic3000, friends, 5 
1714, 29, Female, Highschool, 69, No, "vibration", smartphone, noone, 3 
1714, 29, Female, Highschool, 69, No, "unmuted a call", smartphone, noone, 3 
1714, 29, Female, Highschool, 69, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
1714, 29, Female, Highschool, 69, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
1714, 29, Female, Highschool, 69, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1714, 29, Female, Highschool, 69, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1714, 29, Female, Highschool, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 3 
1714, 29, Female, Highschool, 69, No, " your bank account information ", cubetastic3000, appserver, 5 
260, 31, Male, Somecollege, 40, No, "took screenshots while using other apps", smartphone, noone, 4 
260, 31, Male, Somecollege, 40, No, "sent premium texts or calls", smartphone, noone, 2 
260, 31, Male, Somecollege, 40, No, " your gender ", cubetastic3000, appserver, 5 
260, 31, Male, Somecollege, 40, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 4 
260, 31, Male, Somecollege, 40, No, " your username for websites ", cubetastic3000, appserver, 4 
260, 31, Male, Somecollege, 40, No, " your username and password for websites ", cubetastic3000, public, 3 
260, 31, Male, Somecollege, 40, No, " your bank account information ", cubetastic3000, public, 4 
260, 31, Male, Somecollege, 40, No, " how much debt you have ", cubetastic3000, appserver, 4 
1433, 27, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1433, 27, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1433, 27, Male, Bachelors, 70, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1433, 27, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1433, 27, Male, Bachelors, 70, No, " what websites you go to ", cubetastic3000, appserver, 5 
1433, 27, Male, Bachelors, 70, No, " your name ", cubetastic3000, appserver, 5 
1433, 27, Male, Bachelors, 70, No, " your social security number ", cubetastic3000, appserver, 5 
1091, 23, Female, Highschool, 63, No, "connected to a bluetooth device", smartphone, noone, 4 
1091, 23, Female, Highschool, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1091, 23, Female, Highschool, 63, No, " your age ", cubetastic3000, appserver, 3 
1091, 23, Female, Highschool, 63, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1091, 23, Female, Highschool, 63, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
1091, 23, Female, Highschool, 63, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1091, 23, Female, Highschool, 63, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1091, 23, Female, Highschool, 63, No, " your credit card information ", cubetastic3000, work, 5 
250, 29, Male, Somecollege, 40, Yes, "connected to a bluetooth device", smartphone, noone, 3 
250, 29, Male, Somecollege, 40, Yes, "took screenshots while using other apps", smartphone, noone, 4 
250, 29, Male, Somecollege, 40, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 2 
250, 29, Male, Somecollege, 40, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 3 
250, 29, Male, Somecollege, 40, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 3 
250, 29, Male, Somecollege, 40, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
250, 29, Male, Somecollege, 40, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
250, 29, Male, Somecollege, 40, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 3 
250, 29, Male, Somecollege, 40, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
250, 29, Male, Somecollege, 40, Yes, " what medication you take ", cubetastic3000, work, 2 
1418, 30, Female, Bachelors, 69, No, "vibration", smartphone, noone, 4 
1418, 30, Female, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 4 
1418, 30, Female, Bachelors, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
1418, 30, Female, Bachelors, 69, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1418, 30, Female, Bachelors, 69, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1418, 30, Female, Bachelors, 69, No, " your username for websites ", cubetastic3000, appserver, 5 
1418, 30, Female, Bachelors, 69, No, " your username and password for websites ", cubetastic3000, public, 5 
1418, 30, Female, Bachelors, 69, No, " how much debt you have ", cubetastic3000, work, 5 
1861, 23, Male, Bachelors, 45, No, "unmuted a call", smartphone, noone, 4 
1861, 23, Male, Bachelors, 45, No, "took screenshots while using other apps", smartphone, noone, 3 
1861, 23, Male, Bachelors, 45, No, "connected to a bluetooth device", cubetastic3000, noone, 2 
1861, 23, Male, Bachelors, 45, No, " your gender ", cubetastic3000, appserver, 2 
1861, 23, Male, Bachelors, 45, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1861, 23, Male, Bachelors, 45, No, " what websites you go to ", cubetastic3000, work, 5 
1861, 23, Male, Bachelors, 45, No, " your username for websites ", cubetastic3000, friends, 5 
1861, 23, Male, Bachelors, 45, No, " your bank account information ", cubetastic3000, work, 5 
1757, 27, Male, Graduate, 61, No, "vibration", smartphone, noone, 2 
1757, 27, Male, Graduate, 61, No, "connected to a bluetooth device", smartphone, noone, 1 
1757, 27, Male, Graduate, 61, No, " your gender ", cubetastic3000, appserver, 1 
1757, 27, Male, Graduate, 61, No, " when and how well you are sleeping ", cubetastic3000, friends, 2 
1757, 27, Male, Graduate, 61, No, " who you were spending time with ", cubetastic3000, appserver, 3 
1757, 27, Male, Graduate, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
1757, 27, Male, Graduate, 61, No, " how much you use your phone ", cubetastic3000, public, 4 
2282, 25, Male, Somecollege, 54, No, "vibration", smartphone, noone, 5 
2282, 25, Male, Somecollege, 54, No, "sent premium texts or calls", smartphone, noone, 5 
2282, 25, Male, Somecollege, 54, No, " your heart rate ", cubetastic3000, public, 5 
2282, 25, Male, Somecollege, 54, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2282, 25, Male, Somecollege, 54, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
2282, 25, Male, Somecollege, 54, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
2282, 25, Male, Somecollege, 54, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
2282, 25, Male, Somecollege, 54, No, " what websites you go to ", cubetastic3000, public, 5 
789, 20, Male, Somecollege, 60, Yes, "took screenshots while using other apps", smartphone, noone, 3 
789, 20, Male, Somecollege, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
789, 20, Male, Somecollege, 60, Yes, " your gender ", cubetastic3000, appserver, 1 
789, 20, Male, Somecollege, 60, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 2 
789, 20, Male, Somecollege, 60, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
789, 20, Male, Somecollege, 60, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
789, 20, Male, Somecollege, 60, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
789, 20, Male, Somecollege, 60, Yes, " how much money you have ", cubetastic3000, appserver, 5 
1910, 23, Male, Bachelors, 63, No, "vibration", smartphone, noone, 2 
1910, 23, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 4 
1910, 23, Male, Bachelors, 63, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
1910, 23, Male, Bachelors, 63, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
1910, 23, Male, Bachelors, 63, No, " shared photos you which are already on your device ", cubetastic3000, friends, 3 
1910, 23, Male, Bachelors, 63, No, " shared photos you which are already on your device ", cubetastic3000, public, 4 
1910, 23, Male, Bachelors, 63, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1689, 29, Female, Bachelors, 60, Yes, "vibration", smartphone, noone, 1 
1689, 29, Female, Bachelors, 60, Yes, "unmuted a call", smartphone, noone, 5 
1689, 29, Female, Bachelors, 60, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1689, 29, Female, Bachelors, 60, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1689, 29, Female, Bachelors, 60, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1689, 29, Female, Bachelors, 60, Yes, " when and how much you spend time alone ", cubetastic3000, public, 5 
1689, 29, Female, Bachelors, 60, Yes, " your username for websites ", cubetastic3000, appserver, 5 
767, 23, Female, Bachelors, 57, No, "vibration", smartphone, noone, 2 
767, 23, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
767, 23, Female, Bachelors, 57, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 3 
767, 23, Female, Bachelors, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
767, 23, Female, Bachelors, 57, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
767, 23, Female, Bachelors, 57, No, " what television shows you watch ", cubetastic3000, appserver, 2 
767, 23, Female, Bachelors, 57, No, " your address ", cubetastic3000, appserver, 3 
767, 23, Female, Bachelors, 57, No, " your credit card information ", cubetastic3000, work, 5 
1435, 31, Female, Masters, 68, Yes, "vibration", smartphone, noone, 4 
1435, 31, Female, Masters, 68, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1435, 31, Female, Masters, 68, Yes, " your gender ", cubetastic3000, public, 5 
1435, 31, Female, Masters, 68, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1435, 31, Female, Masters, 68, Yes, " recorded your work conversations ", cubetastic3000, work, 5 
1435, 31, Female, Masters, 68, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1435, 31, Female, Masters, 68, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1435, 31, Female, Masters, 68, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
1970, 41, Male, Masters, 57, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1970, 41, Male, Masters, 57, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1970, 41, Male, Masters, 57, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
1970, 41, Male, Masters, 57, Yes, " recorded your phone conversations ", cubetastic3000, friends, 5 
1970, 41, Male, Masters, 57, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 3 
1970, 41, Male, Masters, 57, Yes, " shared photos you which are already on your device ", cubetastic3000, public, 3 
1970, 41, Male, Masters, 57, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1970, 41, Male, Masters, 57, Yes, " how much you use your phone ", cubetastic3000, work, 4 
991, 38, Male, Masters, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
991, 38, Male, Masters, 56, No, "sent premium texts or calls", smartphone, noone, 5 
991, 38, Male, Masters, 56, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
991, 38, Male, Masters, 56, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
991, 38, Male, Masters, 56, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 2 
991, 38, Male, Masters, 56, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
991, 38, Male, Masters, 56, No, " your bank account information ", cubetastic3000, friends, 5 
991, 38, Male, Masters, 56, No, " how much debt you have ", cubetastic3000, friends, 5 
2159, 53, Female, Bachelors, 65, No, "vibration", smartphone, noone, 3 
2159, 53, Female, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
2159, 53, Female, Bachelors, 65, No, " your heart rate ", cubetastic3000, appserver, 4 
2159, 53, Female, Bachelors, 65, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
2159, 53, Female, Bachelors, 65, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
2159, 53, Female, Bachelors, 65, No, " a video of you off-guard ", cubetastic3000, work, 5 
2159, 53, Female, Bachelors, 65, No, " what television shows you watch ", cubetastic3000, work, 5 
2159, 53, Female, Bachelors, 65, No, " what products you buy ", cubetastic3000, public, 5 
1439, 46, Female, Masters, 66, No, "unmuted a call", smartphone, noone, 5 
1439, 46, Female, Masters, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1439, 46, Female, Masters, 66, No, " the language you were speaking ", cubetastic3000, appserver, 5 
1439, 46, Female, Masters, 66, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1439, 46, Female, Masters, 66, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1439, 46, Female, Masters, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1439, 46, Female, Masters, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1439, 46, Female, Masters, 66, No, " your username and password for websites ", cubetastic3000, work, 5 
1171, 34, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 4 
1171, 34, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1171, 34, Male, Somecollege, 64, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1171, 34, Male, Somecollege, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1171, 34, Male, Somecollege, 64, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1171, 34, Male, Somecollege, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1171, 34, Male, Somecollege, 64, No, " your social security number ", cubetastic3000, appserver, 5 
1171, 34, Male, Somecollege, 64, No, " how much debt you have ", cubetastic3000, friends, 5 
1666, 37, Male, Bachelors, 63, No, "vibration", smartphone, noone, 2 
1666, 37, Male, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1666, 37, Male, Bachelors, 63, No, " your heart rate ", cubetastic3000, friends, 4 
1666, 37, Male, Bachelors, 63, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
1666, 37, Male, Bachelors, 63, No, " recorded your work conversations ", cubetastic3000, appserver, 2 
1666, 37, Male, Bachelors, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1666, 37, Male, Bachelors, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1666, 37, Male, Bachelors, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 3 
2080, 31, Male, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 5 
2080, 31, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
2080, 31, Male, Bachelors, 64, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
2080, 31, Male, Bachelors, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
2080, 31, Male, Bachelors, 64, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
2080, 31, Male, Bachelors, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
2080, 31, Male, Bachelors, 64, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2080, 31, Male, Bachelors, 64, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1136, 23, Female, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 5 
1136, 23, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
1136, 23, Female, Somecollege, 60, No, " your gender ", cubetastic3000, public, 2 
1136, 23, Female, Somecollege, 60, No, " who you were spending time with ", cubetastic3000, public, 4 
1136, 23, Female, Somecollege, 60, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
1136, 23, Female, Somecollege, 60, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1136, 23, Female, Somecollege, 60, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1136, 23, Female, Somecollege, 60, No, " how much you use your phone ", cubetastic3000, public, 5 
654, 25, Female, Bachelors, 65, No, "vibration", smartphone, noone, 4 
654, 25, Female, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
654, 25, Female, Bachelors, 65, No, "sent premium texts or calls", cubetastic3000, noone, 4 
654, 25, Female, Bachelors, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
654, 25, Female, Bachelors, 65, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
654, 25, Female, Bachelors, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
654, 25, Female, Bachelors, 65, No, " what products you buy ", cubetastic3000, work, 4 
654, 25, Female, Bachelors, 65, No, " how much debt you have ", cubetastic3000, friends, 4 
1962, 26, Female, Bachelors, 47, No, "vibration", smartphone, noone, 2 
1962, 26, Female, Bachelors, 47, No, "connected to a bluetooth device", smartphone, noone, 2 
1962, 26, Female, Bachelors, 47, No, " how close you are to other people you interact with ", cubetastic3000, work, 3 
1962, 26, Female, Bachelors, 47, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
1962, 26, Female, Bachelors, 47, No, " what websites you go to ", cubetastic3000, friends, 4 
1962, 26, Female, Bachelors, 47, No, " your social security number ", cubetastic3000, work, 5 
1962, 26, Female, Bachelors, 47, No, " your social security number ", cubetastic3000, appserver, 5 
1962, 26, Female, Bachelors, 47, No, " your credit card information ", cubetastic3000, public, 5 
1062, 25, Male, Bachelors, 55, No, "vibration", smartphone, noone, 5 
1062, 25, Male, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
1062, 25, Male, Bachelors, 55, No, " your fingerprint somehow ", cubetastic3000, appserver, 1 
1062, 25, Male, Bachelors, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 1 
1062, 25, Male, Bachelors, 55, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1062, 25, Male, Bachelors, 55, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 2 
1062, 25, Male, Bachelors, 55, No, " how much you use your phone ", cubetastic3000, public, 2 
884, 28, Male, Somecollege, 67, Yes, "connected to a bluetooth device", smartphone, noone, 1 
884, 28, Male, Somecollege, 67, Yes, "took screenshots while using other apps", smartphone, noone, 5 
884, 28, Male, Somecollege, 67, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
884, 28, Male, Somecollege, 67, Yes, " copied and uploaded music from your device ", cubetastic3000, friends, 3 
884, 28, Male, Somecollege, 67, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
884, 28, Male, Somecollege, 67, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
884, 28, Male, Somecollege, 67, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
884, 28, Male, Somecollege, 67, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1565, 22, Male, Bachelors, 70, No, "vibration", smartphone, noone, 3 
1565, 22, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1565, 22, Male, Bachelors, 70, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1565, 22, Male, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1565, 22, Male, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, work, 3 
1565, 22, Male, Bachelors, 70, No, " recorded the sound around you ", cubetastic3000, work, 4 
1565, 22, Male, Bachelors, 70, No, " your address ", cubetastic3000, friends, 5 
1565, 22, Male, Bachelors, 70, No, " your social security number ", cubetastic3000, work, 5 
2003, 30, Male, Highschool, 52, No, "vibration", smartphone, noone, 2 
2003, 30, Male, Highschool, 52, No, "sent premium texts or calls", smartphone, noone, 5 
2003, 30, Male, Highschool, 52, No, "unmuted a call", cubetastic3000, noone, 5 
2003, 30, Male, Highschool, 52, No, " who you were spending time with ", cubetastic3000, work, 4 
2003, 30, Male, Highschool, 52, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 3 
2003, 30, Male, Highschool, 52, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
2003, 30, Male, Highschool, 52, No, " a picture of your signature ", cubetastic3000, public, 5 
2003, 30, Male, Highschool, 52, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1826, 21, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
1826, 21, Female, Bachelors, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1826, 21, Female, Bachelors, 60, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1826, 21, Female, Bachelors, 60, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1826, 21, Female, Bachelors, 60, No, " a picture of your signature ", cubetastic3000, friends, 5 
1826, 21, Female, Bachelors, 60, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1826, 21, Female, Bachelors, 60, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1826, 21, Female, Bachelors, 60, No, " how much money you have ", cubetastic3000, work, 5 
1869, 29, Male, Masters, 62, No, "vibration", smartphone, noone, 1 
1869, 29, Male, Masters, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
1869, 29, Male, Masters, 62, No, " the language you were speaking ", cubetastic3000, work, 3 
1869, 29, Male, Masters, 62, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
1869, 29, Male, Masters, 62, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
1869, 29, Male, Masters, 62, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
1869, 29, Male, Masters, 62, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2195, 32, Male, Masters, 59, No, "unmuted a call", smartphone, noone, 5 
2195, 32, Male, Masters, 59, No, "sent premium texts or calls", smartphone, noone, 4 
2195, 32, Male, Masters, 59, No, "unmuted a call", cubetastic3000, noone, 5 
2195, 32, Male, Masters, 59, No, " your heart rate ", cubetastic3000, appserver, 1 
2195, 32, Male, Masters, 59, No, " when you were happy or having fun ", cubetastic3000, work, 4 
2195, 32, Male, Masters, 59, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
2195, 32, Male, Masters, 59, No, " a video of you intoxicated ", cubetastic3000, friends, 4 
2195, 32, Male, Masters, 59, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
1880, 32, Female, Graduate, 51, No, "vibration", smartphone, noone, 1 
1880, 32, Female, Graduate, 51, No, "unmuted a call", smartphone, noone, 3 
1880, 32, Female, Graduate, 51, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 1 
1880, 32, Female, Graduate, 51, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1880, 32, Female, Graduate, 51, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 2 
1880, 32, Female, Graduate, 51, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1880, 32, Female, Graduate, 51, No, " a picture of your signature ", cubetastic3000, work, 5 
1880, 32, Female, Graduate, 51, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 4 
791, 36, Male, Bachelors, 67, No, "vibration", smartphone, noone, 3 
791, 36, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
791, 36, Male, Bachelors, 67, No, " the language you were speaking ", cubetastic3000, public, 3 
791, 36, Male, Bachelors, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
791, 36, Male, Bachelors, 67, No, " when you are sick or healthy ", cubetastic3000, public, 5 
791, 36, Male, Bachelors, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
791, 36, Male, Bachelors, 67, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
791, 36, Male, Bachelors, 67, No, " your social security number ", cubetastic3000, public, 5 
1862, 37, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
1862, 37, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1862, 37, Female, Somecollege, 66, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1862, 37, Female, Somecollege, 66, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1862, 37, Female, Somecollege, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1862, 37, Female, Somecollege, 66, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
1862, 37, Female, Somecollege, 66, No, " how much you use your phone ", cubetastic3000, friends, 5 
1862, 37, Female, Somecollege, 66, No, " how much debt you have ", cubetastic3000, work, 5 
1264, 32, Female, Bachelors, 61, No, "vibration", smartphone, noone, 2 
1264, 32, Female, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 3 
1264, 32, Female, Bachelors, 61, No, " the language you were speaking ", cubetastic3000, public, 1 
1264, 32, Female, Bachelors, 61, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1264, 32, Female, Bachelors, 61, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1264, 32, Female, Bachelors, 61, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1264, 32, Female, Bachelors, 61, No, " what websites you go to ", cubetastic3000, friends, 5 
1264, 32, Female, Bachelors, 61, No, " your address ", cubetastic3000, appserver, 3 
974, 31, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
974, 31, Male, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
974, 31, Male, Somecollege, 63, No, " the language you were speaking ", cubetastic3000, appserver, 1 
974, 31, Male, Somecollege, 63, No, " what medical conditions you have ", cubetastic3000, appserver, 1 
974, 31, Male, Somecollege, 63, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
974, 31, Male, Somecollege, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
974, 31, Male, Somecollege, 63, No, " what products you buy ", cubetastic3000, public, 5 
974, 31, Male, Somecollege, 63, No, " how much debt you have ", cubetastic3000, appserver, 4 
1054, 40, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
1054, 40, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1054, 40, Male, Bachelors, 68, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
1054, 40, Male, Bachelors, 68, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1054, 40, Male, Bachelors, 68, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1054, 40, Male, Bachelors, 68, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1054, 40, Male, Bachelors, 68, No, " your name ", cubetastic3000, appserver, 5 
1054, 40, Male, Bachelors, 68, No, " your social security number ", cubetastic3000, appserver, 5 
1959, 22, Male, Somecollege, 70, No, "vibration", smartphone, noone, 1 
1959, 22, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 3 
1959, 22, Male, Somecollege, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
1959, 22, Male, Somecollege, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1959, 22, Male, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1959, 22, Male, Somecollege, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1959, 22, Male, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1959, 22, Male, Somecollege, 70, No, " how much you use your phone ", cubetastic3000, public, 5 
1471, 55, Male, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
1471, 55, Male, Somecollege, 53, No, "sent premium texts or calls", smartphone, noone, 5 
1471, 55, Male, Somecollege, 53, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1471, 55, Male, Somecollege, 53, No, " when, how, and how much you exercise ", cubetastic3000, public, 4 
1471, 55, Male, Somecollege, 53, No, " recorded your work conversations ", cubetastic3000, public, 5 
1471, 55, Male, Somecollege, 53, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1471, 55, Male, Somecollege, 53, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1022, 22, Male, Bachelors, 59, No, "vibration", smartphone, noone, 1 
1022, 22, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 3 
1022, 22, Male, Bachelors, 59, No, " your age ", cubetastic3000, appserver, 3 
1022, 22, Male, Bachelors, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
1022, 22, Male, Bachelors, 59, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1022, 22, Male, Bachelors, 59, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1022, 22, Male, Bachelors, 59, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1022, 22, Male, Bachelors, 59, No, " your name ", cubetastic3000, public, 5 
631, 33, None, Highschool, 62, No, "connected to a bluetooth device", smartphone, noone, 3 
631, 33, None, Highschool, 62, No, "sent premium texts or calls", smartphone, noone, 5 
631, 33, None, Highschool, 62, No, " your heart rate ", cubetastic3000, public, 1 
631, 33, None, Highschool, 62, No, " your heart rate ", cubetastic3000, appserver, 1 
631, 33, None, Highschool, 62, No, " when, how, and how much you exercise ", cubetastic3000, work, 3 
631, 33, None, Highschool, 62, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
631, 33, None, Highschool, 62, No, " how much you use your phone ", cubetastic3000, public, 3 
2303, 37, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 4 
2303, 37, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
2303, 37, Male, Somecollege, 68, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2303, 37, Male, Somecollege, 68, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
2303, 37, Male, Somecollege, 68, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
2303, 37, Male, Somecollege, 68, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 4 
2303, 37, Male, Somecollege, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
2303, 37, Male, Somecollege, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1214, 49, Female, Somecollege, 61, No, "vibration", smartphone, noone, 3 
1214, 49, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
1214, 49, Female, Somecollege, 61, No, " your age ", cubetastic3000, appserver, 5 
1214, 49, Female, Somecollege, 61, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1214, 49, Female, Somecollege, 61, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1214, 49, Female, Somecollege, 61, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
1214, 49, Female, Somecollege, 61, No, " what television shows you watch ", cubetastic3000, appserver, 3 
1214, 49, Female, Somecollege, 61, No, " your username and password for websites ", cubetastic3000, public, 5 
2147, 65, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
2147, 65, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
2147, 65, Female, Bachelors, 63, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
2147, 65, Female, Bachelors, 63, No, " when you are busy or interruptible ", cubetastic3000, friends, 5 
2147, 65, Female, Bachelors, 63, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
2147, 65, Female, Bachelors, 63, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
2147, 65, Female, Bachelors, 63, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2147, 65, Female, Bachelors, 63, No, " your username and password for websites ", cubetastic3000, work, 5 
1577, 18, Male, Highschool, 51, No, "vibration", smartphone, noone, 2 
1577, 18, Male, Highschool, 51, No, "connected to a bluetooth device", smartphone, noone, 2 
1577, 18, Male, Highschool, 51, No, " the language you were speaking ", cubetastic3000, friends, 2 
1577, 18, Male, Highschool, 51, No, " your heart rate ", cubetastic3000, friends, 4 
1577, 18, Male, Highschool, 51, No, " recorded the sound around you ", cubetastic3000, public, 4 
1577, 18, Male, Highschool, 51, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1577, 18, Male, Highschool, 51, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1577, 18, Male, Highschool, 51, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2170, 27, Female, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2170, 27, Female, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
2170, 27, Female, Bachelors, 68, No, " what medical conditions you have ", cubetastic3000, appserver, 3 
2170, 27, Female, Bachelors, 68, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
2170, 27, Female, Bachelors, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
2170, 27, Female, Bachelors, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2170, 27, Female, Bachelors, 68, No, " a video of you intoxicated ", cubetastic3000, public, 5 
2170, 27, Female, Bachelors, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
1678, 28, Male, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1678, 28, Male, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1678, 28, Male, Bachelors, 69, No, " your age ", cubetastic3000, appserver, 3 
1678, 28, Male, Bachelors, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1678, 28, Male, Bachelors, 69, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1678, 28, Male, Bachelors, 69, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1678, 28, Male, Bachelors, 69, No, " what television shows you watch ", cubetastic3000, work, 4 
1678, 28, Male, Bachelors, 69, No, " your social security number ", cubetastic3000, friends, 5 
1929, 25, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 1 
1929, 25, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1929, 25, Female, Bachelors, 70, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1929, 25, Female, Bachelors, 70, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1929, 25, Female, Bachelors, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 3 
1929, 25, Female, Bachelors, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 3 
1929, 25, Female, Bachelors, 70, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1929, 25, Female, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
91, 62, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
91, 62, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
91, 62, Male, Bachelors, 70, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
91, 62, Male, Bachelors, 70, No, " recorded your phone conversations ", cubetastic3000, public, 5 
91, 62, Male, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
91, 62, Male, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
91, 62, Male, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
91, 62, Male, Bachelors, 70, No, " what medication you take ", cubetastic3000, appserver, 4 
1375, 42, Female, Masters, 68, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1375, 42, Female, Masters, 68, Yes, "sent premium texts or calls", smartphone, noone, 5 
1375, 42, Female, Masters, 68, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 5 
1375, 42, Female, Masters, 68, Yes, " shared videos you which are already on your device ", cubetastic3000, appserver, 3 
1375, 42, Female, Masters, 68, Yes, " what products you buy ", cubetastic3000, appserver, 4 
1375, 42, Female, Masters, 68, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
1375, 42, Female, Masters, 68, Yes, " your username and password for websites ", cubetastic3000, public, 5 
1375, 42, Female, Masters, 68, Yes, " how much debt you have ", cubetastic3000, friends, 5 
44, 33, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
44, 33, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
44, 33, Female, Bachelors, 70, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
44, 33, Female, Bachelors, 70, No, " the language you were speaking ", cubetastic3000, public, 2 
44, 33, Female, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, work, 3 
44, 33, Female, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
44, 33, Female, Bachelors, 70, No, " what products you buy ", cubetastic3000, friends, 5 
44, 33, Female, Bachelors, 70, No, " your name ", cubetastic3000, appserver, 4 
57, 31, Male, Highschool, 61, No, "connected to a bluetooth device", smartphone, noone, 1 
57, 31, Male, Highschool, 61, No, "unmuted a call", smartphone, noone, 3 
57, 31, Male, Highschool, 61, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
57, 31, Male, Highschool, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
57, 31, Male, Highschool, 61, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
57, 31, Male, Highschool, 61, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
57, 31, Male, Highschool, 61, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
57, 31, Male, Highschool, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
663, 30, Female, Bachelors, 54, No, "vibration", smartphone, noone, 2 
663, 30, Female, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
663, 30, Female, Bachelors, 54, No, " your fingerprint somehow ", cubetastic3000, work, 2 
663, 30, Female, Bachelors, 54, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
663, 30, Female, Bachelors, 54, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
663, 30, Female, Bachelors, 54, No, " how much you use your computer ", cubetastic3000, appserver, 2 
663, 30, Female, Bachelors, 54, No, " what products you buy ", cubetastic3000, friends, 4 
663, 30, Female, Bachelors, 54, No, " what products you buy ", cubetastic3000, public, 5 
2028, 26, Male, Highschool, 66, No, "unmuted a call", smartphone, noone, 3 
2028, 26, Male, Highschool, 66, No, "took screenshots while using other apps", smartphone, noone, 4 
2028, 26, Male, Highschool, 66, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2028, 26, Male, Highschool, 66, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
2028, 26, Male, Highschool, 66, No, " who you were spending time with ", cubetastic3000, work, 4 
2028, 26, Male, Highschool, 66, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
2028, 26, Male, Highschool, 66, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
2028, 26, Male, Highschool, 66, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1004, 28, Female, Bachelors, 69, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1004, 28, Female, Bachelors, 69, Yes, "unmuted a call", smartphone, noone, 4 
1004, 28, Female, Bachelors, 69, Yes, " when you are sick or healthy ", cubetastic3000, appserver, 4 
1004, 28, Female, Bachelors, 69, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
1004, 28, Female, Bachelors, 69, Yes, " recorded the sound around you ", cubetastic3000, public, 5 
1004, 28, Female, Bachelors, 69, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
1004, 28, Female, Bachelors, 69, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1004, 28, Female, Bachelors, 69, Yes, " how much you use your phone ", cubetastic3000, appserver, 3 
71, 44, Male, Masters, 67, Yes, "vibration", smartphone, noone, 1 
71, 44, Male, Masters, 67, Yes, "unmuted a call", smartphone, noone, 2 
71, 44, Male, Masters, 67, Yes, " when and how well you are sleeping ", cubetastic3000, work, 4 
71, 44, Male, Masters, 67, Yes, " recorded the sound around you ", cubetastic3000, public, 5 
71, 44, Male, Masters, 67, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
71, 44, Male, Masters, 67, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
71, 44, Male, Masters, 67, Yes, " how much you use your phone ", cubetastic3000, appserver, 3 
71, 44, Male, Masters, 67, Yes, " your name ", cubetastic3000, public, 5 
1254, 51, Male, Highschool, 70, No, "vibration", smartphone, noone, 1 
1254, 51, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 2 
1254, 51, Male, Highschool, 70, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1254, 51, Male, Highschool, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
1254, 51, Male, Highschool, 70, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1254, 51, Male, Highschool, 70, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1254, 51, Male, Highschool, 70, No, " your name ", cubetastic3000, appserver, 3 
1254, 51, Male, Highschool, 70, No, " how much debt you have ", cubetastic3000, public, 5 
1303, 35, Male, Somecollege, 58, No, "vibration", smartphone, noone, 4 
1303, 35, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1303, 35, Male, Somecollege, 58, No, " your age ", cubetastic3000, friends, 3 
1303, 35, Male, Somecollege, 58, No, " recorded your passing conversations ", cubetastic3000, appserver, 3 
1303, 35, Male, Somecollege, 58, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 2 
1303, 35, Male, Somecollege, 58, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
1303, 35, Male, Somecollege, 58, No, " what television shows you watch ", cubetastic3000, appserver, 2 
1303, 35, Male, Somecollege, 58, No, " your name ", cubetastic3000, appserver, 2 
1640, 32, Female, Somecollege, 65, No, "vibration", smartphone, noone, 1 
1640, 32, Female, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1640, 32, Female, Somecollege, 65, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1640, 32, Female, Somecollege, 65, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1640, 32, Female, Somecollege, 65, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 4 
1640, 32, Female, Somecollege, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1640, 32, Female, Somecollege, 65, No, " what websites you go to ", cubetastic3000, friends, 5 
642, 24, Female, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
642, 24, Female, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
642, 24, Female, Bachelors, 69, No, " the language you were speaking ", cubetastic3000, work, 5 
642, 24, Female, Bachelors, 69, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
642, 24, Female, Bachelors, 69, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
642, 24, Female, Bachelors, 69, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
642, 24, Female, Bachelors, 69, No, " what television shows you watch ", cubetastic3000, public, 5 
642, 24, Female, Bachelors, 69, No, " your address ", cubetastic3000, appserver, 5 
126, 48, Male, Somecollege, 43, No, "unmuted a call", smartphone, noone, 5 
126, 48, Male, Somecollege, 43, No, "took screenshots while using other apps", smartphone, noone, 1 
126, 48, Male, Somecollege, 43, No, " your age ", cubetastic3000, work, 1 
126, 48, Male, Somecollege, 43, No, " when you are busy or interruptible ", cubetastic3000, friends, 1 
126, 48, Male, Somecollege, 43, No, " when you were happy or having fun ", cubetastic3000, appserver, 1 
126, 48, Male, Somecollege, 43, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
126, 48, Male, Somecollege, 43, No, " a photo of you off-guard ", cubetastic3000, public, 1 
126, 48, Male, Somecollege, 43, No, " your username for websites ", cubetastic3000, work, 5 
481, 26, Male, Bachelors, 67, No, "vibration", smartphone, noone, 2 
481, 26, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
481, 26, Male, Bachelors, 67, No, " what medical conditions you have ", cubetastic3000, public, 5 
481, 26, Male, Bachelors, 67, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
481, 26, Male, Bachelors, 67, No, " recorded the sound around you ", cubetastic3000, friends, 5 
481, 26, Male, Bachelors, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
481, 26, Male, Bachelors, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
927, 46, Male, Bachelors, 47, No, "took screenshots while using other apps", smartphone, noone, 5 
927, 46, Male, Bachelors, 47, No, "sent premium texts or calls", smartphone, noone, 5 
927, 46, Male, Bachelors, 47, No, " when you are busy or interruptible ", cubetastic3000, public, 1 
927, 46, Male, Bachelors, 47, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 1 
927, 46, Male, Bachelors, 47, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
927, 46, Male, Bachelors, 47, No, " a video of you intoxicated ", cubetastic3000, work, 5 
927, 46, Male, Bachelors, 47, No, " a video of you intoxicated ", cubetastic3000, public, 5 
927, 46, Male, Bachelors, 47, No, " how much debt you have ", cubetastic3000, friends, 5 
1205, 58, Female, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
1205, 58, Female, Bachelors, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1205, 58, Female, Bachelors, 67, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
1205, 58, Female, Bachelors, 67, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1205, 58, Female, Bachelors, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1205, 58, Female, Bachelors, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1205, 58, Female, Bachelors, 67, No, " a picture of your signature ", cubetastic3000, work, 5 
1205, 58, Female, Bachelors, 67, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
2320, 19, Male, Highschool, 58, Yes, "connected to a bluetooth device", smartphone, noone, 3 
2320, 19, Male, Highschool, 58, Yes, "took screenshots while using other apps", smartphone, noone, 3 
2320, 19, Male, Highschool, 58, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 1 
2320, 19, Male, Highschool, 58, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
2320, 19, Male, Highschool, 58, Yes, " when and how much you spend time alone ", cubetastic3000, work, 5 
2320, 19, Male, Highschool, 58, Yes, " what television shows you watch ", cubetastic3000, work, 3 
2320, 19, Male, Highschool, 58, Yes, " your name ", cubetastic3000, work, 3 
2320, 19, Male, Highschool, 58, Yes, " your social security number ", cubetastic3000, appserver, 5 
473, 28, Male, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
473, 28, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
473, 28, Male, Bachelors, 64, No, " your age ", cubetastic3000, work, 5 
473, 28, Male, Bachelors, 64, No, " your gender ", cubetastic3000, appserver, 4 
473, 28, Male, Bachelors, 64, No, " the language you were speaking ", cubetastic3000, friends, 3 
473, 28, Male, Bachelors, 64, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
473, 28, Male, Bachelors, 64, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
473, 28, Male, Bachelors, 64, No, " your username and password for websites ", cubetastic3000, work, 5 
1787, 36, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
1787, 36, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1787, 36, Male, Somecollege, 68, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
1787, 36, Male, Somecollege, 68, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1787, 36, Male, Somecollege, 68, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1787, 36, Male, Somecollege, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1787, 36, Male, Somecollege, 68, No, " your bank account information ", cubetastic3000, friends, 5 
1787, 36, Male, Somecollege, 68, No, " how much debt you have ", cubetastic3000, appserver, 2 
1619, 22, Male, Somecollege, 64, No, "vibration", smartphone, noone, 1 
1619, 22, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 3 
1619, 22, Male, Somecollege, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1619, 22, Male, Somecollege, 64, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1619, 22, Male, Somecollege, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1619, 22, Male, Somecollege, 64, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1619, 22, Male, Somecollege, 64, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1619, 22, Male, Somecollege, 64, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
966, 29, Male, Somecollege, 64, No, "vibration", smartphone, noone, 1 
966, 29, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
966, 29, Male, Somecollege, 64, No, " your heart rate ", cubetastic3000, friends, 5 
966, 29, Male, Somecollege, 64, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
966, 29, Male, Somecollege, 64, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
966, 29, Male, Somecollege, 64, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
966, 29, Male, Somecollege, 64, No, " your name ", cubetastic3000, friends, 5 
966, 29, Male, Somecollege, 64, No, " your username for websites ", cubetastic3000, friends, 5 
2373, 20, Male, Somecollege, 56, Yes, "vibration", smartphone, noone, 4 
2373, 20, Male, Somecollege, 56, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2373, 20, Male, Somecollege, 56, Yes, " the language you were speaking ", cubetastic3000, work, 4 
2373, 20, Male, Somecollege, 56, Yes, " recorded the sound around you ", cubetastic3000, public, 2 
2373, 20, Male, Somecollege, 56, Yes, " shared videos you which are already on your device ", cubetastic3000, friends, 2 
2373, 20, Male, Somecollege, 56, Yes, " where you are (like a GPS) ", cubetastic3000, work, 4 
2373, 20, Male, Somecollege, 56, Yes, " how much you use your phone ", cubetastic3000, public, 4 
2373, 20, Male, Somecollege, 56, Yes, " how much you use your computer ", cubetastic3000, work, 4 
1163, 24, Female, Somecollege, 62, No, "vibration", smartphone, noone, 4 
1163, 24, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1163, 24, Female, Somecollege, 62, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1163, 24, Female, Somecollege, 62, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1163, 24, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1163, 24, Female, Somecollege, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1163, 24, Female, Somecollege, 62, No, " your address ", cubetastic3000, appserver, 5 
1163, 24, Female, Somecollege, 62, No, " how much debt you have ", cubetastic3000, public, 5 
699, 25, Female, Bachelors, 63, No, "vibration", smartphone, noone, 1 
699, 25, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
699, 25, Female, Bachelors, 63, No, " your age ", cubetastic3000, friends, 1 
699, 25, Female, Bachelors, 63, No, " what medical conditions you have ", cubetastic3000, public, 5 
699, 25, Female, Bachelors, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
699, 25, Female, Bachelors, 63, No, " a photo of you intoxicated ", cubetastic3000, friends, 3 
699, 25, Female, Bachelors, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
699, 25, Female, Bachelors, 63, No, " your address ", cubetastic3000, appserver, 4 
1017, 25, Male, Highschool, 60, No, "connected to a bluetooth device", smartphone, noone, 4 
1017, 25, Male, Highschool, 60, No, "took screenshots while using other apps", smartphone, noone, 3 
1017, 25, Male, Highschool, 60, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1017, 25, Male, Highschool, 60, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1017, 25, Male, Highschool, 60, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1017, 25, Male, Highschool, 60, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1017, 25, Male, Highschool, 60, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1017, 25, Male, Highschool, 60, No, " your address ", cubetastic3000, appserver, 5 
2075, 21, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
2075, 21, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
2075, 21, Male, Somecollege, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
2075, 21, Male, Somecollege, 63, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
2075, 21, Male, Somecollege, 63, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 5 
2075, 21, Male, Somecollege, 63, No, " when you were happy or having fun ", cubetastic3000, public, 5 
2075, 21, Male, Somecollege, 63, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2075, 21, Male, Somecollege, 63, No, " your bank account information ", cubetastic3000, work, 5 
300, 23, Male, Somecollege, 70, No, "vibration", smartphone, noone, 1 
300, 23, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 1 
300, 23, Male, Somecollege, 70, No, " your gender ", cubetastic3000, public, 5 
300, 23, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 4 
300, 23, Male, Somecollege, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 3 
300, 23, Male, Somecollege, 70, No, " a video of you intoxicated ", cubetastic3000, public, 3 
300, 23, Male, Somecollege, 70, No, " your username for websites ", cubetastic3000, public, 3 
1064, 24, Other, Masters, 70, No, "unmuted a call", smartphone, noone, 5 
1064, 24, Other, Masters, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1064, 24, Other, Masters, 70, No, " your gender ", cubetastic3000, appserver, 5 
1064, 24, Other, Masters, 70, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1064, 24, Other, Masters, 70, No, " who you were spending time with ", cubetastic3000, friends, 5 
1064, 24, Other, Masters, 70, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
1064, 24, Other, Masters, 70, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1064, 24, Other, Masters, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
120, 30, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 4 
120, 30, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
120, 30, Male, Bachelors, 62, No, " your gender ", cubetastic3000, public, 2 
120, 30, Male, Bachelors, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
120, 30, Male, Bachelors, 62, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
120, 30, Male, Bachelors, 62, No, " a video of you intoxicated ", cubetastic3000, work, 5 
120, 30, Male, Bachelors, 62, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1049, 48, Female, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
1049, 48, Female, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1049, 48, Female, Somecollege, 59, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
1049, 48, Female, Somecollege, 59, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1049, 48, Female, Somecollege, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1049, 48, Female, Somecollege, 59, No, " your social security number ", cubetastic3000, work, 5 
1049, 48, Female, Somecollege, 59, No, " your bank account information ", cubetastic3000, friends, 5 
1049, 48, Female, Somecollege, 59, No, " your bank account information ", cubetastic3000, work, 5 
1440, 29, Male, Somecollege, 48, No, "vibration", smartphone, noone, 1 
1440, 29, Male, Somecollege, 48, No, "connected to a bluetooth device", smartphone, noone, 5 
1440, 29, Male, Somecollege, 48, No, " your fingerprint somehow ", cubetastic3000, public, 1 
1440, 29, Male, Somecollege, 48, No, " when and how well you are sleeping ", cubetastic3000, friends, 1 
1440, 29, Male, Somecollege, 48, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1440, 29, Male, Somecollege, 48, No, " a picture of your signature ", cubetastic3000, work, 5 
1440, 29, Male, Somecollege, 48, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1440, 29, Male, Somecollege, 48, No, " your bank account information ", cubetastic3000, public, 5 
1229, 24, Male, Bachelors, 66, No, "vibration", smartphone, noone, 3 
1229, 24, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1229, 24, Male, Bachelors, 66, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1229, 24, Male, Bachelors, 66, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1229, 24, Male, Bachelors, 66, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1229, 24, Male, Bachelors, 66, No, " a picture of your signature ", cubetastic3000, work, 5 
1229, 24, Male, Bachelors, 66, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1229, 24, Male, Bachelors, 66, No, " how much you use your phone ", cubetastic3000, public, 5 
1360, 21, Female, Somecollege, 62, No, "vibration", smartphone, noone, 4 
1360, 21, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
1360, 21, Female, Somecollege, 62, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1360, 21, Female, Somecollege, 62, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1360, 21, Female, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1360, 21, Female, Somecollege, 62, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1360, 21, Female, Somecollege, 62, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1360, 21, Female, Somecollege, 62, No, " what medication you take ", cubetastic3000, friends, 5 
1217, 21, Female, Highschool, 62, No, "unmuted a call", smartphone, noone, 5 
1217, 21, Female, Highschool, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1217, 21, Female, Highschool, 62, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1217, 21, Female, Highschool, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1217, 21, Female, Highschool, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1217, 21, Female, Highschool, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1217, 21, Female, Highschool, 62, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 3 
1217, 21, Female, Highschool, 62, No, " how much money you have ", cubetastic3000, appserver, 3 
430, 38, Male, Bachelors, 52, No, "vibration", smartphone, noone, 2 
430, 38, Male, Bachelors, 52, No, "connected to a bluetooth device", smartphone, noone, 2 
430, 38, Male, Bachelors, 52, No, " your age ", cubetastic3000, appserver, 2 
430, 38, Male, Bachelors, 52, No, " the language you were speaking ", cubetastic3000, friends, 2 
430, 38, Male, Bachelors, 52, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 2 
430, 38, Male, Bachelors, 52, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
430, 38, Male, Bachelors, 52, No, " what television shows you watch ", cubetastic3000, public, 4 
430, 38, Male, Bachelors, 52, No, " what websites you go to ", cubetastic3000, appserver, 5 
1945, 24, Male, Bachelors, 39, No, "vibration", smartphone, noone, 3 
1945, 24, Male, Bachelors, 39, No, "took screenshots while using other apps", smartphone, noone, 4 
1945, 24, Male, Bachelors, 39, No, " your age ", cubetastic3000, friends, 1 
1945, 24, Male, Bachelors, 39, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 4 
1945, 24, Male, Bachelors, 39, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1945, 24, Male, Bachelors, 39, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1945, 24, Male, Bachelors, 39, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
1945, 24, Male, Bachelors, 39, No, " your username and password for websites ", cubetastic3000, appserver, 3 
1421, 51, Female, Bachelors, 51, No, "unmuted a call", smartphone, noone, 4 
1421, 51, Female, Bachelors, 51, No, "sent premium texts or calls", smartphone, noone, 4 
1421, 51, Female, Bachelors, 51, No, " your age ", cubetastic3000, appserver, 1 
1421, 51, Female, Bachelors, 51, No, " the language you were speaking ", cubetastic3000, work, 1 
1421, 51, Female, Bachelors, 51, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1421, 51, Female, Bachelors, 51, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1421, 51, Female, Bachelors, 51, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1421, 51, Female, Bachelors, 51, No, " how much you use your computer ", cubetastic3000, public, 5 
792, 29, Male, Bachelors, 66, No, "unmuted a call", smartphone, noone, 5 
792, 29, Male, Bachelors, 66, No, "sent premium texts or calls", smartphone, noone, 5 
792, 29, Male, Bachelors, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
792, 29, Male, Bachelors, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
792, 29, Male, Bachelors, 66, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
792, 29, Male, Bachelors, 66, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
792, 29, Male, Bachelors, 66, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
792, 29, Male, Bachelors, 66, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1518, 23, Male, Bachelors, 48, No, "took screenshots while using other apps", smartphone, noone, 4 
1518, 23, Male, Bachelors, 48, No, "sent premium texts or calls", smartphone, noone, 5 
1518, 23, Male, Bachelors, 48, No, "unmuted a call", cubetastic3000, noone, 5 
1518, 23, Male, Bachelors, 48, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1518, 23, Male, Bachelors, 48, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1518, 23, Male, Bachelors, 48, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1518, 23, Male, Bachelors, 48, No, " what television shows you watch ", cubetastic3000, friends, 5 
1518, 23, Male, Bachelors, 48, No, " your social security number ", cubetastic3000, public, 5 
121, 34, Male, Masters, 65, No, "vibration", smartphone, noone, 2 
121, 34, Male, Masters, 65, No, "sent premium texts or calls", smartphone, noone, 5 
121, 34, Male, Masters, 65, No, " your gender ", cubetastic3000, appserver, 1 
121, 34, Male, Masters, 65, No, " when you are sick or healthy ", cubetastic3000, work, 5 
121, 34, Male, Masters, 65, No, " what medical conditions you have ", cubetastic3000, friends, 5 
121, 34, Male, Masters, 65, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
121, 34, Male, Masters, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
121, 34, Male, Masters, 65, No, " what medication you take ", cubetastic3000, appserver, 4 
485, 27, Male, Somecollege, 48, No, "unmuted a call", smartphone, noone, 4 
485, 27, Male, Somecollege, 48, No, "took screenshots while using other apps", smartphone, noone, 5 
485, 27, Male, Somecollege, 48, No, " the language you were speaking ", cubetastic3000, friends, 2 
485, 27, Male, Somecollege, 48, No, " when you are sick or healthy ", cubetastic3000, public, 4 
485, 27, Male, Somecollege, 48, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
485, 27, Male, Somecollege, 48, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 3 
485, 27, Male, Somecollege, 48, No, " your credit card information ", cubetastic3000, work, 5 
485, 27, Male, Somecollege, 48, No, " how much money you have ", cubetastic3000, appserver, 5 
1858, 23, Female, Bachelors, 62, No, "unmuted a call", smartphone, noone, 3 
1858, 23, Female, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1858, 23, Female, Bachelors, 62, No, " recorded your passing conversations ", cubetastic3000, work, 5 
1858, 23, Female, Bachelors, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1858, 23, Female, Bachelors, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1858, 23, Female, Bachelors, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1858, 23, Female, Bachelors, 62, No, " your username for websites ", cubetastic3000, appserver, 4 
413, 26, Male, Somecollege, 49, No, "vibration", smartphone, noone, 4 
413, 26, Male, Somecollege, 49, No, "took screenshots while using other apps", smartphone, noone, 5 
413, 26, Male, Somecollege, 49, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
413, 26, Male, Somecollege, 49, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
413, 26, Male, Somecollege, 49, No, " what medical conditions you have ", cubetastic3000, work, 5 
413, 26, Male, Somecollege, 49, No, " recorded your work conversations ", cubetastic3000, work, 5 
413, 26, Male, Somecollege, 49, No, " your credit card information ", cubetastic3000, work, 5 
413, 26, Male, Somecollege, 49, No, " how much money you have ", cubetastic3000, friends, 5 
1327, 27, Female, Bachelors, 65, No, "vibration", smartphone, noone, 4 
1327, 27, Female, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
1327, 27, Female, Bachelors, 65, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1327, 27, Female, Bachelors, 65, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1327, 27, Female, Bachelors, 65, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1327, 27, Female, Bachelors, 65, No, " what medication you take ", cubetastic3000, friends, 5 
1296, 36, Male, Bachelors, 68, No, "vibration", smartphone, noone, 3 
1296, 36, Male, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 3 
1296, 36, Male, Bachelors, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1296, 36, Male, Bachelors, 68, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1296, 36, Male, Bachelors, 68, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1296, 36, Male, Bachelors, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 3 
1296, 36, Male, Bachelors, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1296, 36, Male, Bachelors, 68, No, " how much money you have ", cubetastic3000, appserver, 3 
1700, 49, Female, Bachelors, 58, No, "vibration", smartphone, noone, 1 
1700, 49, Female, Bachelors, 58, No, "connected to a bluetooth device", smartphone, noone, 1 
1700, 49, Female, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, public, 4 
1700, 49, Female, Bachelors, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1700, 49, Female, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 4 
1700, 49, Female, Bachelors, 58, No, " your address ", cubetastic3000, appserver, 2 
1700, 49, Female, Bachelors, 58, No, " your bank account information ", cubetastic3000, friends, 4 
1700, 49, Female, Bachelors, 58, No, " how much money you have ", cubetastic3000, appserver, 4 
661, 31, Male, Bachelors, 53, No, "took screenshots while using other apps", smartphone, noone, 3 
661, 31, Male, Bachelors, 53, No, "sent premium texts or calls", smartphone, noone, 5 
661, 31, Male, Bachelors, 53, No, " your fingerprint somehow ", cubetastic3000, work, 5 
661, 31, Male, Bachelors, 53, No, " what medical conditions you have ", cubetastic3000, appserver, 3 
661, 31, Male, Bachelors, 53, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
661, 31, Male, Bachelors, 53, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
661, 31, Male, Bachelors, 53, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
661, 31, Male, Bachelors, 53, No, " how much debt you have ", cubetastic3000, public, 5 
1377, 39, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
1377, 39, Female, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1377, 39, Female, Somecollege, 63, No, " who you were spending time with ", cubetastic3000, work, 5 
1377, 39, Female, Somecollege, 63, No, " recorded the sound around you ", cubetastic3000, work, 3 
1377, 39, Female, Somecollege, 63, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1377, 39, Female, Somecollege, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1377, 39, Female, Somecollege, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1377, 39, Female, Somecollege, 63, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
1416, 24, Female, Bachelors, 63, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1416, 24, Female, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 5 
1416, 24, Female, Bachelors, 63, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1416, 24, Female, Bachelors, 63, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1416, 24, Female, Bachelors, 63, Yes, " how much you use your phone ", cubetastic3000, appserver, 3 
1416, 24, Female, Bachelors, 63, Yes, " what television shows you watch ", cubetastic3000, friends, 5 
1416, 24, Female, Bachelors, 63, Yes, " your username for websites ", cubetastic3000, friends, 5 
1416, 24, Female, Bachelors, 63, Yes, " your credit card information ", cubetastic3000, friends, 5 
470, 23, Male, Somecollege, 66, No, "vibration", smartphone, noone, 2 
470, 23, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 5 
470, 23, Male, Somecollege, 66, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
470, 23, Male, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, friends, 5 
470, 23, Male, Somecollege, 66, No, " what products you buy ", cubetastic3000, friends, 4 
470, 23, Male, Somecollege, 66, No, " what products you buy ", cubetastic3000, work, 4 
470, 23, Male, Somecollege, 66, No, " what products you buy ", cubetastic3000, appserver, 3 
470, 23, Male, Somecollege, 66, No, " your social security number ", cubetastic3000, friends, 5 
119, 19, Female, Somecollege, 52, No, "vibration", smartphone, noone, 1 
119, 19, Female, Somecollege, 52, No, "connected to a bluetooth device", smartphone, noone, 2 
119, 19, Female, Somecollege, 52, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
119, 19, Female, Somecollege, 52, No, " when, how, and how much you exercise ", cubetastic3000, public, 4 
119, 19, Female, Somecollege, 52, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
119, 19, Female, Somecollege, 52, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
119, 19, Female, Somecollege, 52, No, " your bank account information ", cubetastic3000, appserver, 5 
547, 34, Female, Highschool, 70, No, "vibration", smartphone, noone, 4 
547, 34, Female, Highschool, 70, No, "unmuted a call", smartphone, noone, 5 
547, 34, Female, Highschool, 70, No, " the language you were speaking ", cubetastic3000, public, 1 
547, 34, Female, Highschool, 70, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 3 
547, 34, Female, Highschool, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 3 
547, 34, Female, Highschool, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
547, 34, Female, Highschool, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
507, 25, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 2 
507, 25, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
507, 25, Female, Bachelors, 70, No, " your gender ", cubetastic3000, appserver, 1 
507, 25, Female, Bachelors, 70, No, " recorded your work conversations ", cubetastic3000, friends, 5 
507, 25, Female, Bachelors, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
507, 25, Female, Bachelors, 70, No, " your username and password for websites ", cubetastic3000, work, 5 
507, 25, Female, Bachelors, 70, No, " your bank account information ", cubetastic3000, friends, 5 
507, 25, Female, Bachelors, 70, No, " how much money you have ", cubetastic3000, appserver, 5 
2216, 35, Female, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 1 
2216, 35, Female, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 3 
2216, 35, Female, Somecollege, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
2216, 35, Female, Somecollege, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
2216, 35, Female, Somecollege, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
2216, 35, Female, Somecollege, 64, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
2216, 35, Female, Somecollege, 64, No, " what television shows you watch ", cubetastic3000, public, 5 
2216, 35, Female, Somecollege, 64, No, " your address ", cubetastic3000, friends, 4 
943, 45, Male, Bachelors, 69, No, "vibration", smartphone, noone, 1 
943, 45, Male, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
943, 45, Male, Bachelors, 69, No, "unmuted a call", cubetastic3000, noone, 5 
943, 45, Male, Bachelors, 69, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
943, 45, Male, Bachelors, 69, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
943, 45, Male, Bachelors, 69, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
943, 45, Male, Bachelors, 69, No, " a video of you unclothed ", cubetastic3000, public, 5 
943, 45, Male, Bachelors, 69, No, " a video of you off-guard ", cubetastic3000, public, 5 
2142, 28, Female, Somecollege, 64, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2142, 28, Female, Somecollege, 64, Yes, "unmuted a call", smartphone, noone, 5 
2142, 28, Female, Somecollege, 64, Yes, " your fingerprint somehow ", cubetastic3000, work, 5 
2142, 28, Female, Somecollege, 64, Yes, " when and how much you have sex ", cubetastic3000, public, 5 
2142, 28, Female, Somecollege, 64, Yes, " who you were spending time with ", cubetastic3000, work, 5 
2142, 28, Female, Somecollege, 64, Yes, " recorded the sound around you ", cubetastic3000, work, 5 
2142, 28, Female, Somecollege, 64, Yes, " recorded the sound around you ", cubetastic3000, public, 5 
2142, 28, Female, Somecollege, 64, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1888, 34, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 5 
1888, 34, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1888, 34, Male, Bachelors, 62, No, " the language you were speaking ", cubetastic3000, work, 5 
1888, 34, Male, Bachelors, 62, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1888, 34, Male, Bachelors, 62, No, " what medical conditions you have ", cubetastic3000, work, 5 
1888, 34, Male, Bachelors, 62, No, " who you were spending time with ", cubetastic3000, friends, 5 
1888, 34, Male, Bachelors, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1888, 34, Male, Bachelors, 62, No, " your social security number ", cubetastic3000, public, 5 
1940, 25, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1940, 25, Female, Bachelors, 66, No, "unmuted a call", smartphone, noone, 3 
1940, 25, Female, Bachelors, 66, No, "connected to a bluetooth device", cubetastic3000, noone, 3 
1940, 25, Female, Bachelors, 66, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1940, 25, Female, Bachelors, 66, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1940, 25, Female, Bachelors, 66, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1940, 25, Female, Bachelors, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1940, 25, Female, Bachelors, 66, No, " your social security number ", cubetastic3000, public, 5 
1326, 37, Male, Masters, 61, No, "vibration", smartphone, noone, 3 
1326, 37, Male, Masters, 61, No, "unmuted a call", smartphone, noone, 5 
1326, 37, Male, Masters, 61, No, " when you were happy or having fun ", cubetastic3000, friends, 2 
1326, 37, Male, Masters, 61, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
1326, 37, Male, Masters, 61, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
1326, 37, Male, Masters, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1326, 37, Male, Masters, 61, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1326, 37, Male, Masters, 61, No, " how much debt you have ", cubetastic3000, friends, 5 
1351, 27, Male, Bachelors, 55, No, "connected to a bluetooth device", smartphone, noone, 3 
1351, 27, Male, Bachelors, 55, No, "sent premium texts or calls", smartphone, noone, 5 
1351, 27, Male, Bachelors, 55, No, " when and how much you have sex ", cubetastic3000, friends, 4 
1351, 27, Male, Bachelors, 55, No, " who you were spending time with ", cubetastic3000, work, 5 
1351, 27, Male, Bachelors, 55, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 4 
1351, 27, Male, Bachelors, 55, No, " a video of you unclothed ", cubetastic3000, appserver, 4 
1351, 27, Male, Bachelors, 55, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1351, 27, Male, Bachelors, 55, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
740, 28, Male, Masters, 51, No, "vibration", smartphone, noone, 1 
740, 28, Male, Masters, 51, No, "sent premium texts or calls", smartphone, noone, 5 
740, 28, Male, Masters, 51, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
740, 28, Male, Masters, 51, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
740, 28, Male, Masters, 51, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
740, 28, Male, Masters, 51, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
740, 28, Male, Masters, 51, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
740, 28, Male, Masters, 51, No, " your name ", cubetastic3000, work, 5 
706, 22, Male, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
706, 22, Male, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
706, 22, Male, Somecollege, 59, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
706, 22, Male, Somecollege, 59, No, " recorded your work conversations ", cubetastic3000, work, 5 
706, 22, Male, Somecollege, 59, No, " a picture of your signature ", cubetastic3000, appserver, 5 
706, 22, Male, Somecollege, 59, No, " your credit card information ", cubetastic3000, public, 5 
706, 22, Male, Somecollege, 59, No, " how much debt you have ", cubetastic3000, appserver, 4 
1921, 43, Male, Bachelors, 61, No, "unmuted a call", smartphone, noone, 5 
1921, 43, Male, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1921, 43, Male, Bachelors, 61, No, " recorded the sound around you ", cubetastic3000, public, 5 
1921, 43, Male, Bachelors, 61, No, " a video of you unclothed ", cubetastic3000, work, 5 
1921, 43, Male, Bachelors, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1921, 43, Male, Bachelors, 61, No, " your address ", cubetastic3000, appserver, 4 
1921, 43, Male, Bachelors, 61, No, " your username for websites ", cubetastic3000, friends, 5 
1921, 43, Male, Bachelors, 61, No, " how much debt you have ", cubetastic3000, appserver, 5 
1723, 32, Male, Highschool, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1723, 32, Male, Highschool, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1723, 32, Male, Highschool, 68, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1723, 32, Male, Highschool, 68, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1723, 32, Male, Highschool, 68, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1723, 32, Male, Highschool, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1723, 32, Male, Highschool, 68, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1723, 32, Male, Highschool, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1082, 42, Female, Highschool, 66, No, "unmuted a call", smartphone, noone, 4 
1082, 42, Female, Highschool, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1082, 42, Female, Highschool, 66, No, " your age ", cubetastic3000, appserver, 4 
1082, 42, Female, Highschool, 66, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1082, 42, Female, Highschool, 66, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1082, 42, Female, Highschool, 66, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1082, 42, Female, Highschool, 66, No, " what products you buy ", cubetastic3000, public, 3 
1082, 42, Female, Highschool, 66, No, " your username and password for websites ", cubetastic3000, public, 5 
1671, 39, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1671, 39, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
1671, 39, Male, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, work, 5 
1671, 39, Male, Somecollege, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1671, 39, Male, Somecollege, 70, No, " how much you use your phone ", cubetastic3000, appserver, 5 
1671, 39, Male, Somecollege, 70, No, " what medication you take ", cubetastic3000, appserver, 5 
1671, 39, Male, Somecollege, 70, No, " what products you buy ", cubetastic3000, friends, 5 
1671, 39, Male, Somecollege, 70, No, " your credit card information ", cubetastic3000, work, 5 
2065, 30, Female, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 3 
2065, 30, Female, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
2065, 30, Female, Somecollege, 59, No, " who you were spending time with ", cubetastic3000, appserver, 3 
2065, 30, Female, Somecollege, 59, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2065, 30, Female, Somecollege, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
2065, 30, Female, Somecollege, 59, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
2065, 30, Female, Somecollege, 59, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
2065, 30, Female, Somecollege, 59, No, " your username and password for websites ", cubetastic3000, friends, 5 
1021, 33, Male, Somecollege, 60, No, "vibration", smartphone, noone, 2 
1021, 33, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
1021, 33, Male, Somecollege, 60, No, " who you were spending time with ", cubetastic3000, friends, 5 
1021, 33, Male, Somecollege, 60, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1021, 33, Male, Somecollege, 60, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
1021, 33, Male, Somecollege, 60, No, " recorded your work conversations ", cubetastic3000, work, 5 
1021, 33, Male, Somecollege, 60, No, " a picture of your signature ", cubetastic3000, work, 5 
1021, 33, Male, Somecollege, 60, No, " your username for websites ", cubetastic3000, friends, 5 
2389, 25, Female, Masters, 59, No, "vibration", smartphone, noone, 3 
2389, 25, Female, Masters, 59, No, "connected to a bluetooth device", smartphone, noone, 2 
2389, 25, Female, Masters, 59, No, " recorded your phone conversations ", cubetastic3000, work, 2 
2389, 25, Female, Masters, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 1 
2389, 25, Female, Masters, 59, No, " a photo of you off-guard ", cubetastic3000, work, 1 
2389, 25, Female, Masters, 59, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 1 
2389, 25, Female, Masters, 59, No, " how much you use your phone ", cubetastic3000, public, 1 
2389, 25, Female, Masters, 59, No, " what medication you take ", cubetastic3000, public, 1 
1927, 34, Male, Somecollege, 68, No, "vibration", smartphone, noone, 4 
1927, 34, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
1927, 34, Male, Somecollege, 68, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1927, 34, Male, Somecollege, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
1927, 34, Male, Somecollege, 68, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
1927, 34, Male, Somecollege, 68, No, " how much you use your phone ", cubetastic3000, public, 5 
1927, 34, Male, Somecollege, 68, No, " what products you buy ", cubetastic3000, work, 5 
1927, 34, Male, Somecollege, 68, No, " your bank account information ", cubetastic3000, public, 5 
1950, 34, Male, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 2 
1950, 34, Male, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1950, 34, Male, Bachelors, 68, No, " what medical conditions you have ", cubetastic3000, work, 5 
1950, 34, Male, Bachelors, 68, No, " recorded the sound around you ", cubetastic3000, work, 4 
1950, 34, Male, Bachelors, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 3 
1950, 34, Male, Bachelors, 68, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1950, 34, Male, Bachelors, 68, No, " what websites you go to ", cubetastic3000, friends, 5 
1100, 35, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 1 
1100, 35, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1100, 35, Male, Somecollege, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1100, 35, Male, Somecollege, 65, No, " when you are busy or interruptible ", cubetastic3000, work, 2 
1100, 35, Male, Somecollege, 65, No, " recorded the sound around you ", cubetastic3000, public, 5 
1100, 35, Male, Somecollege, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
1100, 35, Male, Somecollege, 65, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1100, 35, Male, Somecollege, 65, No, " your address ", cubetastic3000, appserver, 2 
1084, 34, None, Somehighschool, 66, No, "vibration", smartphone, noone, 1 
1084, 34, None, Somehighschool, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1084, 34, None, Somehighschool, 66, No, " the language you were speaking ", cubetastic3000, public, 4 
1084, 34, None, Somehighschool, 66, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1084, 34, None, Somehighschool, 66, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 4 
1084, 34, None, Somehighschool, 66, No, " a video of you unclothed ", cubetastic3000, friends, 3 
1084, 34, None, Somehighschool, 66, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1084, 34, None, Somehighschool, 66, No, " what television shows you watch ", cubetastic3000, work, 3 
644, 30, Female, Bachelors, 55, No, "vibration", smartphone, noone, 1 
644, 30, Female, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 5 
644, 30, Female, Bachelors, 55, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
644, 30, Female, Bachelors, 55, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
644, 30, Female, Bachelors, 55, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 2 
644, 30, Female, Bachelors, 55, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
644, 30, Female, Bachelors, 55, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
644, 30, Female, Bachelors, 55, No, " what television shows you watch ", cubetastic3000, friends, 3 
2330, 25, Female, Masters, 58, No, "vibration", smartphone, noone, 2 
2330, 25, Female, Masters, 58, No, "took screenshots while using other apps", smartphone, noone, 3 
2330, 25, Female, Masters, 58, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
2330, 25, Female, Masters, 58, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
2330, 25, Female, Masters, 58, No, " how much you use your computer ", cubetastic3000, friends, 2 
2330, 25, Female, Masters, 58, No, " what medication you take ", cubetastic3000, work, 5 
2330, 25, Female, Masters, 58, No, " what products you buy ", cubetastic3000, appserver, 3 
2330, 25, Female, Masters, 58, No, " your name ", cubetastic3000, friends, 2 
1218, 33, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1218, 33, Male, Somecollege, 65, No, " your heart rate ", cubetastic3000, friends, 2 
1218, 33, Male, Somecollege, 65, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 1 
1218, 33, Male, Somecollege, 65, No, " a photo of you intoxicated ", cubetastic3000, work, 1 
1218, 33, Male, Somecollege, 65, No, " where you are (like a GPS) ", cubetastic3000, public, 3 
1218, 33, Male, Somecollege, 65, No, " your social security number ", cubetastic3000, appserver, 5 
1218, 33, Male, Somecollege, 65, No, " how much debt you have ", cubetastic3000, public, 5 
866, 24, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
866, 24, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
866, 24, Female, Bachelors, 68, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
866, 24, Female, Bachelors, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
866, 24, Female, Bachelors, 68, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
866, 24, Female, Bachelors, 68, No, " when you were happy or having fun ", cubetastic3000, public, 5 
866, 24, Female, Bachelors, 68, No, " your username for websites ", cubetastic3000, work, 5 
866, 24, Female, Bachelors, 68, No, " your credit card information ", cubetastic3000, appserver, 5 
2263, 45, Male, Masters, 67, No, "vibration", smartphone, noone, 4 
2263, 45, Male, Masters, 67, No, "sent premium texts or calls", smartphone, noone, 5 
2263, 45, Male, Masters, 67, No, "sent premium texts or calls", cubetastic3000, noone, 5 
2263, 45, Male, Masters, 67, No, " the language you were speaking ", cubetastic3000, work, 5 
2263, 45, Male, Masters, 67, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 5 
2263, 45, Male, Masters, 67, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
2263, 45, Male, Masters, 67, No, " how much you use your computer ", cubetastic3000, friends, 5 
2263, 45, Male, Masters, 67, No, " your bank account information ", cubetastic3000, appserver, 5 
517, 19, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
517, 19, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
517, 19, Male, Somecollege, 63, No, " shared photos you which are already on your device ", cubetastic3000, work, 4 
517, 19, Male, Somecollege, 63, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
517, 19, Male, Somecollege, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 4 
517, 19, Male, Somecollege, 63, No, " how much you use your phone ", cubetastic3000, work, 4 
517, 19, Male, Somecollege, 63, No, " how much you use your phone ", cubetastic3000, appserver, 3 
517, 19, Male, Somecollege, 63, No, " your address ", cubetastic3000, work, 5 
1473, 24, Male, Bachelors, 53, No, "connected to a bluetooth device", smartphone, noone, 1 
1473, 24, Male, Bachelors, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
1473, 24, Male, Bachelors, 53, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 2 
1473, 24, Male, Bachelors, 53, No, " when you were happy or having fun ", cubetastic3000, public, 3 
1473, 24, Male, Bachelors, 53, No, " when and how much you spend time alone ", cubetastic3000, public, 3 
1473, 24, Male, Bachelors, 53, No, " how much you use your computer ", cubetastic3000, friends, 3 
1473, 24, Male, Bachelors, 53, No, " your social security number ", cubetastic3000, friends, 5 
1473, 24, Male, Bachelors, 53, No, " your username and password for websites ", cubetastic3000, appserver, 4 
989, 41, Female, Bachelors, 61, No, "vibration", smartphone, noone, 2 
989, 41, Female, Bachelors, 61, No, "unmuted a call", smartphone, noone, 5 
989, 41, Female, Bachelors, 61, No, " your gender ", cubetastic3000, appserver, 1 
989, 41, Female, Bachelors, 61, No, " who you were spending time with ", cubetastic3000, appserver, 3 
989, 41, Female, Bachelors, 61, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 3 
989, 41, Female, Bachelors, 61, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
989, 41, Female, Bachelors, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
989, 41, Female, Bachelors, 61, No, " your bank account information ", cubetastic3000, work, 5 
2329, 33, Female, Masters, 61, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2329, 33, Female, Masters, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
2329, 33, Female, Masters, 61, Yes, "took screenshots while using other apps", cubetastic3000, noone, 5 
2329, 33, Female, Masters, 61, Yes, " when you are busy or interruptible ", cubetastic3000, appserver, 1 
2329, 33, Female, Masters, 61, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
2329, 33, Female, Masters, 61, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
2329, 33, Female, Masters, 61, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2329, 33, Female, Masters, 61, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
252, 52, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
252, 52, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
252, 52, Female, Bachelors, 68, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
252, 52, Female, Bachelors, 68, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
252, 52, Female, Bachelors, 68, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
252, 52, Female, Bachelors, 68, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
252, 52, Female, Bachelors, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
252, 52, Female, Bachelors, 68, No, " how much money you have ", cubetastic3000, friends, 5 
1781, 31, Male, Bachelors, 56, No, "vibration", smartphone, noone, 1 
1781, 31, Male, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 4 
1781, 31, Male, Bachelors, 56, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1781, 31, Male, Bachelors, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1781, 31, Male, Bachelors, 56, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1781, 31, Male, Bachelors, 56, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1781, 31, Male, Bachelors, 56, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
1781, 31, Male, Bachelors, 56, No, " your address ", cubetastic3000, appserver, 5 
591, 39, Male, Bachelors, 70, Yes, "vibration", smartphone, noone, 1 
591, 39, Male, Bachelors, 70, Yes, "unmuted a call", smartphone, noone, 3 
591, 39, Male, Bachelors, 70, Yes, " your age ", cubetastic3000, friends, 5 
591, 39, Male, Bachelors, 70, Yes, " your age ", cubetastic3000, public, 5 
591, 39, Male, Bachelors, 70, Yes, " when and how well you are sleeping ", cubetastic3000, public, 5 
591, 39, Male, Bachelors, 70, Yes, " when you were happy or having fun ", cubetastic3000, public, 5 
591, 39, Male, Bachelors, 70, Yes, " your bank account information ", cubetastic3000, public, 5 
1255, 28, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 1 
1255, 28, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 4 
1255, 28, Male, Bachelors, 62, No, " when you were happy or having fun ", cubetastic3000, friends, 3 
1255, 28, Male, Bachelors, 62, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1255, 28, Male, Bachelors, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1255, 28, Male, Bachelors, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1255, 28, Male, Bachelors, 62, No, " what television shows you watch ", cubetastic3000, friends, 4 
1501, 56, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 2 
1501, 56, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1501, 56, Female, Bachelors, 57, No, " your gender ", cubetastic3000, appserver, 1 
1501, 56, Female, Bachelors, 57, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 3 
1501, 56, Female, Bachelors, 57, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1501, 56, Female, Bachelors, 57, No, " a video of you off-guard ", cubetastic3000, work, 5 
1501, 56, Female, Bachelors, 57, No, " how much you use your computer ", cubetastic3000, work, 3 
674, 26, Male, Bachelors, 70, Yes, "unmuted a call", smartphone, noone, 5 
674, 26, Male, Bachelors, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
674, 26, Male, Bachelors, 70, Yes, " recorded your passing conversations ", cubetastic3000, work, 5 
674, 26, Male, Bachelors, 70, Yes, " recorded the sound around you ", cubetastic3000, friends, 5 
674, 26, Male, Bachelors, 70, Yes, " recorded the sound around you ", cubetastic3000, work, 5 
674, 26, Male, Bachelors, 70, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
674, 26, Male, Bachelors, 70, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
674, 26, Male, Bachelors, 70, Yes, " your name ", cubetastic3000, appserver, 5 
2259, 31, Female, Graduate, 65, Yes, "vibration", smartphone, noone, 3 
2259, 31, Female, Graduate, 65, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2259, 31, Female, Graduate, 65, Yes, "sent premium texts or calls", cubetastic3000, noone, 5 
2259, 31, Female, Graduate, 65, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
2259, 31, Female, Graduate, 65, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2259, 31, Female, Graduate, 65, Yes, " when and how well you are sleeping ", cubetastic3000, appserver, 2 
2259, 31, Female, Graduate, 65, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
2259, 31, Female, Graduate, 65, Yes, " your username for websites ", cubetastic3000, friends, 5 
1207, 57, Male, Bachelors, 61, No, "vibration", smartphone, noone, 2 
1207, 57, Male, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 2 
1207, 57, Male, Bachelors, 61, No, " your heart rate ", cubetastic3000, friends, 1 
1207, 57, Male, Bachelors, 61, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
1207, 57, Male, Bachelors, 61, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 3 
1207, 57, Male, Bachelors, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1207, 57, Male, Bachelors, 61, No, " a video of you intoxicated ", cubetastic3000, work, 4 
1207, 57, Male, Bachelors, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 1 
1115, 35, Female, Bachelors, 70, No, "vibration", smartphone, noone, 4 
1115, 35, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1115, 35, Female, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1115, 35, Female, Bachelors, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1115, 35, Female, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1115, 35, Female, Bachelors, 70, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1115, 35, Female, Bachelors, 70, No, " what medication you take ", cubetastic3000, public, 5 
1115, 35, Female, Bachelors, 70, No, " your username for websites ", cubetastic3000, appserver, 5 
383, 41, Male, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 4 
383, 41, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
383, 41, Male, Somecollege, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
383, 41, Male, Somecollege, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
383, 41, Male, Somecollege, 62, No, " when, how, and how much you exercise ", cubetastic3000, public, 4 
383, 41, Male, Somecollege, 62, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
383, 41, Male, Somecollege, 62, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
383, 41, Male, Somecollege, 62, No, " how much debt you have ", cubetastic3000, public, 4 
2032, 32, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2032, 32, Male, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2032, 32, Male, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, public, 5 
2032, 32, Male, Somecollege, 70, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
2032, 32, Male, Somecollege, 70, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
2032, 32, Male, Somecollege, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2032, 32, Male, Somecollege, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
2032, 32, Male, Somecollege, 70, No, " your name ", cubetastic3000, public, 5 
754, 28, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
754, 28, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
754, 28, Female, Bachelors, 66, No, " when and how much you have sex ", cubetastic3000, friends, 5 
754, 28, Female, Bachelors, 66, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
754, 28, Female, Bachelors, 66, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
754, 28, Female, Bachelors, 66, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
754, 28, Female, Bachelors, 66, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
754, 28, Female, Bachelors, 66, No, " how much debt you have ", cubetastic3000, public, 5 
2343, 28, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 3 
2343, 28, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 4 
2343, 28, Male, Somecollege, 60, No, " a photo of you intoxicated ", cubetastic3000, appserver, 4 
2343, 28, Male, Somecollege, 60, No, " a video of you off-guard ", cubetastic3000, work, 5 
2343, 28, Male, Somecollege, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
2343, 28, Male, Somecollege, 60, No, " how much you use your computer ", cubetastic3000, public, 4 
2343, 28, Male, Somecollege, 60, No, " your username for websites ", cubetastic3000, public, 4 
2343, 28, Male, Somecollege, 60, No, " your bank account information ", cubetastic3000, work, 5 
2128, 39, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
2128, 39, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
2128, 39, Male, Somecollege, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 1 
2128, 39, Male, Somecollege, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
2128, 39, Male, Somecollege, 67, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2128, 39, Male, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
2128, 39, Male, Somecollege, 67, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2128, 39, Male, Somecollege, 67, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
546, 40, Male, Highschool, 60, Yes, "took screenshots while using other apps", smartphone, noone, 3 
546, 40, Male, Highschool, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
546, 40, Male, Highschool, 60, Yes, " when you are sick or healthy ", cubetastic3000, public, 2 
546, 40, Male, Highschool, 60, Yes, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
546, 40, Male, Highschool, 60, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 3 
546, 40, Male, Highschool, 60, Yes, " recorded your work conversations ", cubetastic3000, work, 5 
546, 40, Male, Highschool, 60, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
546, 40, Male, Highschool, 60, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1575, 24, Female, Bachelors, 57, No, "vibration", smartphone, noone, 3 
1575, 24, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
1575, 24, Female, Bachelors, 57, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 4 
1575, 24, Female, Bachelors, 57, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
1575, 24, Female, Bachelors, 57, No, " a photo of you off-guard ", cubetastic3000, friends, 4 
1575, 24, Female, Bachelors, 57, No, " shared videos you which are already on your device ", cubetastic3000, work, 3 
1575, 24, Female, Bachelors, 57, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1575, 24, Female, Bachelors, 57, No, " what medication you take ", cubetastic3000, public, 4 
2192, 23, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
2192, 23, Female, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
2192, 23, Female, Bachelors, 68, No, " your gender ", cubetastic3000, appserver, 2 
2192, 23, Female, Bachelors, 68, No, " your heart rate ", cubetastic3000, public, 5 
2192, 23, Female, Bachelors, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2192, 23, Female, Bachelors, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2192, 23, Female, Bachelors, 68, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
2192, 23, Female, Bachelors, 68, No, " your bank account information ", cubetastic3000, public, 5 
1212, 27, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 4 
1212, 27, Male, Bachelors, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1212, 27, Male, Bachelors, 59, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1212, 27, Male, Bachelors, 59, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1212, 27, Male, Bachelors, 59, No, " what medical conditions you have ", cubetastic3000, work, 5 
1212, 27, Male, Bachelors, 59, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1212, 27, Male, Bachelors, 59, No, " your name ", cubetastic3000, friends, 3 
1498, 34, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1498, 34, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1498, 34, Female, Somecollege, 67, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1498, 34, Female, Somecollege, 67, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1498, 34, Female, Somecollege, 67, No, " who you were spending time with ", cubetastic3000, appserver, 3 
1498, 34, Female, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, public, 3 
1498, 34, Female, Somecollege, 67, No, " what websites you go to ", cubetastic3000, appserver, 1 
1498, 34, Female, Somecollege, 67, No, " your name ", cubetastic3000, public, 4 
1071, 60, Male, Bachelors, 61, No, "unmuted a call", smartphone, noone, 4 
1071, 60, Male, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 4 
1071, 60, Male, Bachelors, 61, No, " recorded the sound around you ", cubetastic3000, work, 4 
1071, 60, Male, Bachelors, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 4 
1071, 60, Male, Bachelors, 61, No, " a photo of you unclothed ", cubetastic3000, public, 4 
1071, 60, Male, Bachelors, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
1071, 60, Male, Bachelors, 61, No, " how much you use your phone ", cubetastic3000, friends, 4 
1071, 60, Male, Bachelors, 61, No, " what products you buy ", cubetastic3000, public, 4 
2244, 24, Male, Somecollege, 57, No, "vibration", smartphone, noone, 4 
2244, 24, Male, Somecollege, 57, No, "took screenshots while using other apps", smartphone, noone, 5 
2244, 24, Male, Somecollege, 57, No, " a photo of you off-guard ", cubetastic3000, friends, 4 
2244, 24, Male, Somecollege, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2244, 24, Male, Somecollege, 57, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
2244, 24, Male, Somecollege, 57, No, " what television shows you watch ", cubetastic3000, public, 3 
2244, 24, Male, Somecollege, 57, No, " your social security number ", cubetastic3000, public, 5 
2244, 24, Male, Somecollege, 57, No, " your credit card information ", cubetastic3000, appserver, 5 
1516, 33, Female, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
1516, 33, Female, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
1516, 33, Female, Bachelors, 64, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1516, 33, Female, Bachelors, 64, No, " when, how much, and what you are eating ", cubetastic3000, work, 4 
1516, 33, Female, Bachelors, 64, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1516, 33, Female, Bachelors, 64, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1516, 33, Female, Bachelors, 64, No, " a video of you intoxicated ", cubetastic3000, public, 5 
1516, 33, Female, Bachelors, 64, No, " what products you buy ", cubetastic3000, appserver, 3 
1528, 33, Male, Bachelors, 68, No, "vibration", smartphone, noone, 3 
1528, 33, Male, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 4 
1528, 33, Male, Bachelors, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1528, 33, Male, Bachelors, 68, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1528, 33, Male, Bachelors, 68, No, " your username for websites ", cubetastic3000, appserver, 5 
1528, 33, Male, Bachelors, 68, No, " your username and password for websites ", cubetastic3000, friends, 5 
201, 28, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 4 
201, 28, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
201, 28, Female, Somecollege, 67, No, "took screenshots while using other apps", cubetastic3000, noone, 3 
201, 28, Female, Somecollege, 67, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
201, 28, Female, Somecollege, 67, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
201, 28, Female, Somecollege, 67, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
201, 28, Female, Somecollege, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
201, 28, Female, Somecollege, 67, No, " a video of you intoxicated ", cubetastic3000, appserver, 4 
2014, 57, Female, Masters, 64, No, "vibration", smartphone, noone, 1 
2014, 57, Female, Masters, 64, No, "unmuted a call", smartphone, noone, 3 
2014, 57, Female, Masters, 64, No, " your gender ", cubetastic3000, public, 4 
2014, 57, Female, Masters, 64, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
2014, 57, Female, Masters, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
2014, 57, Female, Masters, 64, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
2014, 57, Female, Masters, 64, No, " a photo of you off-guard ", cubetastic3000, work, 5 
2014, 57, Female, Masters, 64, No, " your credit card information ", cubetastic3000, friends, 5 
1525, 31, Female, Bachelors, 61, No, "vibration", smartphone, noone, 1 
1525, 31, Female, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 3 
1525, 31, Female, Bachelors, 61, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
1525, 31, Female, Bachelors, 61, No, " a photo of you off-guard ", cubetastic3000, public, 5 
1525, 31, Female, Bachelors, 61, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1525, 31, Female, Bachelors, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1525, 31, Female, Bachelors, 61, No, " your username for websites ", cubetastic3000, work, 5 
686, 54, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 4 
686, 54, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 1 
686, 54, Female, Somecollege, 70, No, " your gender ", cubetastic3000, appserver, 1 
686, 54, Female, Somecollege, 70, No, " recorded the sound around you ", cubetastic3000, friends, 1 
686, 54, Female, Somecollege, 70, No, " recorded the sound around you ", cubetastic3000, public, 2 
686, 54, Female, Somecollege, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
686, 54, Female, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, friends, 4 
686, 54, Female, Somecollege, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1124, 23, Male, Somecollege, 67, No, "vibration", smartphone, noone, 4 
1124, 23, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1124, 23, Male, Somecollege, 67, No, " the language you were speaking ", cubetastic3000, appserver, 4 
1124, 23, Male, Somecollege, 67, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1124, 23, Male, Somecollege, 67, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1124, 23, Male, Somecollege, 67, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1124, 23, Male, Somecollege, 67, No, " how much you use your computer ", cubetastic3000, appserver, 4 
1124, 23, Male, Somecollege, 67, No, " your bank account information ", cubetastic3000, public, 5 
318, 25, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
318, 25, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
318, 25, Male, Somecollege, 64, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
318, 25, Male, Somecollege, 64, No, " recorded your work conversations ", cubetastic3000, friends, 5 
318, 25, Male, Somecollege, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
318, 25, Male, Somecollege, 64, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
318, 25, Male, Somecollege, 64, No, " how much you use your phone ", cubetastic3000, friends, 5 
318, 25, Male, Somecollege, 64, No, " your name ", cubetastic3000, appserver, 3 
814, 26, Male, Somecollege, 54, Yes, "connected to a bluetooth device", smartphone, noone, 2 
814, 26, Male, Somecollege, 54, Yes, "unmuted a call", smartphone, noone, 3 
814, 26, Male, Somecollege, 54, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
814, 26, Male, Somecollege, 54, Yes, " recorded your work conversations ", cubetastic3000, work, 5 
814, 26, Male, Somecollege, 54, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 4 
814, 26, Male, Somecollege, 54, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
814, 26, Male, Somecollege, 54, Yes, " how much you use your computer ", cubetastic3000, friends, 1 
814, 26, Male, Somecollege, 54, Yes, " your username and password for websites ", cubetastic3000, public, 5 
142, 29, Male, Somecollege, 51, No, "vibration", smartphone, noone, 3 
142, 29, Male, Somecollege, 51, No, "unmuted a call", smartphone, noone, 5 
142, 29, Male, Somecollege, 51, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
142, 29, Male, Somecollege, 51, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
142, 29, Male, Somecollege, 51, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
142, 29, Male, Somecollege, 51, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
142, 29, Male, Somecollege, 51, No, " your bank account information ", cubetastic3000, friends, 5 
142, 29, Male, Somecollege, 51, No, " how much money you have ", cubetastic3000, work, 5 
84, 58, Female, Masters, 69, No, "vibration", smartphone, noone, 3 
84, 58, Female, Masters, 69, No, "connected to a bluetooth device", smartphone, noone, 3 
84, 58, Female, Masters, 69, No, " your age ", cubetastic3000, appserver, 4 
84, 58, Female, Masters, 69, No, " your heart rate ", cubetastic3000, friends, 5 
84, 58, Female, Masters, 69, No, " recorded the sound around you ", cubetastic3000, friends, 4 
84, 58, Female, Masters, 69, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
84, 58, Female, Masters, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
84, 58, Female, Masters, 69, No, " your bank account information ", cubetastic3000, appserver, 5 
2369, 20, Female, Highschool, 61, No, "connected to a bluetooth device", smartphone, noone, 2 
2369, 20, Female, Highschool, 61, No, "sent premium texts or calls", smartphone, noone, 5 
2369, 20, Female, Highschool, 61, No, " your age ", cubetastic3000, work, 5 
2369, 20, Female, Highschool, 61, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
2369, 20, Female, Highschool, 61, No, " when, how, and how much you exercise ", cubetastic3000, work, 2 
2369, 20, Female, Highschool, 61, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2369, 20, Female, Highschool, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2369, 20, Female, Highschool, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1211, 66, Male, Bachelors, 68, No, "vibration", smartphone, noone, 3 
1211, 66, Male, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
1211, 66, Male, Bachelors, 68, No, " when you are sick or healthy ", cubetastic3000, work, 5 
1211, 66, Male, Bachelors, 68, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
1211, 66, Male, Bachelors, 68, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1211, 66, Male, Bachelors, 68, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1211, 66, Male, Bachelors, 68, No, " how much you use your computer ", cubetastic3000, appserver, 5 
1211, 66, Male, Bachelors, 68, No, " your name ", cubetastic3000, public, 5 
139, 21, Female, Somecollege, 64, No, "unmuted a call", smartphone, noone, 3 
139, 21, Female, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
139, 21, Female, Somecollege, 64, No, " when you were happy or having fun ", cubetastic3000, work, 3 
139, 21, Female, Somecollege, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
139, 21, Female, Somecollege, 64, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
139, 21, Female, Somecollege, 64, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
139, 21, Female, Somecollege, 64, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
139, 21, Female, Somecollege, 64, No, " how much money you have ", cubetastic3000, work, 5 
1306, 31, Female, Masters, 69, No, "unmuted a call", smartphone, noone, 5 
1306, 31, Female, Masters, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1306, 31, Female, Masters, 69, No, " what medical conditions you have ", cubetastic3000, public, 2 
1306, 31, Female, Masters, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
1306, 31, Female, Masters, 69, No, " a photo of you intoxicated ", cubetastic3000, friends, 1 
1306, 31, Female, Masters, 69, No, " shared videos you which are already on your device ", cubetastic3000, work, 2 
1306, 31, Female, Masters, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 1 
1306, 31, Female, Masters, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 1 
1954, 45, Male, Bachelors, 70, No, "vibration", smartphone, noone, 2 
1954, 45, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1954, 45, Male, Bachelors, 70, No, " what medical conditions you have ", cubetastic3000, appserver, 3 
1954, 45, Male, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1954, 45, Male, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
1954, 45, Male, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1954, 45, Male, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1954, 45, Male, Bachelors, 70, No, " what products you buy ", cubetastic3000, work, 5 
1149, 58, Female, Masters, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
1149, 58, Female, Masters, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1149, 58, Female, Masters, 69, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1149, 58, Female, Masters, 69, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1149, 58, Female, Masters, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1149, 58, Female, Masters, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
1149, 58, Female, Masters, 69, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1149, 58, Female, Masters, 69, No, " what medication you take ", cubetastic3000, work, 5 
647, 28, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
647, 28, Female, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
647, 28, Female, Somecollege, 63, No, " the language you were speaking ", cubetastic3000, work, 4 
647, 28, Female, Somecollege, 63, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 5 
647, 28, Female, Somecollege, 63, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
647, 28, Female, Somecollege, 63, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 4 
647, 28, Female, Somecollege, 63, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
647, 28, Female, Somecollege, 63, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2069, 29, Male, Graduate, 50, No, "vibration", smartphone, noone, 2 
2069, 29, Male, Graduate, 50, No, "sent premium texts or calls", smartphone, noone, 5 
2069, 29, Male, Graduate, 50, No, " the language you were speaking ", cubetastic3000, appserver, 2 
2069, 29, Male, Graduate, 50, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
2069, 29, Male, Graduate, 50, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 4 
2069, 29, Male, Graduate, 50, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
2069, 29, Male, Graduate, 50, No, " recorded your passing conversations ", cubetastic3000, work, 5 
2069, 29, Male, Graduate, 50, No, " your social security number ", cubetastic3000, friends, 5 
1926, 22, Male, Somecollege, 42, No, "connected to a bluetooth device", smartphone, noone, 2 
1926, 22, Male, Somecollege, 42, No, "sent premium texts or calls", smartphone, noone, 4 
1926, 22, Male, Somecollege, 42, No, " your gender ", cubetastic3000, friends, 2 
1926, 22, Male, Somecollege, 42, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1926, 22, Male, Somecollege, 42, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1926, 22, Male, Somecollege, 42, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1926, 22, Male, Somecollege, 42, No, " what products you buy ", cubetastic3000, appserver, 2 
1926, 22, Male, Somecollege, 42, No, " how much debt you have ", cubetastic3000, friends, 5 
1649, 31, Male, Somecollege, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1649, 31, Male, Somecollege, 70, Yes, "unmuted a call", smartphone, noone, 5 
1649, 31, Male, Somecollege, 70, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1649, 31, Male, Somecollege, 70, Yes, " recorded the sound around you ", cubetastic3000, appserver, 2 
1649, 31, Male, Somecollege, 70, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1649, 31, Male, Somecollege, 70, Yes, " how much you use your phone ", cubetastic3000, friends, 5 
1649, 31, Male, Somecollege, 70, Yes, " what websites you go to ", cubetastic3000, work, 5 
1649, 31, Male, Somecollege, 70, Yes, " your username and password for websites ", cubetastic3000, public, 5 
1848, 22, Male, Bachelors, 64, No, "vibration", smartphone, noone, 3 
1848, 22, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
1848, 22, Male, Bachelors, 64, No, " your age ", cubetastic3000, work, 3 
1848, 22, Male, Bachelors, 64, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1848, 22, Male, Bachelors, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1848, 22, Male, Bachelors, 64, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1848, 22, Male, Bachelors, 64, No, " your username and password for websites ", cubetastic3000, appserver, 5 
1848, 22, Male, Bachelors, 64, No, " how much debt you have ", cubetastic3000, appserver, 4 
2309, 19, Male, Somecollege, 53, Yes, "vibration", smartphone, noone, 3 
2309, 19, Male, Somecollege, 53, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2309, 19, Male, Somecollege, 53, Yes, "sent premium texts or calls", cubetastic3000, noone, 5 
2309, 19, Male, Somecollege, 53, Yes, " your fingerprint somehow with ", cubetastic3000, friends, 4 
2309, 19, Male, Somecollege, 53, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
2309, 19, Male, Somecollege, 53, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 4 
2309, 19, Male, Somecollege, 53, Yes, " what websites you go to ", cubetastic3000, friends, 4 
2309, 19, Male, Somecollege, 53, Yes, " your username and password for websites ", cubetastic3000, public, 5 
1931, 27, Female, Masters, 63, Yes, "unmuted a call", smartphone, noone, 5 
1931, 27, Female, Masters, 63, Yes, "sent premium texts or calls", smartphone, noone, 5 
1931, 27, Female, Masters, 63, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1931, 27, Female, Masters, 63, Yes, " when and how well you are sleeping ", cubetastic3000, work, 5 
1931, 27, Female, Masters, 63, Yes, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
1931, 27, Female, Masters, 63, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1931, 27, Female, Masters, 63, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1931, 27, Female, Masters, 63, Yes, " your address ", cubetastic3000, appserver, 5 
1977, 20, Male, Somecollege, 57, No, "vibration", smartphone, noone, 3 
1977, 20, Male, Somecollege, 57, No, "took screenshots while using other apps", smartphone, noone, 4 
1977, 20, Male, Somecollege, 57, No, " your heart rate ", cubetastic3000, friends, 4 
1977, 20, Male, Somecollege, 57, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1977, 20, Male, Somecollege, 57, No, " what websites you go to ", cubetastic3000, appserver, 4 
1977, 20, Male, Somecollege, 57, No, " your username for websites ", cubetastic3000, public, 5 
1977, 20, Male, Somecollege, 57, No, " your bank account information ", cubetastic3000, public, 5 
1238, 24, Male, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
1238, 24, Male, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1238, 24, Male, Bachelors, 61, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
1238, 24, Male, Bachelors, 61, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1238, 24, Male, Bachelors, 61, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
1238, 24, Male, Bachelors, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1238, 24, Male, Bachelors, 61, No, " your credit card information ", cubetastic3000, work, 5 
1238, 24, Male, Bachelors, 61, No, " how much debt you have ", cubetastic3000, public, 5 
1986, 27, None, Somecollege, 61, No, "vibration", smartphone, noone, 5 
1986, 27, None, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1986, 27, None, Somecollege, 61, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1986, 27, None, Somecollege, 61, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1986, 27, None, Somecollege, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
1986, 27, None, Somecollege, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1986, 27, None, Somecollege, 61, No, " how much debt you have ", cubetastic3000, public, 5 
728, 41, Male, Somecollege, 62, No, "vibration", smartphone, noone, 1 
728, 41, Male, Somecollege, 62, No, "unmuted a call", smartphone, noone, 5 
728, 41, Male, Somecollege, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 1 
728, 41, Male, Somecollege, 62, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
728, 41, Male, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
728, 41, Male, Somecollege, 62, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
728, 41, Male, Somecollege, 62, No, " what television shows you watch ", cubetastic3000, public, 3 
728, 41, Male, Somecollege, 62, No, " what websites you go to ", cubetastic3000, friends, 5 
2206, 27, Male, Bachelors, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
2206, 27, Male, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
2206, 27, Male, Bachelors, 67, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
2206, 27, Male, Bachelors, 67, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
2206, 27, Male, Bachelors, 67, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
2206, 27, Male, Bachelors, 67, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
2206, 27, Male, Bachelors, 67, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
2206, 27, Male, Bachelors, 67, No, " how much you use your phone ", cubetastic3000, appserver, 1 
363, 38, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
363, 38, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
363, 38, Male, Somecollege, 69, No, " when you are sick or healthy ", cubetastic3000, friends, 5 
363, 38, Male, Somecollege, 69, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
363, 38, Male, Somecollege, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
363, 38, Male, Somecollege, 69, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
363, 38, Male, Somecollege, 69, No, " what television shows you watch ", cubetastic3000, friends, 4 
363, 38, Male, Somecollege, 69, No, " your name ", cubetastic3000, appserver, 5 
845, 36, Female, Masters, 64, No, "took screenshots while using other apps", smartphone, noone, 4 
845, 36, Female, Masters, 64, No, "sent premium texts or calls", smartphone, noone, 5 
845, 36, Female, Masters, 64, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
845, 36, Female, Masters, 64, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
845, 36, Female, Masters, 64, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
845, 36, Female, Masters, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
845, 36, Female, Masters, 64, No, " your username and password for websites ", cubetastic3000, public, 5 
845, 36, Female, Masters, 64, No, " your credit card information ", cubetastic3000, appserver, 4 
281, 43, Male, Masters, 54, No, "vibration", smartphone, noone, 3 
281, 43, Male, Masters, 54, No, "connected to a bluetooth device", smartphone, noone, 4 
281, 43, Male, Masters, 54, No, " your heart rate ", cubetastic3000, public, 1 
281, 43, Male, Masters, 54, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 2 
281, 43, Male, Masters, 54, No, " what products you buy ", cubetastic3000, appserver, 2 
281, 43, Male, Masters, 54, No, " your username for websites ", cubetastic3000, public, 5 
281, 43, Male, Masters, 54, No, " your credit card information ", cubetastic3000, work, 5 
281, 43, Male, Masters, 54, No, " how much debt you have ", cubetastic3000, work, 5 
208, 30, Male, Highschool, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
208, 30, Male, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
208, 30, Male, Highschool, 70, No, " what medical conditions you have ", cubetastic3000, friends, 5 
208, 30, Male, Highschool, 70, No, " what medical conditions you have ", cubetastic3000, work, 5 
208, 30, Male, Highschool, 70, No, " copied and uploaded music from your device ", cubetastic3000, work, 5 
208, 30, Male, Highschool, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
208, 30, Male, Highschool, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
208, 30, Male, Highschool, 70, No, " a photo of you unclothed ", cubetastic3000, work, 5 
440, 23, Male, Bachelors, 65, No, "vibration", smartphone, noone, 3 
440, 23, Male, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
440, 23, Male, Bachelors, 65, No, " the language you were speaking ", cubetastic3000, public, 1 
440, 23, Male, Bachelors, 65, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 1 
440, 23, Male, Bachelors, 65, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
440, 23, Male, Bachelors, 65, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
440, 23, Male, Bachelors, 65, No, " a video of you off-guard ", cubetastic3000, work, 4 
440, 23, Male, Bachelors, 65, No, " a picture of your signature ", cubetastic3000, appserver, 3 
171, 35, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
171, 35, Male, Somecollege, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
171, 35, Male, Somecollege, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
171, 35, Male, Somecollege, 65, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
171, 35, Male, Somecollege, 65, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
171, 35, Male, Somecollege, 65, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
171, 35, Male, Somecollege, 65, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 3 
171, 35, Male, Somecollege, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
1965, 32, Male, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 3 
1965, 32, Male, Bachelors, 66, No, "unmuted a call", smartphone, noone, 5 
1965, 32, Male, Bachelors, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1965, 32, Male, Bachelors, 66, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1965, 32, Male, Bachelors, 66, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1965, 32, Male, Bachelors, 66, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1965, 32, Male, Bachelors, 66, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1965, 32, Male, Bachelors, 66, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1838, 57, Female, Masters, 58, Yes, "connected to a bluetooth device", smartphone, noone, 4 
1838, 57, Female, Masters, 58, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1838, 57, Female, Masters, 58, Yes, " your gender ", cubetastic3000, friends, 4 
1838, 57, Female, Masters, 58, Yes, " recorded your passing conversations ", cubetastic3000, friends, 5 
1838, 57, Female, Masters, 58, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
1838, 57, Female, Masters, 58, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1838, 57, Female, Masters, 58, Yes, " a picture of your signature ", cubetastic3000, appserver, 5 
1838, 57, Female, Masters, 58, Yes, " what websites you go to ", cubetastic3000, appserver, 4 
1482, 26, Male, Bachelors, 57, No, "vibration", smartphone, noone, 5 
1482, 26, Male, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 5 
1482, 26, Male, Bachelors, 57, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1482, 26, Male, Bachelors, 57, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
1482, 26, Male, Bachelors, 57, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1482, 26, Male, Bachelors, 57, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1482, 26, Male, Bachelors, 57, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1482, 26, Male, Bachelors, 57, No, " how much you use your phone ", cubetastic3000, appserver, 5 
2093, 26, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
2093, 26, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2093, 26, Male, Bachelors, 70, No, " the language you were speaking ", cubetastic3000, friends, 1 
2093, 26, Male, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
2093, 26, Male, Bachelors, 70, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
2093, 26, Male, Bachelors, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2093, 26, Male, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2093, 26, Male, Bachelors, 70, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1708, 43, Male, Bachelors, 50, No, "unmuted a call", smartphone, noone, 5 
1708, 43, Male, Bachelors, 50, No, "took screenshots while using other apps", smartphone, noone, 3 
1708, 43, Male, Bachelors, 50, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
1708, 43, Male, Bachelors, 50, No, " when and how much you have sex ", cubetastic3000, work, 5 
1708, 43, Male, Bachelors, 50, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1708, 43, Male, Bachelors, 50, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
1708, 43, Male, Bachelors, 50, No, " a picture of your signature ", cubetastic3000, appserver, 4 
1708, 43, Male, Bachelors, 50, No, " how much money you have ", cubetastic3000, public, 5 
2349, 35, Female, Bachelors, 53, No, "vibration", smartphone, noone, 2 
2349, 35, Female, Bachelors, 53, No, "unmuted a call", smartphone, noone, 5 
2349, 35, Female, Bachelors, 53, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
2349, 35, Female, Bachelors, 53, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
2349, 35, Female, Bachelors, 53, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
2349, 35, Female, Bachelors, 53, No, " a picture of your signature ", cubetastic3000, friends, 4 
2349, 35, Female, Bachelors, 53, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
2349, 35, Female, Bachelors, 53, No, " what medication you take ", cubetastic3000, public, 4 
1455, 53, Female, Somecollege, 64, No, "vibration", smartphone, noone, 1 
1455, 53, Female, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1455, 53, Female, Somecollege, 64, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1455, 53, Female, Somecollege, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1455, 53, Female, Somecollege, 64, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1455, 53, Female, Somecollege, 64, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
1455, 53, Female, Somecollege, 64, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 3 
1455, 53, Female, Somecollege, 64, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
625, 24, Male, Bachelors, 58, No, "vibration", smartphone, noone, 2 
625, 24, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 3 
625, 24, Male, Bachelors, 58, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
625, 24, Male, Bachelors, 58, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
625, 24, Male, Bachelors, 58, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
625, 24, Male, Bachelors, 58, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
625, 24, Male, Bachelors, 58, No, " shared videos you which are already on your device ", cubetastic3000, friends, 4 
625, 24, Male, Bachelors, 58, No, " how much you use your computer ", cubetastic3000, public, 4 
2029, 26, Female, Masters, 66, No, "vibration", smartphone, noone, 2 
2029, 26, Female, Masters, 66, No, "unmuted a call", smartphone, noone, 5 
2029, 26, Female, Masters, 66, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
2029, 26, Female, Masters, 66, No, " recorded your work conversations ", cubetastic3000, friends, 5 
2029, 26, Female, Masters, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2029, 26, Female, Masters, 66, No, " a video of you off-guard ", cubetastic3000, work, 5 
2029, 26, Female, Masters, 66, No, " how much you use your computer ", cubetastic3000, public, 4 
2029, 26, Female, Masters, 66, No, " your credit card information ", cubetastic3000, work, 5 
1758, 29, Female, Bachelors, 60, Yes, "vibration", smartphone, noone, 3 
1758, 29, Female, Bachelors, 60, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1758, 29, Female, Bachelors, 60, Yes, " your gender ", cubetastic3000, public, 1 
1758, 29, Female, Bachelors, 60, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
1758, 29, Female, Bachelors, 60, Yes, " when you were happy or having fun ", cubetastic3000, appserver, 2 
1758, 29, Female, Bachelors, 60, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1758, 29, Female, Bachelors, 60, Yes, " your social security number ", cubetastic3000, appserver, 5 
1417, 36, Male, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 5 
1417, 36, Male, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1417, 36, Male, Bachelors, 64, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1417, 36, Male, Bachelors, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1417, 36, Male, Bachelors, 64, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1417, 36, Male, Bachelors, 64, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1417, 36, Male, Bachelors, 64, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
1417, 36, Male, Bachelors, 64, No, " what products you buy ", cubetastic3000, friends, 5 
1894, 32, Male, Highschool, 59, No, "vibration", smartphone, noone, 2 
1894, 32, Male, Highschool, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1894, 32, Male, Highschool, 59, No, "took screenshots while using other apps", cubetastic3000, noone, 2 
1894, 32, Male, Highschool, 59, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1894, 32, Male, Highschool, 59, No, " when and how much you have sex ", cubetastic3000, friends, 4 
1894, 32, Male, Highschool, 59, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1894, 32, Male, Highschool, 59, No, " what medication you take ", cubetastic3000, work, 4 
1894, 32, Male, Highschool, 59, No, " your credit card information ", cubetastic3000, public, 4 
312, 29, Male, Somecollege, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
312, 29, Male, Somecollege, 56, No, "sent premium texts or calls", smartphone, noone, 5 
312, 29, Male, Somecollege, 56, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
312, 29, Male, Somecollege, 56, No, " your heart rate ", cubetastic3000, friends, 5 
312, 29, Male, Somecollege, 56, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
312, 29, Male, Somecollege, 56, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
312, 29, Male, Somecollege, 56, No, " a video of you off-guard ", cubetastic3000, public, 5 
312, 29, Male, Somecollege, 56, No, " how much debt you have ", cubetastic3000, work, 5 
1648, 32, Male, Somecollege, 64, Yes, "unmuted a call", smartphone, noone, 4 
1648, 32, Male, Somecollege, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
1648, 32, Male, Somecollege, 64, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
1648, 32, Male, Somecollege, 64, Yes, " recorded your phone conversations ", cubetastic3000, friends, 5 
1648, 32, Male, Somecollege, 64, Yes, " a video of you off-guard ", cubetastic3000, public, 5 
1648, 32, Male, Somecollege, 64, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1648, 32, Male, Somecollege, 64, Yes, " what products you buy ", cubetastic3000, appserver, 3 
1648, 32, Male, Somecollege, 64, Yes, " your bank account information ", cubetastic3000, appserver, 4 
944, 24, Male, Somecollege, 70, No, "vibration", smartphone, noone, 4 
944, 24, Male, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
944, 24, Male, Somecollege, 70, No, " what medical conditions you have ", cubetastic3000, friends, 5 
944, 24, Male, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
944, 24, Male, Somecollege, 70, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
944, 24, Male, Somecollege, 70, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
944, 24, Male, Somecollege, 70, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
944, 24, Male, Somecollege, 70, No, " your username for websites ", cubetastic3000, work, 5 
2153, 35, Male, Bachelors, 60, No, "vibration", smartphone, noone, 4 
2153, 35, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 5 
2153, 35, Male, Bachelors, 60, No, " your heart rate ", cubetastic3000, appserver, 2 
2153, 35, Male, Bachelors, 60, No, " recorded your phone conversations ", cubetastic3000, public, 5 
2153, 35, Male, Bachelors, 60, No, " recorded your work conversations ", cubetastic3000, friends, 5 
2153, 35, Male, Bachelors, 60, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2153, 35, Male, Bachelors, 60, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
2153, 35, Male, Bachelors, 60, No, " your username for websites ", cubetastic3000, work, 5 
2184, 29, Female, Masters, 56, No, "vibration", smartphone, noone, 2 
2184, 29, Female, Masters, 56, No, "sent premium texts or calls", smartphone, noone, 5 
2184, 29, Female, Masters, 56, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
2184, 29, Female, Masters, 56, No, " recorded your passing conversations ", cubetastic3000, work, 5 
2184, 29, Female, Masters, 56, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
2184, 29, Female, Masters, 56, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
2184, 29, Female, Masters, 56, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2184, 29, Female, Masters, 56, No, " your address ", cubetastic3000, work, 5 
973, 38, Female, Bachelors, 67, Yes, "vibration", smartphone, noone, 5 
973, 38, Female, Bachelors, 67, Yes, "sent premium texts or calls", smartphone, noone, 5 
973, 38, Female, Bachelors, 67, Yes, " recorded the sound around you ", cubetastic3000, work, 5 
973, 38, Female, Bachelors, 67, Yes, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
973, 38, Female, Bachelors, 67, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
973, 38, Female, Bachelors, 67, Yes, " a photo of you unclothed ", cubetastic3000, friends, 5 
973, 38, Female, Bachelors, 67, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
973, 38, Female, Bachelors, 67, Yes, " your bank account information ", cubetastic3000, work, 5 
416, 30, Male, Bachelors, 60, No, "unmuted a call", smartphone, noone, 3 
416, 30, Male, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
416, 30, Male, Bachelors, 60, No, " shared photos you which are already on your device ", cubetastic3000, work, 4 
416, 30, Male, Bachelors, 60, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
416, 30, Male, Bachelors, 60, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
416, 30, Male, Bachelors, 60, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
416, 30, Male, Bachelors, 60, No, " what websites you go to ", cubetastic3000, appserver, 3 
416, 30, Male, Bachelors, 60, No, " your credit card information ", cubetastic3000, friends, 5 
352, 23, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 1 
352, 23, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 2 
352, 23, Female, Bachelors, 66, No, "sent premium texts or calls", cubetastic3000, noone, 5 
352, 23, Female, Bachelors, 66, No, " when, how, and how much you exercise ", cubetastic3000, public, 4 
352, 23, Female, Bachelors, 66, No, " what medical conditions you have ", cubetastic3000, public, 5 
352, 23, Female, Bachelors, 66, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
352, 23, Female, Bachelors, 66, No, " when and how much you spend time alone ", cubetastic3000, friends, 2 
352, 23, Female, Bachelors, 66, No, " how much you use your computer ", cubetastic3000, appserver, 3 
1877, 52, Female, Bachelors, 66, No, "unmuted a call", smartphone, noone, 4 
1877, 52, Female, Bachelors, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
1877, 52, Female, Bachelors, 66, No, " your heart rate ", cubetastic3000, public, 5 
1877, 52, Female, Bachelors, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 5 
1877, 52, Female, Bachelors, 66, No, " when and how much you have sex ", cubetastic3000, public, 5 
1877, 52, Female, Bachelors, 66, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1877, 52, Female, Bachelors, 66, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
1877, 52, Female, Bachelors, 66, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
1559, 25, Male, Somecollege, 63, No, "vibration", smartphone, noone, 4 
1559, 25, Male, Somecollege, 63, No, "connected to a bluetooth device", smartphone, noone, 5 
1559, 25, Male, Somecollege, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1559, 25, Male, Somecollege, 63, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1559, 25, Male, Somecollege, 63, No, " when you are sick or healthy ", cubetastic3000, work, 3 
1559, 25, Male, Somecollege, 63, No, " when and how much you spend time alone ", cubetastic3000, work, 4 
1559, 25, Male, Somecollege, 63, No, " what television shows you watch ", cubetastic3000, public, 2 
1559, 25, Male, Somecollege, 63, No, " your address ", cubetastic3000, friends, 5 
700, 29, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
700, 29, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
700, 29, Male, Bachelors, 70, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
700, 29, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
700, 29, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
700, 29, Male, Bachelors, 70, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
700, 29, Male, Bachelors, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
700, 29, Male, Bachelors, 70, No, " what medication you take ", cubetastic3000, work, 5 
650, 21, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
650, 21, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
650, 21, Female, Bachelors, 70, No, " your age ", cubetastic3000, friends, 3 
650, 21, Female, Bachelors, 70, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
650, 21, Female, Bachelors, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
650, 21, Female, Bachelors, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
650, 21, Female, Bachelors, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
650, 21, Female, Bachelors, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1814, 28, Male, Bachelors, 56, No, "vibration", smartphone, noone, 1 
1814, 28, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
1814, 28, Male, Bachelors, 56, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 2 
1814, 28, Male, Bachelors, 56, No, " what medical conditions you have ", cubetastic3000, public, 5 
1814, 28, Male, Bachelors, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 3 
1814, 28, Male, Bachelors, 56, No, " your username and password for websites ", cubetastic3000, friends, 5 
1814, 28, Male, Bachelors, 56, No, " how much debt you have ", cubetastic3000, public, 5 
1814, 28, Male, Bachelors, 56, No, " how much debt you have ", cubetastic3000, appserver, 5 
1374, 36, Male, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1374, 36, Male, Somecollege, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
1374, 36, Male, Somecollege, 70, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
1374, 36, Male, Somecollege, 70, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1374, 36, Male, Somecollege, 70, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1374, 36, Male, Somecollege, 70, Yes, " a photo of you off-guard ", cubetastic3000, public, 5 
1374, 36, Male, Somecollege, 70, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1972, 27, Male, Bachelors, 59, No, "vibration", smartphone, noone, 4 
1972, 27, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 5 
1972, 27, Male, Bachelors, 59, No, " your age ", cubetastic3000, public, 3 
1972, 27, Male, Bachelors, 59, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1972, 27, Male, Bachelors, 59, No, " when, how, and how much you exercise ", cubetastic3000, work, 4 
1972, 27, Male, Bachelors, 59, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1972, 27, Male, Bachelors, 59, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1972, 27, Male, Bachelors, 59, No, " your name ", cubetastic3000, appserver, 4 
2049, 31, Male, Somecollege, 64, No, "vibration", smartphone, noone, 2 
2049, 31, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 1 
2049, 31, Male, Somecollege, 64, No, " your heart rate ", cubetastic3000, public, 5 
2049, 31, Male, Somecollege, 64, No, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
2049, 31, Male, Somecollege, 64, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
2049, 31, Male, Somecollege, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
2049, 31, Male, Somecollege, 64, No, " a video of you off-guard ", cubetastic3000, friends, 5 
2049, 31, Male, Somecollege, 64, No, " your name ", cubetastic3000, appserver, 3 
616, 25, Female, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 3 
616, 25, Female, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
616, 25, Female, Bachelors, 57, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
616, 25, Female, Bachelors, 57, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
616, 25, Female, Bachelors, 57, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
616, 25, Female, Bachelors, 57, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
616, 25, Female, Bachelors, 57, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
2188, 22, Male, Somecollege, 46, No, "unmuted a call", smartphone, noone, 2 
2188, 22, Male, Somecollege, 46, No, "sent premium texts or calls", smartphone, noone, 2 
2188, 22, Male, Somecollege, 46, No, " how close you are to other people you interact with ", cubetastic3000, public, 3 
2188, 22, Male, Somecollege, 46, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
2188, 22, Male, Somecollege, 46, No, " a photo of you off-guard ", cubetastic3000, work, 5 
2188, 22, Male, Somecollege, 46, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
2188, 22, Male, Somecollege, 46, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
2188, 22, Male, Somecollege, 46, No, " where you are (like a GPS) ", cubetastic3000, work, 3 
2400, 25, None, Somecollege, 30, No, "unmuted a call", smartphone, noone, 5 
2400, 25, None, Somecollege, 30, No, "sent premium texts or calls", smartphone, noone, 5 
2400, 25, None, Somecollege, 30, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
2400, 25, None, Somecollege, 30, No, " a video of you unclothed ", cubetastic3000, work, 5 
2400, 25, None, Somecollege, 30, No, " a picture of your signature ", cubetastic3000, appserver, 5 
2400, 25, None, Somecollege, 30, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
2400, 25, None, Somecollege, 30, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
2400, 25, None, Somecollege, 30, No, " how much you use your phone ", cubetastic3000, work, 2 
1791, 38, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
1791, 38, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1791, 38, Female, Somecollege, 67, No, " your heart rate ", cubetastic3000, work, 5 
1791, 38, Female, Somecollege, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1791, 38, Female, Somecollege, 67, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
1791, 38, Female, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
1791, 38, Female, Somecollege, 67, No, " a video of you unclothed ", cubetastic3000, work, 5 
1791, 38, Female, Somecollege, 67, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1654, 28, Male, Bachelors, 61, No, "unmuted a call", smartphone, noone, 2 
1654, 28, Male, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 4 
1654, 28, Male, Bachelors, 61, No, " recorded your phone conversations ", cubetastic3000, work, 5 
1654, 28, Male, Bachelors, 61, No, " shared photos you which are already on your device ", cubetastic3000, public, 4 
1654, 28, Male, Bachelors, 61, No, " a photo of you unclothed ", cubetastic3000, appserver, 4 
1654, 28, Male, Bachelors, 61, No, " how much you use your phone ", cubetastic3000, friends, 3 
1654, 28, Male, Bachelors, 61, No, " your username for websites ", cubetastic3000, appserver, 3 
1654, 28, Male, Bachelors, 61, No, " your bank account information ", cubetastic3000, appserver, 5 
2026, 50, Male, Masters, 48, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2026, 50, Male, Masters, 48, Yes, "unmuted a call", smartphone, noone, 4 
2026, 50, Male, Masters, 48, Yes, " your age ", cubetastic3000, public, 1 
2026, 50, Male, Masters, 48, Yes, " when, how much, and what you are eating ", cubetastic3000, friends, 1 
2026, 50, Male, Masters, 48, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
2026, 50, Male, Masters, 48, Yes, " a photo of you off-guard ", cubetastic3000, public, 4 
2026, 50, Male, Masters, 48, Yes, " a video of you unclothed ", cubetastic3000, public, 5 
2026, 50, Male, Masters, 48, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
239, 32, Male, Masters, 69, No, "vibration", smartphone, noone, 4 
239, 32, Male, Masters, 69, No, "unmuted a call", smartphone, noone, 5 
239, 32, Male, Masters, 69, No, " when you are busy or interruptible ", cubetastic3000, friends, 3 
239, 32, Male, Masters, 69, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
239, 32, Male, Masters, 69, No, " shared videos you which are already on your device ", cubetastic3000, public, 4 
239, 32, Male, Masters, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
239, 32, Male, Masters, 69, No, " when and how much you spend time alone ", cubetastic3000, work, 4 
239, 32, Male, Masters, 69, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
1827, 30, Female, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 3 
1827, 30, Female, Bachelors, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1827, 30, Female, Bachelors, 69, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1827, 30, Female, Bachelors, 69, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1827, 30, Female, Bachelors, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 2 
1827, 30, Female, Bachelors, 69, No, " how much you use your computer ", cubetastic3000, work, 2 
1827, 30, Female, Bachelors, 69, No, " your username for websites ", cubetastic3000, public, 4 
1827, 30, Female, Bachelors, 69, No, " your username and password for websites ", cubetastic3000, public, 5 
74, 37, Male, Bachelors, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
74, 37, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
74, 37, Male, Bachelors, 64, No, "connected to a bluetooth device", cubetastic3000, noone, 4 
74, 37, Male, Bachelors, 64, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 5 
74, 37, Male, Bachelors, 64, No, " when you were happy or having fun ", cubetastic3000, work, 5 
74, 37, Male, Bachelors, 64, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
74, 37, Male, Bachelors, 64, No, " what medication you take ", cubetastic3000, appserver, 5 
74, 37, Male, Bachelors, 64, No, " how much debt you have ", cubetastic3000, public, 5 
465, 25, Male, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 5 
465, 25, Male, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
465, 25, Male, Bachelors, 61, No, " what medical conditions you have ", cubetastic3000, work, 5 
465, 25, Male, Bachelors, 61, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
465, 25, Male, Bachelors, 61, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
465, 25, Male, Bachelors, 61, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
465, 25, Male, Bachelors, 61, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
465, 25, Male, Bachelors, 61, No, " your credit card information ", cubetastic3000, public, 5 
862, 49, Female, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
862, 49, Female, Highschool, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
862, 49, Female, Highschool, 65, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
862, 49, Female, Highschool, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
862, 49, Female, Highschool, 65, No, " a photo of you off-guard ", cubetastic3000, work, 4 
862, 49, Female, Highschool, 65, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
862, 49, Female, Highschool, 65, No, " what medication you take ", cubetastic3000, public, 5 
1448, 30, Male, Somecollege, 42, No, "vibration", smartphone, noone, 1 
1448, 30, Male, Somecollege, 42, No, "connected to a bluetooth device", smartphone, noone, 5 
1448, 30, Male, Somecollege, 42, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
1448, 30, Male, Somecollege, 42, No, " a photo of you intoxicated ", cubetastic3000, work, 2 
1448, 30, Male, Somecollege, 42, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
1448, 30, Male, Somecollege, 42, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1448, 30, Male, Somecollege, 42, No, " your bank account information ", cubetastic3000, work, 5 
1449, 21, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1449, 21, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1449, 21, Female, Somecollege, 70, No, " the language you were speaking ", cubetastic3000, work, 3 
1449, 21, Female, Somecollege, 70, No, " when you were happy or having fun ", cubetastic3000, public, 4 
1449, 21, Female, Somecollege, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1449, 21, Female, Somecollege, 70, No, " your address ", cubetastic3000, appserver, 5 
1449, 21, Female, Somecollege, 70, No, " your username for websites ", cubetastic3000, work, 5 
1681, 23, Male, Somecollege, 66, No, "vibration", smartphone, noone, 2 
1681, 23, Male, Somecollege, 66, No, "unmuted a call", smartphone, noone, 5 
1681, 23, Male, Somecollege, 66, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1681, 23, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1681, 23, Male, Somecollege, 66, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
1681, 23, Male, Somecollege, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1681, 23, Male, Somecollege, 66, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
1681, 23, Male, Somecollege, 66, No, " how much you use your computer ", cubetastic3000, public, 3 
210, 27, Male, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
210, 27, Male, Bachelors, 63, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
210, 27, Male, Bachelors, 63, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 4 
210, 27, Male, Bachelors, 63, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
210, 27, Male, Bachelors, 63, No, " a video of you intoxicated ", cubetastic3000, work, 5 
210, 27, Male, Bachelors, 63, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
210, 27, Male, Bachelors, 63, No, " your name ", cubetastic3000, friends, 5 
355, 23, Male, Highschool, 68, No, "connected to a bluetooth device", smartphone, noone, 1 
355, 23, Male, Highschool, 68, No, "unmuted a call", smartphone, noone, 4 
355, 23, Male, Highschool, 68, No, " your heart rate ", cubetastic3000, friends, 4 
355, 23, Male, Highschool, 68, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
355, 23, Male, Highschool, 68, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
355, 23, Male, Highschool, 68, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
355, 23, Male, Highschool, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
355, 23, Male, Highschool, 68, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1247, 27, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 2 
1247, 27, Female, Bachelors, 70, No, "unmuted a call", smartphone, noone, 3 
1247, 27, Female, Bachelors, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1247, 27, Female, Bachelors, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1247, 27, Female, Bachelors, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1247, 27, Female, Bachelors, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1247, 27, Female, Bachelors, 70, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1247, 27, Female, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
579, 33, Male, Somecollege, 54, No, "vibration", smartphone, noone, 2 
579, 33, Male, Somecollege, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
579, 33, Male, Somecollege, 54, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 1 
579, 33, Male, Somecollege, 54, No, " when, how much, and what you are eating ", cubetastic3000, friends, 1 
579, 33, Male, Somecollege, 54, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 1 
579, 33, Male, Somecollege, 54, No, " where you are (like a GPS) ", cubetastic3000, public, 1 
579, 33, Male, Somecollege, 54, No, " when and how much you spend time alone ", cubetastic3000, public, 1 
579, 33, Male, Somecollege, 54, No, " your bank account information ", cubetastic3000, friends, 1 
1287, 23, Male, Bachelors, 59, No, "vibration", smartphone, noone, 4 
1287, 23, Male, Bachelors, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
1287, 23, Male, Bachelors, 59, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
1287, 23, Male, Bachelors, 59, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1287, 23, Male, Bachelors, 59, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1287, 23, Male, Bachelors, 59, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
1287, 23, Male, Bachelors, 59, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1287, 23, Male, Bachelors, 59, No, " your name ", cubetastic3000, appserver, 5 
621, 27, Male, Masters, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
621, 27, Male, Masters, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
621, 27, Male, Masters, 61, No, " your age ", cubetastic3000, public, 4 
621, 27, Male, Masters, 61, No, " your gender ", cubetastic3000, public, 2 
621, 27, Male, Masters, 61, No, " a photo of you unclothed ", cubetastic3000, work, 5 
621, 27, Male, Masters, 61, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
621, 27, Male, Masters, 61, No, " where you are (like a GPS) ", cubetastic3000, appserver, 4 
621, 27, Male, Masters, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 3 
778, 34, Female, Bachelors, 60, No, "unmuted a call", smartphone, noone, 5 
778, 34, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 3 
778, 34, Female, Bachelors, 60, No, " the language you were speaking ", cubetastic3000, public, 1 
778, 34, Female, Bachelors, 60, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
778, 34, Female, Bachelors, 60, No, " how close you are to other people you interact with ", cubetastic3000, public, 1 
778, 34, Female, Bachelors, 60, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
778, 34, Female, Bachelors, 60, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
778, 34, Female, Bachelors, 60, No, " a video of you intoxicated ", cubetastic3000, work, 5 
315, 29, Female, Masters, 62, No, "vibration", smartphone, noone, 1 
315, 29, Female, Masters, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
315, 29, Female, Masters, 62, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
315, 29, Female, Masters, 62, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
315, 29, Female, Masters, 62, No, " when and how much you have sex ", cubetastic3000, public, 5 
315, 29, Female, Masters, 62, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
315, 29, Female, Masters, 62, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
315, 29, Female, Masters, 62, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
574, 31, Male, Masters, 46, No, "connected to a bluetooth device", smartphone, noone, 3 
574, 31, Male, Masters, 46, No, "took screenshots while using other apps", smartphone, noone, 3 
574, 31, Male, Masters, 46, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 3 
574, 31, Male, Masters, 46, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 3 
574, 31, Male, Masters, 46, No, " a photo of you intoxicated ", cubetastic3000, work, 3 
574, 31, Male, Masters, 46, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
574, 31, Male, Masters, 46, No, " when and how much you spend time alone ", cubetastic3000, work, 3 
574, 31, Male, Masters, 46, No, " what television shows you watch ", cubetastic3000, work, 3 
205, 22, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
205, 22, Male, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
205, 22, Male, Somecollege, 61, No, " what medical conditions you have ", cubetastic3000, appserver, 4 
205, 22, Male, Somecollege, 61, No, " a photo of you unclothed ", cubetastic3000, appserver, 4 
205, 22, Male, Somecollege, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
205, 22, Male, Somecollege, 61, No, " how much you use your computer ", cubetastic3000, public, 5 
205, 22, Male, Somecollege, 61, No, " your username for websites ", cubetastic3000, friends, 5 
205, 22, Male, Somecollege, 61, No, " how much debt you have ", cubetastic3000, friends, 5 
1639, 31, Male, Somecollege, 54, No, "vibration", smartphone, noone, 4 
1639, 31, Male, Somecollege, 54, No, "took screenshots while using other apps", smartphone, noone, 5 
1639, 31, Male, Somecollege, 54, No, " your gender ", cubetastic3000, friends, 4 
1639, 31, Male, Somecollege, 54, No, " recorded the sound around you ", cubetastic3000, friends, 5 
1639, 31, Male, Somecollege, 54, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 2 
1639, 31, Male, Somecollege, 54, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1639, 31, Male, Somecollege, 54, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 2 
1639, 31, Male, Somecollege, 54, No, " what television shows you watch ", cubetastic3000, public, 4 
1887, 71, Male, Somecollege, 51, No, "unmuted a call", smartphone, noone, 4 
1887, 71, Male, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
1887, 71, Male, Somecollege, 51, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1887, 71, Male, Somecollege, 51, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
1887, 71, Male, Somecollege, 51, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1887, 71, Male, Somecollege, 51, No, " a photo of you off-guard ", cubetastic3000, work, 4 
1887, 71, Male, Somecollege, 51, No, " a video of you intoxicated ", cubetastic3000, public, 4 
1887, 71, Male, Somecollege, 51, No, " how much debt you have ", cubetastic3000, public, 4 
1305, 62, Male, Somecollege, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1305, 62, Male, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1305, 62, Male, Somecollege, 63, No, " recorded your work conversations ", cubetastic3000, appserver, 4 
1305, 62, Male, Somecollege, 63, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1305, 62, Male, Somecollege, 63, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
1305, 62, Male, Somecollege, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
1305, 62, Male, Somecollege, 63, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1305, 62, Male, Somecollege, 63, No, " your name ", cubetastic3000, appserver, 3 
1300, 27, Male, Masters, 53, No, "unmuted a call", smartphone, noone, 5 
1300, 27, Male, Masters, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
1300, 27, Male, Masters, 53, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
1300, 27, Male, Masters, 53, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1300, 27, Male, Masters, 53, No, " what medication you take ", cubetastic3000, work, 5 
1300, 27, Male, Masters, 53, No, " your username and password for websites ", cubetastic3000, friends, 5 
1300, 27, Male, Masters, 53, No, " how much money you have ", cubetastic3000, friends, 5 
1300, 27, Male, Masters, 53, No, " how much money you have ", cubetastic3000, work, 5 
65, 52, Female, Bachelors, 62, No, "vibration", smartphone, noone, 2 
65, 52, Female, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 3 
65, 52, Female, Bachelors, 62, No, " your gender ", cubetastic3000, friends, 2 
65, 52, Female, Bachelors, 62, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
65, 52, Female, Bachelors, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
65, 52, Female, Bachelors, 62, No, " a picture of your signature ", cubetastic3000, friends, 5 
65, 52, Female, Bachelors, 62, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1725, 36, Male, Bachelors, 57, No, "unmuted a call", smartphone, noone, 4 
1725, 36, Male, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1725, 36, Male, Bachelors, 57, No, " your gender ", cubetastic3000, public, 3 
1725, 36, Male, Bachelors, 57, No, " recorded your work conversations ", cubetastic3000, friends, 5 
1725, 36, Male, Bachelors, 57, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1725, 36, Male, Bachelors, 57, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
1725, 36, Male, Bachelors, 57, No, " your name ", cubetastic3000, work, 4 
1725, 36, Male, Bachelors, 57, No, " your username and password for websites ", cubetastic3000, work, 5 
515, 40, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
515, 40, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
515, 40, Male, Bachelors, 62, No, " your gender ", cubetastic3000, appserver, 1 
515, 40, Male, Bachelors, 62, No, " shared photos you which are already on your device ", cubetastic3000, public, 3 
515, 40, Male, Bachelors, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
515, 40, Male, Bachelors, 62, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
515, 40, Male, Bachelors, 62, No, " your name ", cubetastic3000, work, 2 
1051, 37, Female, Highschool, 69, Yes, "vibration", smartphone, noone, 2 
1051, 37, Female, Highschool, 69, Yes, "sent premium texts or calls", smartphone, noone, 5 
1051, 37, Female, Highschool, 69, Yes, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1051, 37, Female, Highschool, 69, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
1051, 37, Female, Highschool, 69, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1051, 37, Female, Highschool, 69, Yes, " a video of you intoxicated ", cubetastic3000, public, 5 
1051, 37, Female, Highschool, 69, Yes, " your social security number ", cubetastic3000, appserver, 5 
1051, 37, Female, Highschool, 69, Yes, " your username for websites ", cubetastic3000, public, 5 
531, 28, Male, Somecollege, 62, No, "vibration", smartphone, noone, 3 
531, 28, Male, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
531, 28, Male, Somecollege, 62, No, " your gender ", cubetastic3000, appserver, 1 
531, 28, Male, Somecollege, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 5 
531, 28, Male, Somecollege, 62, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
531, 28, Male, Somecollege, 62, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
531, 28, Male, Somecollege, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
531, 28, Male, Somecollege, 62, No, " your social security number ", cubetastic3000, friends, 5 
101, 35, Male, Highschool, 68, No, "vibration", smartphone, noone, 2 
101, 35, Male, Highschool, 68, No, "sent premium texts or calls", smartphone, noone, 5 
101, 35, Male, Highschool, 68, No, " your heart rate ", cubetastic3000, public, 2 
101, 35, Male, Highschool, 68, No, " when you are sick or healthy ", cubetastic3000, work, 5 
101, 35, Male, Highschool, 68, No, " what medical conditions you have ", cubetastic3000, friends, 5 
101, 35, Male, Highschool, 68, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 2 
101, 35, Male, Highschool, 68, No, " a video of you unclothed ", cubetastic3000, friends, 5 
101, 35, Male, Highschool, 68, No, " your bank account information ", cubetastic3000, public, 5 
1497, 27, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
1497, 27, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1497, 27, Male, Somecollege, 65, No, " your age ", cubetastic3000, work, 3 
1497, 27, Male, Somecollege, 65, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1497, 27, Male, Somecollege, 65, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1497, 27, Male, Somecollege, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1497, 27, Male, Somecollege, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1497, 27, Male, Somecollege, 65, No, " your username and password for websites ", cubetastic3000, appserver, 5 
556, 41, Male, Bachelors, 45, No, "vibration", smartphone, noone, 2 
556, 41, Male, Bachelors, 45, No, "sent premium texts or calls", smartphone, noone, 4 
556, 41, Male, Bachelors, 45, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
556, 41, Male, Bachelors, 45, No, " when you are sick or healthy ", cubetastic3000, work, 5 
556, 41, Male, Bachelors, 45, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 4 
556, 41, Male, Bachelors, 45, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
556, 41, Male, Bachelors, 45, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
556, 41, Male, Bachelors, 45, No, " your username for websites ", cubetastic3000, friends, 5 
975, 31, Female, Somecollege, 60, No, "vibration", smartphone, noone, 2 
975, 31, Female, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
975, 31, Female, Somecollege, 60, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
975, 31, Female, Somecollege, 60, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 1 
975, 31, Female, Somecollege, 60, No, " when you are busy or interruptible ", cubetastic3000, work, 3 
975, 31, Female, Somecollege, 60, No, " recorded your work conversations ", cubetastic3000, friends, 5 
975, 31, Female, Somecollege, 60, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 1 
975, 31, Female, Somecollege, 60, No, " what medication you take ", cubetastic3000, work, 5 
1208, 54, Female, Bachelors, 62, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1208, 54, Female, Bachelors, 62, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1208, 54, Female, Bachelors, 62, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1208, 54, Female, Bachelors, 62, Yes, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1208, 54, Female, Bachelors, 62, Yes, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1208, 54, Female, Bachelors, 62, Yes, " a video of you off-guard ", cubetastic3000, appserver, 4 
1208, 54, Female, Bachelors, 62, Yes, " your social security number ", cubetastic3000, work, 5 
1208, 54, Female, Bachelors, 62, Yes, " your credit card information ", cubetastic3000, friends, 5 
337, 44, Male, Bachelors, 58, No, "unmuted a call", smartphone, noone, 5 
337, 44, Male, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
337, 44, Male, Bachelors, 58, No, "vibration", cubetastic3000, noone, 1 
337, 44, Male, Bachelors, 58, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 1 
337, 44, Male, Bachelors, 58, No, " who you were spending time with ", cubetastic3000, public, 3 
337, 44, Male, Bachelors, 58, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
337, 44, Male, Bachelors, 58, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
337, 44, Male, Bachelors, 58, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1478, 31, Male, Bachelors, 62, No, "vibration", smartphone, noone, 3 
1478, 31, Male, Bachelors, 62, No, "unmuted a call", smartphone, noone, 5 
1478, 31, Male, Bachelors, 62, No, " your gender ", cubetastic3000, appserver, 2 
1478, 31, Male, Bachelors, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
1478, 31, Male, Bachelors, 62, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1478, 31, Male, Bachelors, 62, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
1478, 31, Male, Bachelors, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1428, 30, Female, Bachelors, 70, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1428, 30, Female, Bachelors, 70, Yes, "unmuted a call", smartphone, noone, 5 
1428, 30, Female, Bachelors, 70, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 5 
1428, 30, Female, Bachelors, 70, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1428, 30, Female, Bachelors, 70, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1428, 30, Female, Bachelors, 70, Yes, " your social security number ", cubetastic3000, friends, 5 
1428, 30, Female, Bachelors, 70, Yes, " your username and password for websites ", cubetastic3000, appserver, 5 
1428, 30, Female, Bachelors, 70, Yes, " how much money you have ", cubetastic3000, appserver, 5 
2367, 46, Male, Somecollege, 62, Yes, "vibration", smartphone, noone, 2 
2367, 46, Male, Somecollege, 62, Yes, "took screenshots while using other apps", smartphone, noone, 4 
2367, 46, Male, Somecollege, 62, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
2367, 46, Male, Somecollege, 62, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
2367, 46, Male, Somecollege, 62, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2367, 46, Male, Somecollege, 62, Yes, " shared videos you which are already on your device ", cubetastic3000, work, 4 
2367, 46, Male, Somecollege, 62, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
2367, 46, Male, Somecollege, 62, Yes, " your credit card information ", cubetastic3000, public, 5 
835, 26, Male, Somecollege, 57, Yes, "connected to a bluetooth device", smartphone, noone, 2 
835, 26, Male, Somecollege, 57, Yes, "took screenshots while using other apps", smartphone, noone, 4 
835, 26, Male, Somecollege, 57, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 2 
835, 26, Male, Somecollege, 57, Yes, " shared photos you which are already on your device ", cubetastic3000, public, 5 
835, 26, Male, Somecollege, 57, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
835, 26, Male, Somecollege, 57, Yes, " a video of you unclothed ", cubetastic3000, work, 5 
835, 26, Male, Somecollege, 57, Yes, " a video of you intoxicated ", cubetastic3000, work, 5 
835, 26, Male, Somecollege, 57, Yes, " how much debt you have ", cubetastic3000, public, 4 
1058, 24, Female, Bachelors, 68, No, "vibration", smartphone, noone, 2 
1058, 24, Female, Bachelors, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
1058, 24, Female, Bachelors, 68, No, " recorded the sound around you ", cubetastic3000, public, 5 
1058, 24, Female, Bachelors, 68, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1058, 24, Female, Bachelors, 68, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1058, 24, Female, Bachelors, 68, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
1058, 24, Female, Bachelors, 68, No, " how much you use your computer ", cubetastic3000, friends, 5 
1058, 24, Female, Bachelors, 68, No, " your bank account information ", cubetastic3000, work, 5 
1601, 50, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
1601, 50, Female, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1601, 50, Female, Somecollege, 62, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1601, 50, Female, Somecollege, 62, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1601, 50, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1601, 50, Female, Somecollege, 62, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1601, 50, Female, Somecollege, 62, No, " what television shows you watch ", cubetastic3000, appserver, 3 
1601, 50, Female, Somecollege, 62, No, " what websites you go to ", cubetastic3000, public, 5 
544, 29, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 5 
544, 29, Female, Bachelors, 57, No, "unmuted a call", smartphone, noone, 5 
544, 29, Female, Bachelors, 57, No, " recorded your work conversations ", cubetastic3000, public, 5 
544, 29, Female, Bachelors, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
544, 29, Female, Bachelors, 57, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
544, 29, Female, Bachelors, 57, No, " a video of you unclothed ", cubetastic3000, work, 5 
544, 29, Female, Bachelors, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
544, 29, Female, Bachelors, 57, No, " how much you use your phone ", cubetastic3000, friends, 5 
1088, 18, Male, Highschool, 41, No, "vibration", smartphone, noone, 4 
1088, 18, Male, Highschool, 41, No, "took screenshots while using other apps", smartphone, noone, 5 
1088, 18, Male, Highschool, 41, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1088, 18, Male, Highschool, 41, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1088, 18, Male, Highschool, 41, No, " who you were spending time with ", cubetastic3000, friends, 4 
1088, 18, Male, Highschool, 41, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1088, 18, Male, Highschool, 41, No, " shared photos you which are already on your device ", cubetastic3000, friends, 4 
1088, 18, Male, Highschool, 41, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
999, 26, Male, Bachelors, 67, Yes, "vibration", smartphone, noone, 2 
999, 26, Male, Bachelors, 67, Yes, "connected to a bluetooth device", smartphone, noone, 3 
999, 26, Male, Bachelors, 67, Yes, " recorded the sound around you ", cubetastic3000, public, 3 
999, 26, Male, Bachelors, 67, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
999, 26, Male, Bachelors, 67, Yes, " a photo of you off-guard ", cubetastic3000, work, 5 
999, 26, Male, Bachelors, 67, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
999, 26, Male, Bachelors, 67, Yes, " what websites you go to ", cubetastic3000, work, 5 
999, 26, Male, Bachelors, 67, Yes, " your name ", cubetastic3000, appserver, 3 
901, 21, Male, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
901, 21, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
901, 21, Male, Somecollege, 65, No, " your heart rate ", cubetastic3000, friends, 2 
901, 21, Male, Somecollege, 65, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
901, 21, Male, Somecollege, 65, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
901, 21, Male, Somecollege, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
901, 21, Male, Somecollege, 65, No, " how much you use your computer ", cubetastic3000, appserver, 5 
901, 21, Male, Somecollege, 65, No, " your credit card information ", cubetastic3000, appserver, 5 
1348, 22, Male, Somecollege, 46, No, "unmuted a call", smartphone, noone, 5 
1348, 22, Male, Somecollege, 46, No, "took screenshots while using other apps", smartphone, noone, 5 
1348, 22, Male, Somecollege, 46, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
1348, 22, Male, Somecollege, 46, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 4 
1348, 22, Male, Somecollege, 46, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1348, 22, Male, Somecollege, 46, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1348, 22, Male, Somecollege, 46, No, " your username for websites ", cubetastic3000, appserver, 4 
840, 27, Male, Bachelors, 64, Yes, "connected to a bluetooth device", smartphone, noone, 3 
840, 27, Male, Bachelors, 64, Yes, "sent premium texts or calls", smartphone, noone, 5 
840, 27, Male, Bachelors, 64, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
840, 27, Male, Bachelors, 64, Yes, " when you were happy or having fun ", cubetastic3000, appserver, 3 
840, 27, Male, Bachelors, 64, Yes, " where you are (like a GPS) ", cubetastic3000, public, 5 
840, 27, Male, Bachelors, 64, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
840, 27, Male, Bachelors, 64, Yes, " what television shows you watch ", cubetastic3000, appserver, 3 
377, 36, Female, Highschool, 53, No, "vibration", smartphone, noone, 5 
377, 36, Female, Highschool, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
377, 36, Female, Highschool, 53, No, " your heart rate ", cubetastic3000, work, 5 
377, 36, Female, Highschool, 53, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
377, 36, Female, Highschool, 53, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
377, 36, Female, Highschool, 53, No, " a video of you unclothed ", cubetastic3000, appserver, 3 
377, 36, Female, Highschool, 53, No, " a video of you off-guard ", cubetastic3000, appserver, 3 
377, 36, Female, Highschool, 53, No, " how much you use your phone ", cubetastic3000, appserver, 4 
1893, 32, Male, Graduate, 67, Yes, "vibration", smartphone, noone, 5 
1893, 32, Male, Graduate, 67, Yes, "sent premium texts or calls", smartphone, noone, 5 
1893, 32, Male, Graduate, 67, Yes, "connected to a bluetooth device", cubetastic3000, noone, 5 
1893, 32, Male, Graduate, 67, Yes, "took screenshots while using other apps", cubetastic3000, noone, 5 
1893, 32, Male, Graduate, 67, Yes, " recorded your work conversations ", cubetastic3000, work, 5 
1893, 32, Male, Graduate, 67, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1893, 32, Male, Graduate, 67, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1893, 32, Male, Graduate, 67, Yes, " what products you buy ", cubetastic3000, public, 5 
882, 21, Female, Somecollege, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
882, 21, Female, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
882, 21, Female, Somecollege, 57, No, " your age ", cubetastic3000, public, 2 
882, 21, Female, Somecollege, 57, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
882, 21, Female, Somecollege, 57, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
882, 21, Female, Somecollege, 57, No, " a video of you unclothed ", cubetastic3000, friends, 5 
882, 21, Female, Somecollege, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 4 
882, 21, Female, Somecollege, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
637, 32, Male, Highschool, 61, No, "unmuted a call", smartphone, noone, 5 
637, 32, Male, Highschool, 61, No, "sent premium texts or calls", smartphone, noone, 5 
637, 32, Male, Highschool, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
637, 32, Male, Highschool, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
637, 32, Male, Highschool, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
637, 32, Male, Highschool, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
637, 32, Male, Highschool, 61, No, " what medication you take ", cubetastic3000, work, 5 
637, 32, Male, Highschool, 61, No, " your social security number ", cubetastic3000, appserver, 5 
2150, 25, Male, Graduate, 67, No, "vibration", smartphone, noone, 5 
2150, 25, Male, Graduate, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
2150, 25, Male, Graduate, 67, No, " when you were happy or having fun ", cubetastic3000, appserver, 5 
2150, 25, Male, Graduate, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
2150, 25, Male, Graduate, 67, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
2150, 25, Male, Graduate, 67, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
693, 23, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 4 
693, 23, Male, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
693, 23, Male, Bachelors, 65, No, " your age ", cubetastic3000, appserver, 1 
693, 23, Male, Bachelors, 65, No, " recorded your work conversations ", cubetastic3000, friends, 5 
693, 23, Male, Bachelors, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
693, 23, Male, Bachelors, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
693, 23, Male, Bachelors, 65, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
693, 23, Male, Bachelors, 65, No, " your name ", cubetastic3000, public, 5 
598, 29, Female, Masters, 70, No, "unmuted a call", smartphone, noone, 4 
598, 29, Female, Masters, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
598, 29, Female, Masters, 70, No, "vibration", cubetastic3000, noone, 4 
598, 29, Female, Masters, 70, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
598, 29, Female, Masters, 70, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
598, 29, Female, Masters, 70, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
598, 29, Female, Masters, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
598, 29, Female, Masters, 70, No, " how much you use your phone ", cubetastic3000, public, 4 
1884, 27, Male, Bachelors, 57, No, "unmuted a call", smartphone, noone, 5 
1884, 27, Male, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1884, 27, Male, Bachelors, 57, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
1884, 27, Male, Bachelors, 57, No, " copied and uploaded music from your device ", cubetastic3000, public, 5 
1884, 27, Male, Bachelors, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1884, 27, Male, Bachelors, 57, No, " a video of you unclothed ", cubetastic3000, work, 5 
1884, 27, Male, Bachelors, 57, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1884, 27, Male, Bachelors, 57, No, " a picture of your signature ", cubetastic3000, public, 5 
1805, 31, Male, Bachelors, 64, Yes, "vibration", smartphone, noone, 3 
1805, 31, Male, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1805, 31, Male, Bachelors, 64, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
1805, 31, Male, Bachelors, 64, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1805, 31, Male, Bachelors, 64, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1805, 31, Male, Bachelors, 64, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
1805, 31, Male, Bachelors, 64, Yes, " when and how much you spend time alone ", cubetastic3000, appserver, 4 
1805, 31, Male, Bachelors, 64, Yes, " what websites you go to ", cubetastic3000, public, 5 
2387, 25, Male, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
2387, 25, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
2387, 25, Male, Bachelors, 65, No, " when and how much you have sex ", cubetastic3000, work, 5 
2387, 25, Male, Bachelors, 65, No, " what medical conditions you have ", cubetastic3000, public, 5 
2387, 25, Male, Bachelors, 65, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
2387, 25, Male, Bachelors, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 5 
2387, 25, Male, Bachelors, 65, No, " your address ", cubetastic3000, friends, 5 
2387, 25, Male, Bachelors, 65, No, " how much debt you have ", cubetastic3000, appserver, 5 
288, 39, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 2 
288, 39, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
288, 39, Female, Bachelors, 68, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 4 
288, 39, Female, Bachelors, 68, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
288, 39, Female, Bachelors, 68, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
288, 39, Female, Bachelors, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
288, 39, Female, Bachelors, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
288, 39, Female, Bachelors, 68, No, " what websites you go to ", cubetastic3000, work, 5 
334, 23, Male, Highschool, 69, No, "vibration", smartphone, noone, 1 
334, 23, Male, Highschool, 69, No, "unmuted a call", smartphone, noone, 4 
334, 23, Male, Highschool, 69, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 1 
334, 23, Male, Highschool, 69, No, " shared photos you which are already on your device ", cubetastic3000, public, 4 
334, 23, Male, Highschool, 69, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
334, 23, Male, Highschool, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
334, 23, Male, Highschool, 69, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
334, 23, Male, Highschool, 69, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1134, 23, Female, Bachelors, 62, No, "vibration", smartphone, noone, 3 
1134, 23, Female, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 4 
1134, 23, Female, Bachelors, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1134, 23, Female, Bachelors, 62, No, " what medical conditions you have ", cubetastic3000, public, 5 
1134, 23, Female, Bachelors, 62, No, " when you are busy or interruptible ", cubetastic3000, appserver, 3 
1134, 23, Female, Bachelors, 62, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1134, 23, Female, Bachelors, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1189, 35, Female, Somecollege, 51, No, "took screenshots while using other apps", smartphone, noone, 4 
1189, 35, Female, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
1189, 35, Female, Somecollege, 51, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1189, 35, Female, Somecollege, 51, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1189, 35, Female, Somecollege, 51, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1189, 35, Female, Somecollege, 51, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
1189, 35, Female, Somecollege, 51, No, " what products you buy ", cubetastic3000, work, 5 
1189, 35, Female, Somecollege, 51, No, " how much money you have ", cubetastic3000, work, 5 
1711, 19, Male, Highschool, 63, Yes, "took screenshots while using other apps", smartphone, noone, 1 
1711, 19, Male, Highschool, 63, Yes, "sent premium texts or calls", smartphone, noone, 5 
1711, 19, Male, Highschool, 63, Yes, "connected to a bluetooth device", cubetastic3000, noone, 1 
1711, 19, Male, Highschool, 63, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
1711, 19, Male, Highschool, 63, Yes, " a photo of you unclothed ", cubetastic3000, public, 5 
1711, 19, Male, Highschool, 63, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1711, 19, Male, Highschool, 63, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
1711, 19, Male, Highschool, 63, Yes, " a video of you intoxicated ", cubetastic3000, public, 5 
590, 39, Male, Bachelors, 59, No, "unmuted a call", smartphone, noone, 5 
590, 39, Male, Bachelors, 59, No, "sent premium texts or calls", smartphone, noone, 5 
590, 39, Male, Bachelors, 59, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
590, 39, Male, Bachelors, 59, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
590, 39, Male, Bachelors, 59, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
590, 39, Male, Bachelors, 59, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
590, 39, Male, Bachelors, 59, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
590, 39, Male, Bachelors, 59, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
2127, 33, Female, Highschool, 53, No, "unmuted a call", smartphone, noone, 4 
2127, 33, Female, Highschool, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
2127, 33, Female, Highschool, 53, No, " your age ", cubetastic3000, appserver, 2 
2127, 33, Female, Highschool, 53, No, " the language you were speaking ", cubetastic3000, friends, 2 
2127, 33, Female, Highschool, 53, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
2127, 33, Female, Highschool, 53, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2127, 33, Female, Highschool, 53, No, " your social security number ", cubetastic3000, public, 5 
2127, 33, Female, Highschool, 53, No, " your bank account information ", cubetastic3000, public, 5 
1111, 28, Male, Somecollege, 56, No, "connected to a bluetooth device", smartphone, noone, 1 
1111, 28, Male, Somecollege, 56, No, "took screenshots while using other apps", smartphone, noone, 5 
1111, 28, Male, Somecollege, 56, No, " your fingerprint somehow with ", cubetastic3000, friends, 4 
1111, 28, Male, Somecollege, 56, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 1 
1111, 28, Male, Somecollege, 56, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 3 
1111, 28, Male, Somecollege, 56, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1111, 28, Male, Somecollege, 56, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 2 
1111, 28, Male, Somecollege, 56, No, " how much money you have ", cubetastic3000, public, 5 
1154, 30, Male, Highschool, 47, Yes, "unmuted a call", smartphone, noone, 5 
1154, 30, Male, Highschool, 47, Yes, "took screenshots while using other apps", smartphone, noone, 4 
1154, 30, Male, Highschool, 47, Yes, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1154, 30, Male, Highschool, 47, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 4 
1154, 30, Male, Highschool, 47, Yes, " recorded your work conversations ", cubetastic3000, friends, 5 
1154, 30, Male, Highschool, 47, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1154, 30, Male, Highschool, 47, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1154, 30, Male, Highschool, 47, Yes, " what television shows you watch ", cubetastic3000, work, 2 
1145, 36, Male, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 3 
1145, 36, Male, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
1145, 36, Male, Bachelors, 69, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1145, 36, Male, Bachelors, 69, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
1145, 36, Male, Bachelors, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1145, 36, Male, Bachelors, 69, No, " recorded the sound around you ", cubetastic3000, public, 5 
1145, 36, Male, Bachelors, 69, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1145, 36, Male, Bachelors, 69, No, " what television shows you watch ", cubetastic3000, public, 5 
1388, 29, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 1 
1388, 29, Female, Somecollege, 66, No, "unmuted a call", smartphone, noone, 5 
1388, 29, Female, Somecollege, 66, No, " recorded the sound around you ", cubetastic3000, public, 4 
1388, 29, Female, Somecollege, 66, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1388, 29, Female, Somecollege, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1388, 29, Female, Somecollege, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
2359, 31, Male, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
2359, 31, Male, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
2359, 31, Male, Somecollege, 67, No, " who you were spending time with ", cubetastic3000, friends, 5 
2359, 31, Male, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
2359, 31, Male, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, public, 5 
2359, 31, Male, Somecollege, 67, No, " a video of you intoxicated ", cubetastic3000, work, 5 
2359, 31, Male, Somecollege, 67, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
2359, 31, Male, Somecollege, 67, No, " your social security number ", cubetastic3000, work, 5 
2166, 26, Male, Bachelors, 63, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2166, 26, Male, Bachelors, 63, Yes, "took screenshots while using other apps", smartphone, noone, 5 
2166, 26, Male, Bachelors, 63, Yes, "sent premium texts or calls", cubetastic3000, noone, 5 
2166, 26, Male, Bachelors, 63, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 3 
2166, 26, Male, Bachelors, 63, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
2166, 26, Male, Bachelors, 63, Yes, " when, how much, and what you are eating ", cubetastic3000, public, 4 
2166, 26, Male, Bachelors, 63, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2166, 26, Male, Bachelors, 63, Yes, " how much debt you have ", cubetastic3000, friends, 5 
1118, 29, Male, Somecollege, 66, No, "vibration", smartphone, noone, 1 
1118, 29, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 1 
1118, 29, Male, Somecollege, 66, No, " your gender ", cubetastic3000, work, 1 
1118, 29, Male, Somecollege, 66, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1118, 29, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1118, 29, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1118, 29, Male, Somecollege, 66, No, " how much you use your computer ", cubetastic3000, public, 5 
1118, 29, Male, Somecollege, 66, No, " your name ", cubetastic3000, friends, 5 
1412, 30, Male, Bachelors, 64, Yes, "vibration", smartphone, noone, 1 
1412, 30, Male, Bachelors, 64, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1412, 30, Male, Bachelors, 64, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 3 
1412, 30, Male, Bachelors, 64, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
1412, 30, Male, Bachelors, 64, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1412, 30, Male, Bachelors, 64, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
1412, 30, Male, Bachelors, 64, Yes, " your bank account information ", cubetastic3000, public, 5 
1412, 30, Male, Bachelors, 64, Yes, " how much debt you have ", cubetastic3000, work, 5 
2077, 31, Female, Somecollege, 52, No, "took screenshots while using other apps", smartphone, noone, 3 
2077, 31, Female, Somecollege, 52, No, "sent premium texts or calls", smartphone, noone, 5 
2077, 31, Female, Somecollege, 52, No, " your heart rate ", cubetastic3000, friends, 3 
2077, 31, Female, Somecollege, 52, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 2 
2077, 31, Female, Somecollege, 52, No, " when you are sick or healthy ", cubetastic3000, public, 4 
2077, 31, Female, Somecollege, 52, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
2077, 31, Female, Somecollege, 52, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
2077, 31, Female, Somecollege, 52, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
2273, 29, Male, Bachelors, 58, No, "vibration", smartphone, noone, 3 
2273, 29, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 5 
2273, 29, Male, Bachelors, 58, No, " your age ", cubetastic3000, appserver, 4 
2273, 29, Male, Bachelors, 58, No, " the language you were speaking ", cubetastic3000, friends, 2 
2273, 29, Male, Bachelors, 58, No, " when and how well you are sleeping ", cubetastic3000, appserver, 4 
2273, 29, Male, Bachelors, 58, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
2273, 29, Male, Bachelors, 58, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
2273, 29, Male, Bachelors, 58, No, " what products you buy ", cubetastic3000, public, 5 
1566, 28, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
1566, 28, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1566, 28, Male, Bachelors, 70, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1566, 28, Male, Bachelors, 70, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1566, 28, Male, Bachelors, 70, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1566, 28, Male, Bachelors, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1566, 28, Male, Bachelors, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1566, 28, Male, Bachelors, 70, No, " your username and password for websites ", cubetastic3000, public, 5 
724, 34, Male, Highschool, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
724, 34, Male, Highschool, 59, No, "sent premium texts or calls", smartphone, noone, 5 
724, 34, Male, Highschool, 59, No, " the language you were speaking ", cubetastic3000, work, 1 
724, 34, Male, Highschool, 59, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 4 
724, 34, Male, Highschool, 59, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
724, 34, Male, Highschool, 59, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
724, 34, Male, Highschool, 59, No, " a photo of you off-guard ", cubetastic3000, work, 5 
724, 34, Male, Highschool, 59, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
981, 22, Female, Bachelors, 61, No, "vibration", smartphone, noone, 1 
981, 22, Female, Bachelors, 61, No, "connected to a bluetooth device", smartphone, noone, 3 
981, 22, Female, Bachelors, 61, No, " when and how well you are sleeping ", cubetastic3000, friends, 5 
981, 22, Female, Bachelors, 61, No, " what medical conditions you have ", cubetastic3000, public, 5 
981, 22, Female, Bachelors, 61, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
981, 22, Female, Bachelors, 61, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
981, 22, Female, Bachelors, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
981, 22, Female, Bachelors, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2318, 23, Female, Bachelors, 60, No, "vibration", smartphone, noone, 2 
2318, 23, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 4 
2318, 23, Female, Bachelors, 60, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
2318, 23, Female, Bachelors, 60, No, " copied and uploaded music from your device ", cubetastic3000, work, 3 
2318, 23, Female, Bachelors, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
2318, 23, Female, Bachelors, 60, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
2318, 23, Female, Bachelors, 60, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
2318, 23, Female, Bachelors, 60, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1669, 39, Male, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
1669, 39, Male, Somecollege, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1669, 39, Male, Somecollege, 63, No, " when, how much, and what you are eating ", cubetastic3000, public, 5 
1669, 39, Male, Somecollege, 63, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1669, 39, Male, Somecollege, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1669, 39, Male, Somecollege, 63, No, " how much you use your phone ", cubetastic3000, work, 5 
1669, 39, Male, Somecollege, 63, No, " your name ", cubetastic3000, friends, 5 
1669, 39, Male, Somecollege, 63, No, " your social security number ", cubetastic3000, appserver, 5 
2024, 30, Male, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 5 
2024, 30, Male, Bachelors, 54, No, " what medical conditions you have ", cubetastic3000, public, 5 
2024, 30, Male, Bachelors, 54, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
2024, 30, Male, Bachelors, 54, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2024, 30, Male, Bachelors, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
2024, 30, Male, Bachelors, 54, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
2024, 30, Male, Bachelors, 54, No, " your social security number ", cubetastic3000, friends, 5 
1045, 31, Female, Graduate, 66, No, "vibration", smartphone, noone, 3 
1045, 31, Female, Graduate, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1045, 31, Female, Graduate, 66, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
1045, 31, Female, Graduate, 66, No, " a video of you unclothed ", cubetastic3000, work, 5 
1045, 31, Female, Graduate, 66, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1045, 31, Female, Graduate, 66, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
1045, 31, Female, Graduate, 66, No, " what television shows you watch ", cubetastic3000, work, 5 
1045, 31, Female, Graduate, 66, No, " how much money you have ", cubetastic3000, friends, 5 
92, 40, Female, Bachelors, 70, No, "vibration", smartphone, noone, 4 
92, 40, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
92, 40, Female, Bachelors, 70, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
92, 40, Female, Bachelors, 70, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
92, 40, Female, Bachelors, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
92, 40, Female, Bachelors, 70, No, " a video of you unclothed ", cubetastic3000, friends, 5 
92, 40, Female, Bachelors, 70, No, " a video of you off-guard ", cubetastic3000, friends, 5 
92, 40, Female, Bachelors, 70, No, " your social security number ", cubetastic3000, appserver, 5 
604, 29, Male, Bachelors, 66, Yes, "unmuted a call", smartphone, noone, 5 
604, 29, Male, Bachelors, 66, Yes, "took screenshots while using other apps", smartphone, noone, 5 
604, 29, Male, Bachelors, 66, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
604, 29, Male, Bachelors, 66, Yes, " when you were happy or having fun ", cubetastic3000, public, 5 
604, 29, Male, Bachelors, 66, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 5 
604, 29, Male, Bachelors, 66, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
604, 29, Male, Bachelors, 66, Yes, " your username and password for websites ", cubetastic3000, work, 5 
1056, 21, Female, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1056, 21, Female, Somecollege, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1056, 21, Female, Somecollege, 61, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
1056, 21, Female, Somecollege, 61, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1056, 21, Female, Somecollege, 61, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 1 
1056, 21, Female, Somecollege, 61, No, " recorded your work conversations ", cubetastic3000, work, 5 
1056, 21, Female, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1748, 33, Female, Bachelors, 63, No, "vibration", smartphone, noone, 1 
1748, 33, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 2 
1748, 33, Female, Bachelors, 63, No, " your heart rate ", cubetastic3000, appserver, 3 
1748, 33, Female, Bachelors, 63, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1748, 33, Female, Bachelors, 63, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1748, 33, Female, Bachelors, 63, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1748, 33, Female, Bachelors, 63, No, " what television shows you watch ", cubetastic3000, work, 5 
1748, 33, Female, Bachelors, 63, No, " how much money you have ", cubetastic3000, friends, 5 
67, 32, Female, Highschool, 65, Yes, "vibration", smartphone, noone, 1 
67, 32, Female, Highschool, 65, Yes, "sent premium texts or calls", smartphone, noone, 5 
67, 32, Female, Highschool, 65, Yes, " recorded your passing conversations ", cubetastic3000, appserver, 3 
67, 32, Female, Highschool, 65, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 4 
67, 32, Female, Highschool, 65, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 4 
67, 32, Female, Highschool, 65, Yes, " how much you use your phone ", cubetastic3000, appserver, 3 
67, 32, Female, Highschool, 65, Yes, " how much you use your computer ", cubetastic3000, appserver, 3 
67, 32, Female, Highschool, 65, Yes, " your username for websites ", cubetastic3000, appserver, 5 
2199, 73, Female, Bachelors, 67, No, "vibration", smartphone, noone, 3 
2199, 73, Female, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
2199, 73, Female, Bachelors, 67, No, " your age ", cubetastic3000, appserver, 1 
2199, 73, Female, Bachelors, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
2199, 73, Female, Bachelors, 67, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
2199, 73, Female, Bachelors, 67, No, " how much you use your computer ", cubetastic3000, public, 4 
2199, 73, Female, Bachelors, 67, No, " what products you buy ", cubetastic3000, work, 5 
1029, 31, Female, Highschool, 64, No, "unmuted a call", smartphone, noone, 5 
1029, 31, Female, Highschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1029, 31, Female, Highschool, 64, No, " the language you were speaking ", cubetastic3000, appserver, 3 
1029, 31, Female, Highschool, 64, No, " your heart rate ", cubetastic3000, public, 5 
1029, 31, Female, Highschool, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 5 
1029, 31, Female, Highschool, 64, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1029, 31, Female, Highschool, 64, No, " a video of you off-guard ", cubetastic3000, public, 5 
1029, 31, Female, Highschool, 64, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1186, 43, Female, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 1 
1186, 43, Female, Bachelors, 57, No, "took screenshots while using other apps", smartphone, noone, 3 
1186, 43, Female, Bachelors, 57, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1186, 43, Female, Bachelors, 57, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
1186, 43, Female, Bachelors, 57, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1186, 43, Female, Bachelors, 57, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1186, 43, Female, Bachelors, 57, No, " what television shows you watch ", cubetastic3000, appserver, 4 
1186, 43, Female, Bachelors, 57, No, " your social security number ", cubetastic3000, friends, 5 
1701, 27, Male, Bachelors, 56, No, "vibration", smartphone, noone, 1 
1701, 27, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 4 
1701, 27, Male, Bachelors, 56, No, " when, how much, and what you are eating ", cubetastic3000, work, 2 
1701, 27, Male, Bachelors, 56, No, " shared photos you which are already on your device ", cubetastic3000, friends, 3 
1701, 27, Male, Bachelors, 56, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 2 
1701, 27, Male, Bachelors, 56, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
1701, 27, Male, Bachelors, 56, No, " when and how much you spend time alone ", cubetastic3000, friends, 4 
1701, 27, Male, Bachelors, 56, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1776, 26, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
1776, 26, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
1776, 26, Male, Bachelors, 62, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
1776, 26, Male, Bachelors, 62, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
1776, 26, Male, Bachelors, 62, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
1776, 26, Male, Bachelors, 62, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1776, 26, Male, Bachelors, 62, No, " a photo of you off-guard ", cubetastic3000, work, 5 
744, 23, Male, Somecollege, 53, Yes, "unmuted a call", smartphone, noone, 4 
744, 23, Male, Somecollege, 53, Yes, "sent premium texts or calls", smartphone, noone, 5 
744, 23, Male, Somecollege, 53, Yes, " the language you were speaking ", cubetastic3000, appserver, 3 
744, 23, Male, Somecollege, 53, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
744, 23, Male, Somecollege, 53, Yes, " a photo of you unclothed ", cubetastic3000, appserver, 5 
744, 23, Male, Somecollege, 53, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
744, 23, Male, Somecollege, 53, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
744, 23, Male, Somecollege, 53, Yes, " your username for websites ", cubetastic3000, work, 5 
932, 42, Male, Bachelors, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
932, 42, Male, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
932, 42, Male, Bachelors, 69, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
932, 42, Male, Bachelors, 69, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
932, 42, Male, Bachelors, 69, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
932, 42, Male, Bachelors, 69, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
932, 42, Male, Bachelors, 69, No, " a video of you unclothed ", cubetastic3000, friends, 5 
932, 42, Male, Bachelors, 69, No, " what television shows you watch ", cubetastic3000, work, 3 
1444, 22, Male, Bachelors, 49, Yes, "vibration", smartphone, noone, 2 
1444, 22, Male, Bachelors, 49, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1444, 22, Male, Bachelors, 49, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1444, 22, Male, Bachelors, 49, Yes, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
1444, 22, Male, Bachelors, 49, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 4 
1444, 22, Male, Bachelors, 49, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1444, 22, Male, Bachelors, 49, Yes, " what television shows you watch ", cubetastic3000, friends, 2 
1444, 22, Male, Bachelors, 49, Yes, " your bank account information ", cubetastic3000, public, 5 
295, 30, Male, Masters, 58, No, "connected to a bluetooth device", smartphone, noone, 5 
295, 30, Male, Masters, 58, No, "unmuted a call", smartphone, noone, 4 
295, 30, Male, Masters, 58, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 4 
295, 30, Male, Masters, 58, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 4 
295, 30, Male, Masters, 58, No, " a photo of you intoxicated ", cubetastic3000, friends, 4 
295, 30, Male, Masters, 58, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
295, 30, Male, Masters, 58, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
295, 30, Male, Masters, 58, No, " what medication you take ", cubetastic3000, work, 5 
832, 28, Male, Bachelors, 50, No, "took screenshots while using other apps", smartphone, noone, 4 
832, 28, Male, Bachelors, 50, No, "sent premium texts or calls", smartphone, noone, 5 
832, 28, Male, Bachelors, 50, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 3 
832, 28, Male, Bachelors, 50, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
832, 28, Male, Bachelors, 50, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
832, 28, Male, Bachelors, 50, No, " how much you use your computer ", cubetastic3000, work, 3 
832, 28, Male, Bachelors, 50, No, " your name ", cubetastic3000, work, 2 
832, 28, Male, Bachelors, 50, No, " your credit card information ", cubetastic3000, work, 5 
565, 27, Female, Bachelors, 53, Yes, "connected to a bluetooth device", smartphone, noone, 5 
565, 27, Female, Bachelors, 53, Yes, "took screenshots while using other apps", smartphone, noone, 5 
565, 27, Female, Bachelors, 53, Yes, " when, how much, and what you are eating ", cubetastic3000, appserver, 4 
565, 27, Female, Bachelors, 53, Yes, " copied and uploaded music from your device ", cubetastic3000, work, 3 
565, 27, Female, Bachelors, 53, Yes, " shared videos you which are already on your device ", cubetastic3000, public, 4 
565, 27, Female, Bachelors, 53, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 2 
565, 27, Female, Bachelors, 53, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 3 
1594, 34, Male, Somecollege, 67, Yes, "vibration", smartphone, noone, 3 
1594, 34, Male, Somecollege, 67, Yes, "unmuted a call", smartphone, noone, 5 
1594, 34, Male, Somecollege, 67, Yes, "unmuted a call", cubetastic3000, noone, 5 
1594, 34, Male, Somecollege, 67, Yes, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1594, 34, Male, Somecollege, 67, Yes, " when and how well you are sleeping ", cubetastic3000, public, 5 
1594, 34, Male, Somecollege, 67, Yes, " recorded your passing conversations ", cubetastic3000, friends, 4 
1594, 34, Male, Somecollege, 67, Yes, " how much you use your computer ", cubetastic3000, friends, 5 
1594, 34, Male, Somecollege, 67, Yes, " your bank account information ", cubetastic3000, work, 5 
1829, 26, Male, Somecollege, 68, No, "vibration", smartphone, noone, 2 
1829, 26, Male, Somecollege, 68, No, "connected to a bluetooth device", smartphone, noone, 4 
1829, 26, Male, Somecollege, 68, No, " how close you are to other people you interact with ", cubetastic3000, friends, 5 
1829, 26, Male, Somecollege, 68, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1829, 26, Male, Somecollege, 68, No, " recorded your phone conversations ", cubetastic3000, appserver, 5 
1829, 26, Male, Somecollege, 68, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1829, 26, Male, Somecollege, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1829, 26, Male, Somecollege, 68, No, " what television shows you watch ", cubetastic3000, work, 4 
2218, 34, Female, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 5 
2218, 34, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2218, 34, Female, Bachelors, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
2218, 34, Female, Bachelors, 65, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
2218, 34, Female, Bachelors, 65, No, " a photo of you off-guard ", cubetastic3000, public, 5 
2218, 34, Female, Bachelors, 65, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
2218, 34, Female, Bachelors, 65, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 5 
2218, 34, Female, Bachelors, 65, No, " how much you use your phone ", cubetastic3000, friends, 5 
1209, 48, Male, Masters, 63, No, "connected to a bluetooth device", smartphone, noone, 1 
1209, 48, Male, Masters, 63, No, "sent premium texts or calls", smartphone, noone, 3 
1209, 48, Male, Masters, 63, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
1209, 48, Male, Masters, 63, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1209, 48, Male, Masters, 63, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
1209, 48, Male, Masters, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
1209, 48, Male, Masters, 63, No, " what products you buy ", cubetastic3000, appserver, 3 
1209, 48, Male, Masters, 63, No, " your name ", cubetastic3000, appserver, 2 
850, 20, Male, Somecollege, 59, Yes, "vibration", smartphone, noone, 2 
850, 20, Male, Somecollege, 59, Yes, "sent premium texts or calls", smartphone, noone, 5 
850, 20, Male, Somecollege, 59, Yes, " when you are sick or healthy ", cubetastic3000, friends, 4 
850, 20, Male, Somecollege, 59, Yes, " recorded your work conversations ", cubetastic3000, appserver, 4 
850, 20, Male, Somecollege, 59, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
850, 20, Male, Somecollege, 59, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 4 
850, 20, Male, Somecollege, 59, Yes, " what websites you go to ", cubetastic3000, friends, 1 
1169, 32, Female, Bachelors, 63, No, "unmuted a call", smartphone, noone, 4 
1169, 32, Female, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1169, 32, Female, Bachelors, 63, No, " your heart rate ", cubetastic3000, public, 4 
1169, 32, Female, Bachelors, 63, No, " when you were happy or having fun ", cubetastic3000, public, 5 
1169, 32, Female, Bachelors, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, public, 5 
1169, 32, Female, Bachelors, 63, No, " a picture of your signature ", cubetastic3000, friends, 5 
1169, 32, Female, Bachelors, 63, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
1169, 32, Female, Bachelors, 63, No, " your username for websites ", cubetastic3000, appserver, 5 
630, 41, Female, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
630, 41, Female, Somecollege, 51, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 4 
630, 41, Female, Somecollege, 51, No, " a video of you unclothed ", cubetastic3000, public, 5 
630, 41, Female, Somecollege, 51, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
630, 41, Female, Somecollege, 51, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
630, 41, Female, Somecollege, 51, No, " what medication you take ", cubetastic3000, appserver, 5 
630, 41, Female, Somecollege, 51, No, " how much money you have ", cubetastic3000, friends, 5 
1830, 33, Female, Somecollege, 63, Yes, "vibration", smartphone, noone, 1 
1830, 33, Female, Somecollege, 63, Yes, "unmuted a call", smartphone, noone, 5 
1830, 33, Female, Somecollege, 63, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1830, 33, Female, Somecollege, 63, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1830, 33, Female, Somecollege, 63, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 3 
1830, 33, Female, Somecollege, 63, Yes, " how much you use your computer ", cubetastic3000, public, 5 
1830, 33, Female, Somecollege, 63, Yes, " your name ", cubetastic3000, work, 4 
1830, 33, Female, Somecollege, 63, Yes, " your address ", cubetastic3000, public, 5 
658, 33, Female, Somecollege, 69, No, "vibration", smartphone, noone, 1 
658, 33, Female, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
658, 33, Female, Somecollege, 69, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
658, 33, Female, Somecollege, 69, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
658, 33, Female, Somecollege, 69, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
658, 33, Female, Somecollege, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
658, 33, Female, Somecollege, 69, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
658, 33, Female, Somecollege, 69, No, " how much you use your phone ", cubetastic3000, appserver, 3 
1123, 35, Male, Bachelors, 58, No, "vibration", smartphone, noone, 4 
1123, 35, Male, Bachelors, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
1123, 35, Male, Bachelors, 58, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
1123, 35, Male, Bachelors, 58, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1123, 35, Male, Bachelors, 58, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1123, 35, Male, Bachelors, 58, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1123, 35, Male, Bachelors, 58, No, " your username for websites ", cubetastic3000, public, 5 
1694, 49, Female, Somecollege, 50, No, "took screenshots while using other apps", smartphone, noone, 4 
1694, 49, Female, Somecollege, 50, No, "sent premium texts or calls", smartphone, noone, 5 
1694, 49, Female, Somecollege, 50, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1694, 49, Female, Somecollege, 50, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, public, 5 
1694, 49, Female, Somecollege, 50, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1694, 49, Female, Somecollege, 50, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1694, 49, Female, Somecollege, 50, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 3 
1694, 49, Female, Somecollege, 50, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
189, 25, Male, Somecollege, 67, Yes, "vibration", smartphone, noone, 1 
189, 25, Male, Somecollege, 67, Yes, "took screenshots while using other apps", smartphone, noone, 3 
189, 25, Male, Somecollege, 67, Yes, " recorded your phone conversations ", cubetastic3000, friends, 5 
189, 25, Male, Somecollege, 67, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
189, 25, Male, Somecollege, 67, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
189, 25, Male, Somecollege, 67, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
189, 25, Male, Somecollege, 67, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
189, 25, Male, Somecollege, 67, Yes, " your address ", cubetastic3000, work, 4 
1687, 29, Male, Bachelors, 48, No, "vibration", smartphone, noone, 2 
1687, 29, Male, Bachelors, 48, No, "sent premium texts or calls", smartphone, noone, 5 
1687, 29, Male, Bachelors, 48, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1687, 29, Male, Bachelors, 48, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 4 
1687, 29, Male, Bachelors, 48, No, " a picture of your signature ", cubetastic3000, appserver, 4 
1687, 29, Male, Bachelors, 48, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
1687, 29, Male, Bachelors, 48, No, " how much you use your computer ", cubetastic3000, friends, 4 
1687, 29, Male, Bachelors, 48, No, " how much debt you have ", cubetastic3000, friends, 4 
543, 29, Male, Somecollege, 54, No, "vibration", smartphone, noone, 4 
543, 29, Male, Somecollege, 54, No, "sent premium texts or calls", smartphone, noone, 5 
543, 29, Male, Somecollege, 54, No, " your heart rate ", cubetastic3000, appserver, 3 
543, 29, Male, Somecollege, 54, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
543, 29, Male, Somecollege, 54, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
543, 29, Male, Somecollege, 54, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
543, 29, Male, Somecollege, 54, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
788, 72, Female, Masters, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
788, 72, Female, Masters, 68, No, "unmuted a call", smartphone, noone, 5 
788, 72, Female, Masters, 68, No, " your gender ", cubetastic3000, work, 5 
788, 72, Female, Masters, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
788, 72, Female, Masters, 68, No, " when and how much you have sex ", cubetastic3000, public, 5 
788, 72, Female, Masters, 68, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
788, 72, Female, Masters, 68, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
788, 72, Female, Masters, 68, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
1595, 30, Male, Somecollege, 58, No, "unmuted a call", smartphone, noone, 3 
1595, 30, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1595, 30, Male, Somecollege, 58, No, " your gender ", cubetastic3000, public, 3 
1595, 30, Male, Somecollege, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1595, 30, Male, Somecollege, 58, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1595, 30, Male, Somecollege, 58, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1595, 30, Male, Somecollege, 58, No, " a picture of your signature ", cubetastic3000, public, 4 
1595, 30, Male, Somecollege, 58, No, " your username and password for websites ", cubetastic3000, friends, 5 
1042, 30, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
1042, 30, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 4 
1042, 30, Female, Somecollege, 66, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1042, 30, Female, Somecollege, 66, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1042, 30, Female, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
1042, 30, Female, Somecollege, 66, No, " a video of you intoxicated ", cubetastic3000, work, 5 
1042, 30, Female, Somecollege, 66, No, " your bank account information ", cubetastic3000, friends, 5 
1042, 30, Female, Somecollege, 66, No, " how much debt you have ", cubetastic3000, friends, 5 
2204, 35, Female, Bachelors, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
2204, 35, Female, Bachelors, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2204, 35, Female, Bachelors, 60, No, "took screenshots while using other apps", cubetastic3000, noone, 5 
2204, 35, Female, Bachelors, 60, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2204, 35, Female, Bachelors, 60, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
2204, 35, Female, Bachelors, 60, No, " a photo of you off-guard ", cubetastic3000, public, 5 
2204, 35, Female, Bachelors, 60, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
2204, 35, Female, Bachelors, 60, No, " your credit card information ", cubetastic3000, friends, 5 
635, 31, Female, Bachelors, 62, Yes, "took screenshots while using other apps", smartphone, noone, 5 
635, 31, Female, Bachelors, 62, Yes, "sent premium texts or calls", smartphone, noone, 5 
635, 31, Female, Bachelors, 62, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 4 
635, 31, Female, Bachelors, 62, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 4 
635, 31, Female, Bachelors, 62, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
635, 31, Female, Bachelors, 62, Yes, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 5 
635, 31, Female, Bachelors, 62, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
635, 31, Female, Bachelors, 62, Yes, " your address ", cubetastic3000, public, 5 
1828, 39, Male, Somecollege, 59, Yes, "unmuted a call", smartphone, noone, 5 
1828, 39, Male, Somecollege, 59, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1828, 39, Male, Somecollege, 59, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
1828, 39, Male, Somecollege, 59, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
1828, 39, Male, Somecollege, 59, Yes, " recorded your work conversations ", cubetastic3000, appserver, 4 
1828, 39, Male, Somecollege, 59, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
1828, 39, Male, Somecollege, 59, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
1828, 39, Male, Somecollege, 59, Yes, " your username and password for websites ", cubetastic3000, work, 5 
1075, 36, Male, Somecollege, 55, No, "unmuted a call", smartphone, noone, 5 
1075, 36, Male, Somecollege, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
1075, 36, Male, Somecollege, 55, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1075, 36, Male, Somecollege, 55, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1075, 36, Male, Somecollege, 55, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1075, 36, Male, Somecollege, 55, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1075, 36, Male, Somecollege, 55, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1075, 36, Male, Somecollege, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 4 
602, 43, Male, Somecollege, 51, No, "took screenshots while using other apps", smartphone, noone, 5 
602, 43, Male, Somecollege, 51, No, "sent premium texts or calls", smartphone, noone, 5 
602, 43, Male, Somecollege, 51, No, " when you were happy or having fun ", cubetastic3000, public, 2 
602, 43, Male, Somecollege, 51, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 1 
602, 43, Male, Somecollege, 51, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 4 
602, 43, Male, Somecollege, 51, No, " shared videos you which are already on your device ", cubetastic3000, friends, 3 
602, 43, Male, Somecollege, 51, No, " your username and password for websites ", cubetastic3000, work, 5 
602, 43, Male, Somecollege, 51, No, " how much debt you have ", cubetastic3000, friends, 5 
669, 38, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
669, 38, Male, Somecollege, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
669, 38, Male, Somecollege, 64, No, " your gender ", cubetastic3000, work, 4 
669, 38, Male, Somecollege, 64, No, " your heart rate ", cubetastic3000, appserver, 3 
669, 38, Male, Somecollege, 64, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
669, 38, Male, Somecollege, 64, No, " what products you buy ", cubetastic3000, appserver, 3 
669, 38, Male, Somecollege, 64, No, " your username and password for websites ", cubetastic3000, appserver, 4 
669, 38, Male, Somecollege, 64, No, " your bank account information ", cubetastic3000, appserver, 5 
2048, 31, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
2048, 31, Male, Somecollege, 69, No, "sent premium texts or calls", smartphone, noone, 5 
2048, 31, Male, Somecollege, 69, No, " your heart rate ", cubetastic3000, friends, 4 
2048, 31, Male, Somecollege, 69, No, " when and how well you are sleeping ", cubetastic3000, appserver, 5 
2048, 31, Male, Somecollege, 69, No, " when and how much you have sex ", cubetastic3000, friends, 5 
2048, 31, Male, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
2048, 31, Male, Somecollege, 69, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
2048, 31, Male, Somecollege, 69, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1324, 27, Female, Bachelors, 66, No, "connected to a bluetooth device", smartphone, noone, 5 
1324, 27, Female, Bachelors, 66, No, "unmuted a call", smartphone, noone, 4 
1324, 27, Female, Bachelors, 66, No, " the language you were speaking ", cubetastic3000, public, 2 
1324, 27, Female, Bachelors, 66, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1324, 27, Female, Bachelors, 66, No, " how close you are to other people you interact with ", cubetastic3000, friends, 4 
1324, 27, Female, Bachelors, 66, No, " when you were happy or having fun ", cubetastic3000, friends, 4 
1324, 27, Female, Bachelors, 66, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
1324, 27, Female, Bachelors, 66, No, " your username for websites ", cubetastic3000, public, 5 
1382, 54, Female, Somecollege, 66, No, "took screenshots while using other apps", smartphone, noone, 3 
1382, 54, Female, Somecollege, 66, No, "sent premium texts or calls", smartphone, noone, 5 
1382, 54, Female, Somecollege, 66, No, " your gender ", cubetastic3000, work, 2 
1382, 54, Female, Somecollege, 66, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1382, 54, Female, Somecollege, 66, No, " when and how much you have sex ", cubetastic3000, public, 5 
1382, 54, Female, Somecollege, 66, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1382, 54, Female, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1382, 54, Female, Somecollege, 66, No, " a video of you off-guard ", cubetastic3000, public, 5 
1924, 48, Male, Bachelors, 65, No, "connected to a bluetooth device", smartphone, noone, 1 
1924, 48, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
1924, 48, Male, Bachelors, 65, No, " the language you were speaking ", cubetastic3000, public, 3 
1924, 48, Male, Bachelors, 65, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1924, 48, Male, Bachelors, 65, No, " when and how well you are sleeping ", cubetastic3000, public, 4 
1924, 48, Male, Bachelors, 65, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1924, 48, Male, Bachelors, 65, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1924, 48, Male, Bachelors, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1484, 25, Female, Highschool, 62, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1484, 25, Female, Highschool, 62, Yes, "sent premium texts or calls", smartphone, noone, 5 
1484, 25, Female, Highschool, 62, Yes, " your gender ", cubetastic3000, friends, 2 
1484, 25, Female, Highschool, 62, Yes, " your heart rate ", cubetastic3000, public, 4 
1484, 25, Female, Highschool, 62, Yes, " when and how well you are sleeping ", cubetastic3000, work, 5 
1484, 25, Female, Highschool, 62, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
1484, 25, Female, Highschool, 62, Yes, " a video of you intoxicated ", cubetastic3000, appserver, 5 
1484, 25, Female, Highschool, 62, Yes, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
2053, 23, Female, Somecollege, 70, No, "vibration", smartphone, noone, 1 
2053, 23, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
2053, 23, Female, Somecollege, 70, No, " your heart rate ", cubetastic3000, appserver, 5 
2053, 23, Female, Somecollege, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
2053, 23, Female, Somecollege, 70, No, " a video of you unclothed ", cubetastic3000, public, 5 
2053, 23, Female, Somecollege, 70, No, " a picture of your signature ", cubetastic3000, work, 5 
2053, 23, Female, Somecollege, 70, No, " what products you buy ", cubetastic3000, work, 5 
2053, 23, Female, Somecollege, 70, No, " how much money you have ", cubetastic3000, public, 5 
1515, 25, Female, Masters, 60, No, "vibration", smartphone, noone, 4 
1515, 25, Female, Masters, 60, No, "unmuted a call", smartphone, noone, 5 
1515, 25, Female, Masters, 60, No, " your gender ", cubetastic3000, work, 3 
1515, 25, Female, Masters, 60, No, " the language you were speaking ", cubetastic3000, public, 3 
1515, 25, Female, Masters, 60, No, " your heart rate ", cubetastic3000, friends, 5 
1515, 25, Female, Masters, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1515, 25, Female, Masters, 60, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
1515, 25, Female, Masters, 60, No, " your name ", cubetastic3000, work, 5 
1875, 23, Female, Somecollege, 59, No, "vibration", smartphone, noone, 3 
1875, 23, Female, Somecollege, 59, No, "unmuted a call", smartphone, noone, 4 
1875, 23, Female, Somecollege, 59, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 2 
1875, 23, Female, Somecollege, 59, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 3 
1875, 23, Female, Somecollege, 59, No, " recorded your phone conversations ", cubetastic3000, public, 5 
1875, 23, Female, Somecollege, 59, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
1875, 23, Female, Somecollege, 59, No, " how much you use your computer ", cubetastic3000, public, 3 
1875, 23, Female, Somecollege, 59, No, " what products you buy ", cubetastic3000, friends, 3 
774, 36, Male, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
774, 36, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
774, 36, Male, Bachelors, 64, No, " your gender ", cubetastic3000, work, 5 
774, 36, Male, Bachelors, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
774, 36, Male, Bachelors, 64, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
774, 36, Male, Bachelors, 64, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
774, 36, Male, Bachelors, 64, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
622, 23, Female, Masters, 53, No, "vibration", smartphone, noone, 2 
622, 23, Female, Masters, 53, No, "took screenshots while using other apps", smartphone, noone, 4 
622, 23, Female, Masters, 53, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 4 
622, 23, Female, Masters, 53, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
622, 23, Female, Masters, 53, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
622, 23, Female, Masters, 53, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
622, 23, Female, Masters, 53, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
622, 23, Female, Masters, 53, No, " your username for websites ", cubetastic3000, appserver, 4 
1157, 29, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1157, 29, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1157, 29, Female, Somecollege, 67, No, " when you were happy or having fun ", cubetastic3000, appserver, 4 
1157, 29, Female, Somecollege, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1157, 29, Female, Somecollege, 67, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1157, 29, Female, Somecollege, 67, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
1157, 29, Female, Somecollege, 67, No, " what television shows you watch ", cubetastic3000, friends, 4 
491, 27, Male, Bachelors, 63, No, "vibration", smartphone, noone, 4 
491, 27, Male, Bachelors, 63, No, "sent premium texts or calls", smartphone, noone, 5 
491, 27, Male, Bachelors, 63, No, " your gender ", cubetastic3000, public, 5 
491, 27, Male, Bachelors, 63, No, " the language you were speaking ", cubetastic3000, appserver, 1 
491, 27, Male, Bachelors, 63, No, " when, how, and how much you exercise ", cubetastic3000, friends, 4 
491, 27, Male, Bachelors, 63, No, " a video of you off-guard ", cubetastic3000, appserver, 3 
491, 27, Male, Bachelors, 63, No, " what medication you take ", cubetastic3000, work, 5 
1920, 30, Male, Highschool, 69, No, "connected to a bluetooth device", smartphone, noone, 3 
1920, 30, Male, Highschool, 69, No, "sent premium texts or calls", smartphone, noone, 5 
1920, 30, Male, Highschool, 69, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1920, 30, Male, Highschool, 69, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1920, 30, Male, Highschool, 69, No, " a photo of you intoxicated ", cubetastic3000, appserver, 4 
1920, 30, Male, Highschool, 69, No, " a picture of your signature ", cubetastic3000, friends, 5 
1920, 30, Male, Highschool, 69, No, " how much you use your phone ", cubetastic3000, appserver, 4 
1920, 30, Male, Highschool, 69, No, " what products you buy ", cubetastic3000, public, 5 
1713, 53, Male, Bachelors, 64, No, "unmuted a call", smartphone, noone, 3 
1713, 53, Male, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1713, 53, Male, Bachelors, 64, No, " your fingerprint somehow ", cubetastic3000, work, 4 
1713, 53, Male, Bachelors, 64, No, " when you were happy or having fun ", cubetastic3000, public, 2 
1713, 53, Male, Bachelors, 64, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1713, 53, Male, Bachelors, 64, No, " how much you use your computer ", cubetastic3000, public, 4 
1713, 53, Male, Bachelors, 64, No, " what products you buy ", cubetastic3000, public, 5 
1713, 53, Male, Bachelors, 64, No, " your social security number ", cubetastic3000, appserver, 5 
241, 36, Female, Somecollege, 70, No, "vibration", smartphone, noone, 3 
241, 36, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 5 
241, 36, Female, Somecollege, 70, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
241, 36, Female, Somecollege, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
241, 36, Female, Somecollege, 70, No, " a video of you intoxicated ", cubetastic3000, appserver, 5 
241, 36, Female, Somecollege, 70, No, " when and how much you spend time alone ", cubetastic3000, appserver, 5 
241, 36, Female, Somecollege, 70, No, " your name ", cubetastic3000, friends, 5 
1730, 21, Male, Somecollege, 48, No, "unmuted a call", smartphone, noone, 3 
1730, 21, Male, Somecollege, 48, No, "took screenshots while using other apps", smartphone, noone, 3 
1730, 21, Male, Somecollege, 48, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 3 
1730, 21, Male, Somecollege, 48, No, " who you were spending time with ", cubetastic3000, friends, 4 
1730, 21, Male, Somecollege, 48, No, " when you are busy or interruptible ", cubetastic3000, public, 3 
1730, 21, Male, Somecollege, 48, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1730, 21, Male, Somecollege, 48, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1730, 21, Male, Somecollege, 48, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2239, 29, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
2239, 29, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
2239, 29, Female, Somecollege, 67, No, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
2239, 29, Female, Somecollege, 67, No, " recorded your phone conversations ", cubetastic3000, appserver, 4 
2239, 29, Female, Somecollege, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
2239, 29, Female, Somecollege, 67, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
2239, 29, Female, Somecollege, 67, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2239, 29, Female, Somecollege, 67, No, " when and how much you spend time alone ", cubetastic3000, public, 4 
2384, 27, Male, Somecollege, 60, No, "connected to a bluetooth device", smartphone, noone, 5 
2384, 27, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
2384, 27, Male, Somecollege, 60, No, " your heart rate ", cubetastic3000, work, 3 
2384, 27, Male, Somecollege, 60, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 4 
2384, 27, Male, Somecollege, 60, No, " when and how much you have sex ", cubetastic3000, friends, 4 
2384, 27, Male, Somecollege, 60, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 4 
2384, 27, Male, Somecollege, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
2384, 27, Male, Somecollege, 60, No, " your address ", cubetastic3000, work, 5 
401, 25, Male, Bachelors, 64, No, "vibration", smartphone, noone, 3 
401, 25, Male, Bachelors, 64, No, "sent premium texts or calls", smartphone, noone, 5 
401, 25, Male, Bachelors, 64, No, " a photo of you off-guard ", cubetastic3000, work, 5 
401, 25, Male, Bachelors, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
401, 25, Male, Bachelors, 64, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
401, 25, Male, Bachelors, 64, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
401, 25, Male, Bachelors, 64, No, " what television shows you watch ", cubetastic3000, appserver, 4 
401, 25, Male, Bachelors, 64, No, " your username and password for websites ", cubetastic3000, friends, 5 
1983, 28, Male, Bachelors, 43, Yes, "vibration", smartphone, noone, 3 
1983, 28, Male, Bachelors, 43, Yes, "connected to a bluetooth device", smartphone, noone, 3 
1983, 28, Male, Bachelors, 43, Yes, " recorded your phone conversations ", cubetastic3000, appserver, 3 
1983, 28, Male, Bachelors, 43, Yes, " a photo of you off-guard ", cubetastic3000, work, 4 
1983, 28, Male, Bachelors, 43, Yes, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 3 
1983, 28, Male, Bachelors, 43, Yes, " a video of you off-guard ", cubetastic3000, work, 4 
1983, 28, Male, Bachelors, 43, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 4 
1983, 28, Male, Bachelors, 43, Yes, " your username for websites ", cubetastic3000, public, 3 
1906, 22, Male, Somecollege, 63, Yes, "unmuted a call", smartphone, noone, 4 
1906, 22, Male, Somecollege, 63, Yes, "sent premium texts or calls", smartphone, noone, 5 
1906, 22, Male, Somecollege, 63, Yes, " your age ", cubetastic3000, work, 4 
1906, 22, Male, Somecollege, 63, Yes, " your gender ", cubetastic3000, public, 3 
1906, 22, Male, Somecollege, 63, Yes, " a video of you unclothed ", cubetastic3000, friends, 5 
1906, 22, Male, Somecollege, 63, Yes, " a video of you unclothed ", cubetastic3000, appserver, 5 
1906, 22, Male, Somecollege, 63, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
1906, 22, Male, Somecollege, 63, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
447, 23, Male, Bachelors, 70, No, "unmuted a call", smartphone, noone, 5 
447, 23, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
447, 23, Male, Bachelors, 70, No, " when and how much you have sex ", cubetastic3000, friends, 5 
447, 23, Male, Bachelors, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
447, 23, Male, Bachelors, 70, No, " a video of you unclothed ", cubetastic3000, public, 5 
447, 23, Male, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
447, 23, Male, Bachelors, 70, No, " how much debt you have ", cubetastic3000, friends, 5 
447, 23, Male, Bachelors, 70, No, " how much debt you have ", cubetastic3000, work, 5 
2089, 33, None, Somecollege, 46, Yes, "unmuted a call", smartphone, noone, 5 
2089, 33, None, Somecollege, 46, Yes, "sent premium texts or calls", smartphone, noone, 5 
2089, 33, None, Somecollege, 46, Yes, " when you were happy or having fun ", cubetastic3000, work, 2 
2089, 33, None, Somecollege, 46, Yes, " copied and uploaded music from your device ", cubetastic3000, public, 4 
2089, 33, None, Somecollege, 46, Yes, " recorded your phone conversations ", cubetastic3000, work, 5 
2089, 33, None, Somecollege, 46, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2089, 33, None, Somecollege, 46, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 2 
2089, 33, None, Somecollege, 46, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1469, 27, Male, Masters, 54, No, "connected to a bluetooth device", smartphone, noone, 3 
1469, 27, Male, Masters, 54, No, "unmuted a call", smartphone, noone, 3 
1469, 27, Male, Masters, 54, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 3 
1469, 27, Male, Masters, 54, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 3 
1469, 27, Male, Masters, 54, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 4 
1469, 27, Male, Masters, 54, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 3 
1469, 27, Male, Masters, 54, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 4 
1150, 43, Male, Somecollege, 66, No, "vibration", smartphone, noone, 3 
1150, 43, Male, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
1150, 43, Male, Somecollege, 66, No, " your age ", cubetastic3000, appserver, 5 
1150, 43, Male, Somecollege, 66, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
1150, 43, Male, Somecollege, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1150, 43, Male, Somecollege, 66, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1150, 43, Male, Somecollege, 66, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1150, 43, Male, Somecollege, 66, No, " how much you use your phone ", cubetastic3000, work, 3 
679, 44, Male, Highschool, 66, No, "vibration", smartphone, noone, 3 
679, 44, Male, Highschool, 66, No, "took screenshots while using other apps", smartphone, noone, 5 
679, 44, Male, Highschool, 66, No, " your age ", cubetastic3000, public, 5 
679, 44, Male, Highschool, 66, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
679, 44, Male, Highschool, 66, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
679, 44, Male, Highschool, 66, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 5 
679, 44, Male, Highschool, 66, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
679, 44, Male, Highschool, 66, No, " your address ", cubetastic3000, friends, 4 
1164, 25, Male, Bachelors, 40, Yes, "vibration", smartphone, noone, 3 
1164, 25, Male, Bachelors, 40, Yes, "sent premium texts or calls", smartphone, noone, 3 
1164, 25, Male, Bachelors, 40, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 4 
1164, 25, Male, Bachelors, 40, Yes, " when you are busy or interruptible ", cubetastic3000, work, 3 
1164, 25, Male, Bachelors, 40, Yes, " recorded the sound around you ", cubetastic3000, friends, 4 
1164, 25, Male, Bachelors, 40, Yes, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
1164, 25, Male, Bachelors, 40, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
1164, 25, Male, Bachelors, 40, Yes, " what television shows you watch ", cubetastic3000, public, 4 
313, 22, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
313, 22, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
313, 22, Female, Somecollege, 70, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
313, 22, Female, Somecollege, 70, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
313, 22, Female, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
313, 22, Female, Somecollege, 70, No, " your social security number ", cubetastic3000, friends, 5 
313, 22, Female, Somecollege, 70, No, " how much money you have ", cubetastic3000, public, 5 
2363, 53, Female, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
2363, 53, Female, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
2363, 53, Female, Somecollege, 69, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
2363, 53, Female, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
2363, 53, Female, Somecollege, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2363, 53, Female, Somecollege, 69, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, friends, 5 
2363, 53, Female, Somecollege, 69, No, " how much you use your phone ", cubetastic3000, friends, 5 
2363, 53, Female, Somecollege, 69, No, " your social security number ", cubetastic3000, public, 5 
1815, 30, Female, Bachelors, 55, No, "vibration", smartphone, noone, 1 
1815, 30, Female, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
1815, 30, Female, Bachelors, 55, No, "unmuted a call", cubetastic3000, noone, 5 
1815, 30, Female, Bachelors, 55, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 1 
1815, 30, Female, Bachelors, 55, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1815, 30, Female, Bachelors, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
1815, 30, Female, Bachelors, 55, No, " what websites you go to ", cubetastic3000, public, 5 
1944, 22, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
1944, 22, Male, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1944, 22, Male, Bachelors, 65, No, " when and how well you are sleeping ", cubetastic3000, public, 1 
1944, 22, Male, Bachelors, 65, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1944, 22, Male, Bachelors, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
1944, 22, Male, Bachelors, 65, No, " a video of you off-guard ", cubetastic3000, friends, 5 
1944, 22, Male, Bachelors, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1944, 22, Male, Bachelors, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1908, 29, Male, Masters, 66, Yes, "unmuted a call", smartphone, noone, 4 
1908, 29, Male, Masters, 66, Yes, "sent premium texts or calls", smartphone, noone, 5 
1908, 29, Male, Masters, 66, Yes, " your gender ", cubetastic3000, friends, 5 
1908, 29, Male, Masters, 66, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, public, 4 
1908, 29, Male, Masters, 66, Yes, " who you were spending time with ", cubetastic3000, public, 5 
1908, 29, Male, Masters, 66, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 5 
1908, 29, Male, Masters, 66, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1908, 29, Male, Masters, 66, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1736, 19, Male, Highschool, 53, No, "connected to a bluetooth device", smartphone, noone, 2 
1736, 19, Male, Highschool, 53, No, "took screenshots while using other apps", smartphone, noone, 2 
1736, 19, Male, Highschool, 53, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1736, 19, Male, Highschool, 53, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1736, 19, Male, Highschool, 53, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1736, 19, Male, Highschool, 53, No, " how much you use your phone ", cubetastic3000, public, 3 
1736, 19, Male, Highschool, 53, No, " how much you use your computer ", cubetastic3000, appserver, 3 
519, 28, Male, Masters, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
519, 28, Male, Masters, 57, No, "unmuted a call", smartphone, noone, 5 
519, 28, Male, Masters, 57, No, " the language you were speaking ", cubetastic3000, appserver, 1 
519, 28, Male, Masters, 57, No, " when and how well you are sleeping ", cubetastic3000, public, 1 
519, 28, Male, Masters, 57, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
519, 28, Male, Masters, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
519, 28, Male, Masters, 57, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
519, 28, Male, Masters, 57, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 3 
508, 26, Male, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
508, 26, Male, Somecollege, 62, No, "sent premium texts or calls", smartphone, noone, 5 
508, 26, Male, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, public, 5 
508, 26, Male, Somecollege, 62, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
508, 26, Male, Somecollege, 62, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, friends, 5 
508, 26, Male, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
508, 26, Male, Somecollege, 62, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
508, 26, Male, Somecollege, 62, No, " how much you use your phone ", cubetastic3000, public, 5 
332, 23, Male, Bachelors, 55, No, "connected to a bluetooth device", smartphone, noone, 4 
332, 23, Male, Bachelors, 55, No, "took screenshots while using other apps", smartphone, noone, 4 
332, 23, Male, Bachelors, 55, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
332, 23, Male, Bachelors, 55, No, " who you were spending time with ", cubetastic3000, public, 5 
332, 23, Male, Bachelors, 55, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
332, 23, Male, Bachelors, 55, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
332, 23, Male, Bachelors, 55, No, " a video of you off-guard ", cubetastic3000, work, 5 
332, 23, Male, Bachelors, 55, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
2117, 32, Female, Bachelors, 45, No, "connected to a bluetooth device", smartphone, noone, 3 
2117, 32, Female, Bachelors, 45, No, "unmuted a call", smartphone, noone, 3 
2117, 32, Female, Bachelors, 45, No, " your gender ", cubetastic3000, friends, 1 
2117, 32, Female, Bachelors, 45, No, " how close you are to other people you interact with ", cubetastic3000, public, 3 
2117, 32, Female, Bachelors, 45, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 1 
2117, 32, Female, Bachelors, 45, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
2117, 32, Female, Bachelors, 45, No, " your address ", cubetastic3000, public, 5 
2117, 32, Female, Bachelors, 45, No, " your bank account information ", cubetastic3000, work, 5 
2237, 20, Male, Somecollege, 48, No, "unmuted a call", smartphone, noone, 4 
2237, 20, Male, Somecollege, 48, No, "sent premium texts or calls", smartphone, noone, 5 
2237, 20, Male, Somecollege, 48, No, " your heart rate ", cubetastic3000, public, 1 
2237, 20, Male, Somecollege, 48, No, " when you are sick or healthy ", cubetastic3000, public, 1 
2237, 20, Male, Somecollege, 48, No, " who you were spending time with ", cubetastic3000, friends, 4 
2237, 20, Male, Somecollege, 48, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
2237, 20, Male, Somecollege, 48, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 4 
945, 27, Male, Masters, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
945, 27, Male, Masters, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
945, 27, Male, Masters, 61, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
945, 27, Male, Masters, 61, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
945, 27, Male, Masters, 61, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
945, 27, Male, Masters, 61, No, " your address ", cubetastic3000, work, 5 
945, 27, Male, Masters, 61, No, " your bank account information ", cubetastic3000, appserver, 5 
160, 35, Male, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
160, 35, Male, Somecollege, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
160, 35, Male, Somecollege, 61, No, " who you were spending time with ", cubetastic3000, appserver, 4 
160, 35, Male, Somecollege, 61, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
160, 35, Male, Somecollege, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
160, 35, Male, Somecollege, 61, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
160, 35, Male, Somecollege, 61, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
160, 35, Male, Somecollege, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
469, 22, Male, Bachelors, 51, No, "vibration", smartphone, noone, 3 
469, 22, Male, Bachelors, 51, No, "unmuted a call", smartphone, noone, 4 
469, 22, Male, Bachelors, 51, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
469, 22, Male, Bachelors, 51, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
469, 22, Male, Bachelors, 51, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
469, 22, Male, Bachelors, 51, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 4 
469, 22, Male, Bachelors, 51, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 1 
469, 22, Male, Bachelors, 51, No, " your username and password for websites ", cubetastic3000, public, 5 
159, 44, Female, Masters, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
159, 44, Female, Masters, 67, No, "sent premium texts or calls", smartphone, noone, 5 
159, 44, Female, Masters, 67, No, " who you were spending time with ", cubetastic3000, work, 5 
159, 44, Female, Masters, 67, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
159, 44, Female, Masters, 67, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
159, 44, Female, Masters, 67, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
159, 44, Female, Masters, 67, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
159, 44, Female, Masters, 67, No, " how much you use your phone ", cubetastic3000, public, 5 
721, 30, Male, Somecollege, 59, No, "vibration", smartphone, noone, 4 
721, 30, Male, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 5 
721, 30, Male, Somecollege, 59, No, " your heart rate ", cubetastic3000, appserver, 2 
721, 30, Male, Somecollege, 59, No, " when you are sick or healthy ", cubetastic3000, friends, 1 
721, 30, Male, Somecollege, 59, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
721, 30, Male, Somecollege, 59, No, " what television shows you watch ", cubetastic3000, appserver, 4 
721, 30, Male, Somecollege, 59, No, " what products you buy ", cubetastic3000, appserver, 5 
721, 30, Male, Somecollege, 59, No, " your username and password for websites ", cubetastic3000, work, 5 
1728, 28, Female, Bachelors, 68, No, "connected to a bluetooth device", smartphone, noone, 5 
1728, 28, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
1728, 28, Female, Bachelors, 68, No, " your age ", cubetastic3000, appserver, 4 
1728, 28, Female, Bachelors, 68, No, " the language you were speaking ", cubetastic3000, friends, 3 
1728, 28, Female, Bachelors, 68, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1728, 28, Female, Bachelors, 68, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1728, 28, Female, Bachelors, 68, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1728, 28, Female, Bachelors, 68, No, " your name ", cubetastic3000, work, 5 
1367, 35, Female, Somecollege, 59, No, "connected to a bluetooth device", smartphone, noone, 4 
1367, 35, Female, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 4 
1367, 35, Female, Somecollege, 59, No, " your gender ", cubetastic3000, appserver, 4 
1367, 35, Female, Somecollege, 59, No, " who you were spending time with ", cubetastic3000, work, 4 
1367, 35, Female, Somecollege, 59, No, " when you were happy or having fun ", cubetastic3000, work, 4 
1367, 35, Female, Somecollege, 59, No, " a photo of you intoxicated ", cubetastic3000, friends, 4 
1367, 35, Female, Somecollege, 59, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
1367, 35, Female, Somecollege, 59, No, " how much debt you have ", cubetastic3000, work, 4 
285, 33, Female, Bachelors, 63, No, "vibration", smartphone, noone, 3 
285, 33, Female, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
285, 33, Female, Bachelors, 63, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
285, 33, Female, Bachelors, 63, No, " recorded your passing conversations ", cubetastic3000, public, 5 
285, 33, Female, Bachelors, 63, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
285, 33, Female, Bachelors, 63, No, " what medication you take ", cubetastic3000, friends, 5 
285, 33, Female, Bachelors, 63, No, " your username for websites ", cubetastic3000, public, 5 
285, 33, Female, Bachelors, 63, No, " your bank account information ", cubetastic3000, work, 5 
458, 22, Male, Highschool, 62, No, "connected to a bluetooth device", smartphone, noone, 3 
458, 22, Male, Highschool, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
458, 22, Male, Highschool, 62, No, " your heart rate ", cubetastic3000, public, 4 
458, 22, Male, Highschool, 62, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
458, 22, Male, Highschool, 62, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
458, 22, Male, Highschool, 62, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
458, 22, Male, Highschool, 62, No, " what medication you take ", cubetastic3000, work, 5 
458, 22, Male, Highschool, 62, No, " what products you buy ", cubetastic3000, work, 4 
380, 33, Male, Highschool, 70, Yes, "connected to a bluetooth device", smartphone, noone, 5 
380, 33, Male, Highschool, 70, Yes, "sent premium texts or calls", smartphone, noone, 5 
380, 33, Male, Highschool, 70, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
380, 33, Male, Highschool, 70, Yes, " when and how much you have sex ", cubetastic3000, appserver, 5 
380, 33, Male, Highschool, 70, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
380, 33, Male, Highschool, 70, Yes, " recorded the sound around you ", cubetastic3000, friends, 5 
380, 33, Male, Highschool, 70, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
380, 33, Male, Highschool, 70, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1488, 37, Male, Bachelors, 56, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1488, 37, Male, Bachelors, 56, Yes, "took screenshots while using other apps", smartphone, noone, 3 
1488, 37, Male, Bachelors, 56, Yes, " when you were lying, nervous, or stressed ", cubetastic3000, public, 4 
1488, 37, Male, Bachelors, 56, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1488, 37, Male, Bachelors, 56, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 4 
1488, 37, Male, Bachelors, 56, Yes, " how much you use your phone ", cubetastic3000, public, 3 
1488, 37, Male, Bachelors, 56, Yes, " how much you use your computer ", cubetastic3000, friends, 2 
1488, 37, Male, Bachelors, 56, Yes, " your username for websites ", cubetastic3000, appserver, 4 
971, 26, Female, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 2 
971, 26, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
971, 26, Female, Bachelors, 65, No, " your age ", cubetastic3000, friends, 4 
971, 26, Female, Bachelors, 65, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 2 
971, 26, Female, Bachelors, 65, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
971, 26, Female, Bachelors, 65, No, " your name ", cubetastic3000, work, 1 
971, 26, Female, Bachelors, 65, No, " your name ", cubetastic3000, public, 5 
971, 26, Female, Bachelors, 65, No, " your credit card information ", cubetastic3000, public, 5 
100, 31, Male, Graduate, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
100, 31, Male, Graduate, 67, No, "sent premium texts or calls", smartphone, noone, 5 
100, 31, Male, Graduate, 67, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
100, 31, Male, Graduate, 67, No, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
100, 31, Male, Graduate, 67, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
100, 31, Male, Graduate, 67, No, " what television shows you watch ", cubetastic3000, friends, 4 
100, 31, Male, Graduate, 67, No, " your name ", cubetastic3000, friends, 2 
100, 31, Male, Graduate, 67, No, " your bank account information ", cubetastic3000, work, 5 
1778, 30, Male, Bachelors, 48, No, "vibration", smartphone, noone, 2 
1778, 30, Male, Bachelors, 48, No, "sent premium texts or calls", smartphone, noone, 4 
1778, 30, Male, Bachelors, 48, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1778, 30, Male, Bachelors, 48, No, " recorded your passing conversations ", cubetastic3000, friends, 5 
1778, 30, Male, Bachelors, 48, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
1778, 30, Male, Bachelors, 48, No, " a photo of you intoxicated ", cubetastic3000, appserver, 3 
1778, 30, Male, Bachelors, 48, No, " your name ", cubetastic3000, friends, 3 
1778, 30, Male, Bachelors, 48, No, " your username and password for websites ", cubetastic3000, friends, 5 
1443, 39, Male, Somecollege, 70, No, "vibration", smartphone, noone, 3 
1443, 39, Male, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1443, 39, Male, Somecollege, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
1443, 39, Male, Somecollege, 70, No, " when you are busy or interruptible ", cubetastic3000, appserver, 4 
1443, 39, Male, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
1443, 39, Male, Somecollege, 70, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1443, 39, Male, Somecollege, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1443, 39, Male, Somecollege, 70, No, " how much you use your phone ", cubetastic3000, public, 3 
1262, 38, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1262, 38, Female, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1262, 38, Female, Bachelors, 70, No, "unmuted a call", cubetastic3000, noone, 5 
1262, 38, Female, Bachelors, 70, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
1262, 38, Female, Bachelors, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1262, 38, Female, Bachelors, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1262, 38, Female, Bachelors, 70, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1262, 38, Female, Bachelors, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
846, 20, Female, Somecollege, 62, No, "vibration", smartphone, noone, 2 
846, 20, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
846, 20, Female, Somecollege, 62, No, " your gender ", cubetastic3000, public, 3 
846, 20, Female, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
846, 20, Female, Somecollege, 62, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 1 
846, 20, Female, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 5 
846, 20, Female, Somecollege, 62, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
2238, 23, Male, Somecollege, 41, No, "vibration", smartphone, noone, 2 
2238, 23, Male, Somecollege, 41, No, "connected to a bluetooth device", smartphone, noone, 1 
2238, 23, Male, Somecollege, 41, No, " your gender ", cubetastic3000, appserver, 3 
2238, 23, Male, Somecollege, 41, No, " your heart rate ", cubetastic3000, work, 4 
2238, 23, Male, Somecollege, 41, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
2238, 23, Male, Somecollege, 41, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
2238, 23, Male, Somecollege, 41, No, " your username for websites ", cubetastic3000, friends, 5 
2238, 23, Male, Somecollege, 41, No, " your credit card information ", cubetastic3000, public, 5 
1251, 24, Male, Somecollege, 54, No, "connected to a bluetooth device", smartphone, noone, 4 
1251, 24, Male, Somecollege, 54, No, "sent premium texts or calls", smartphone, noone, 5 
1251, 24, Male, Somecollege, 54, No, " your gender ", cubetastic3000, public, 3 
1251, 24, Male, Somecollege, 54, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
1251, 24, Male, Somecollege, 54, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1251, 24, Male, Somecollege, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
1251, 24, Male, Somecollege, 54, No, " how much debt you have ", cubetastic3000, work, 5 
1251, 24, Male, Somecollege, 54, No, " how much debt you have ", cubetastic3000, public, 5 
795, 22, Male, Somecollege, 64, No, "connected to a bluetooth device", smartphone, noone, 3 
795, 22, Male, Somecollege, 64, No, "sent premium texts or calls", smartphone, noone, 5 
795, 22, Male, Somecollege, 64, No, " your gender ", cubetastic3000, friends, 1 
795, 22, Male, Somecollege, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
795, 22, Male, Somecollege, 64, No, " when, how much, and what you are eating ", cubetastic3000, friends, 1 
795, 22, Male, Somecollege, 64, No, " how close you are to other people you interact with ", cubetastic3000, friends, 3 
795, 22, Male, Somecollege, 64, No, " recorded your work conversations ", cubetastic3000, work, 5 
795, 22, Male, Somecollege, 64, No, " where you are (like a GPS) ", cubetastic3000, friends, 4 
1318, 28, Male, Masters, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
1318, 28, Male, Masters, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
1318, 28, Male, Masters, 65, No, " your gender ", cubetastic3000, friends, 5 
1318, 28, Male, Masters, 65, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1318, 28, Male, Masters, 65, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
1318, 28, Male, Masters, 65, No, " when you are busy or interruptible ", cubetastic3000, public, 5 
1318, 28, Male, Masters, 65, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
359, 30, Female, Masters, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
359, 30, Female, Masters, 67, No, "sent premium texts or calls", smartphone, noone, 5 
359, 30, Female, Masters, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
359, 30, Female, Masters, 67, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
359, 30, Female, Masters, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
359, 30, Female, Masters, 67, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
359, 30, Female, Masters, 67, No, " what medication you take ", cubetastic3000, friends, 5 
359, 30, Female, Masters, 67, No, " what medication you take ", cubetastic3000, public, 5 
847, 25, Female, Masters, 62, No, "unmuted a call", smartphone, noone, 4 
847, 25, Female, Masters, 62, No, "took screenshots while using other apps", smartphone, noone, 4 
847, 25, Female, Masters, 62, No, " your fingerprint somehow ", cubetastic3000, work, 5 
847, 25, Female, Masters, 62, No, " recorded the sound around you ", cubetastic3000, public, 4 
847, 25, Female, Masters, 62, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 2 
847, 25, Female, Masters, 62, No, " how much you use your computer ", cubetastic3000, appserver, 2 
847, 25, Female, Masters, 62, No, " how much debt you have ", cubetastic3000, public, 5 
847, 25, Female, Masters, 62, No, " how much debt you have ", cubetastic3000, appserver, 2 
1053, 41, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
1053, 41, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1053, 41, Male, Somecollege, 68, No, " your age ", cubetastic3000, work, 5 
1053, 41, Male, Somecollege, 68, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
1053, 41, Male, Somecollege, 68, No, " when you are busy or interruptible ", cubetastic3000, appserver, 5 
1053, 41, Male, Somecollege, 68, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
1053, 41, Male, Somecollege, 68, No, " how much money you have ", cubetastic3000, friends, 5 
1053, 41, Male, Somecollege, 68, No, " how much debt you have ", cubetastic3000, public, 5 
568, 40, Male, Somecollege, 70, Yes, "vibration", smartphone, noone, 2 
568, 40, Male, Somecollege, 70, Yes, "took screenshots while using other apps", smartphone, noone, 5 
568, 40, Male, Somecollege, 70, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 3 
568, 40, Male, Somecollege, 70, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
568, 40, Male, Somecollege, 70, Yes, " shared photos others sent to you saved on your device ", cubetastic3000, public, 1 
568, 40, Male, Somecollege, 70, Yes, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
568, 40, Male, Somecollege, 70, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
568, 40, Male, Somecollege, 70, Yes, " what television shows you watch ", cubetastic3000, appserver, 2 
613, 19, Female, Highschool, 58, No, "connected to a bluetooth device", smartphone, noone, 3 
613, 19, Female, Highschool, 58, No, "took screenshots while using other apps", smartphone, noone, 4 
613, 19, Female, Highschool, 58, No, " recorded the sound around you ", cubetastic3000, appserver, 5 
613, 19, Female, Highschool, 58, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 2 
613, 19, Female, Highschool, 58, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
613, 19, Female, Highschool, 58, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
613, 19, Female, Highschool, 58, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
613, 19, Female, Highschool, 58, No, " how much you use your computer ", cubetastic3000, public, 2 
967, 33, Female, Somecollege, 61, No, "vibration", smartphone, noone, 3 
967, 33, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
967, 33, Female, Somecollege, 61, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
967, 33, Female, Somecollege, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
967, 33, Female, Somecollege, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
967, 33, Female, Somecollege, 61, No, " your address ", cubetastic3000, appserver, 5 
967, 33, Female, Somecollege, 61, No, " your username and password for websites ", cubetastic3000, appserver, 5 
967, 33, Female, Somecollege, 61, No, " your credit card information ", cubetastic3000, friends, 5 
2208, 31, Male, Highschool, 65, No, "connected to a bluetooth device", smartphone, noone, 3 
2208, 31, Male, Highschool, 65, No, "took screenshots while using other apps", smartphone, noone, 4 
2208, 31, Male, Highschool, 65, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
2208, 31, Male, Highschool, 65, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 4 
2208, 31, Male, Highschool, 65, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
2208, 31, Male, Highschool, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
2208, 31, Male, Highschool, 65, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
2208, 31, Male, Highschool, 65, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 5 
406, 27, Male, Bachelors, 56, No, "connected to a bluetooth device", smartphone, noone, 2 
406, 27, Male, Bachelors, 56, No, "unmuted a call", smartphone, noone, 4 
406, 27, Male, Bachelors, 56, No, " your heart rate ", cubetastic3000, appserver, 1 
406, 27, Male, Bachelors, 56, No, " copied and uploaded music from your device ", cubetastic3000, friends, 3 
406, 27, Male, Bachelors, 56, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 5 
406, 27, Male, Bachelors, 56, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 3 
406, 27, Male, Bachelors, 56, No, " a video of you unclothed ", cubetastic3000, public, 5 
406, 27, Male, Bachelors, 56, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
484, 20, Male, Somecollege, 52, No, "took screenshots while using other apps", smartphone, noone, 3 
484, 20, Male, Somecollege, 52, No, "sent premium texts or calls", smartphone, noone, 5 
484, 20, Male, Somecollege, 52, No, " your heart rate ", cubetastic3000, appserver, 2 
484, 20, Male, Somecollege, 52, No, " what medical conditions you have ", cubetastic3000, work, 5 
484, 20, Male, Somecollege, 52, No, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 3 
484, 20, Male, Somecollege, 52, No, " a photo of you off-guard ", cubetastic3000, public, 4 
484, 20, Male, Somecollege, 52, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 2 
484, 20, Male, Somecollege, 52, No, " where you are (like a GPS) ", cubetastic3000, work, 5 
494, 24, Male, Bachelors, 65, No, "vibration", smartphone, noone, 4 
494, 24, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
494, 24, Male, Bachelors, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
494, 24, Male, Bachelors, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
494, 24, Male, Bachelors, 65, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
494, 24, Male, Bachelors, 65, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
494, 24, Male, Bachelors, 65, No, " your name ", cubetastic3000, public, 5 
494, 24, Male, Bachelors, 65, No, " your social security number ", cubetastic3000, public, 5 
302, 24, Male, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 3 
302, 24, Male, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 5 
302, 24, Male, Bachelors, 54, No, " your gender ", cubetastic3000, work, 2 
302, 24, Male, Bachelors, 54, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
302, 24, Male, Bachelors, 54, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
302, 24, Male, Bachelors, 54, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
302, 24, Male, Bachelors, 54, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 4 
302, 24, Male, Bachelors, 54, No, " a video of you unclothed ", cubetastic3000, public, 5 
1691, 28, Female, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 1 
1691, 28, Female, Bachelors, 54, No, "unmuted a call", smartphone, noone, 5 
1691, 28, Female, Bachelors, 54, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
1691, 28, Female, Bachelors, 54, No, " when you were lying, nervous, or stressed ", cubetastic3000, friends, 5 
1691, 28, Female, Bachelors, 54, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
1691, 28, Female, Bachelors, 54, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 4 
1691, 28, Female, Bachelors, 54, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, work, 4 
1691, 28, Female, Bachelors, 54, No, " what websites you go to ", cubetastic3000, work, 4 
1491, 33, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 5 
1491, 33, Female, Somecollege, 67, No, "sent premium texts or calls", smartphone, noone, 5 
1491, 33, Female, Somecollege, 67, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1491, 33, Female, Somecollege, 67, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1491, 33, Female, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
1491, 33, Female, Somecollege, 67, No, " a video of you unclothed ", cubetastic3000, public, 5 
1491, 33, Female, Somecollege, 67, No, " how much you use your phone ", cubetastic3000, work, 5 
1491, 33, Female, Somecollege, 67, No, " how much money you have ", cubetastic3000, public, 5 
225, 20, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
225, 20, Female, Bachelors, 63, No, "took screenshots while using other apps", smartphone, noone, 3 
225, 20, Female, Bachelors, 63, No, " shared photos you which are already on your device ", cubetastic3000, friends, 5 
225, 20, Female, Bachelors, 63, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
225, 20, Female, Bachelors, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
225, 20, Female, Bachelors, 63, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
225, 20, Female, Bachelors, 63, No, " what medication you take ", cubetastic3000, public, 5 
1000, 31, Female, Bachelors, 68, No, "unmuted a call", smartphone, noone, 5 
1000, 31, Female, Bachelors, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1000, 31, Female, Bachelors, 68, No, " when you are busy or interruptible ", cubetastic3000, appserver, 2 
1000, 31, Female, Bachelors, 68, No, " when you were happy or having fun ", cubetastic3000, work, 5 
1000, 31, Female, Bachelors, 68, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1000, 31, Female, Bachelors, 68, No, " how much you use your phone ", cubetastic3000, friends, 5 
1000, 31, Female, Bachelors, 68, No, " what websites you go to ", cubetastic3000, friends, 5 
1000, 31, Female, Bachelors, 68, No, " your address ", cubetastic3000, work, 5 
1508, 44, Female, Bachelors, 56, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1508, 44, Female, Bachelors, 56, Yes, "sent premium texts or calls", smartphone, noone, 5 
1508, 44, Female, Bachelors, 56, Yes, " your heart rate ", cubetastic3000, work, 5 
1508, 44, Female, Bachelors, 56, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1508, 44, Female, Bachelors, 56, Yes, " recorded the sound around you ", cubetastic3000, friends, 4 
1508, 44, Female, Bachelors, 56, Yes, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
1508, 44, Female, Bachelors, 56, Yes, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1980, 25, Male, Graduate, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1980, 25, Male, Graduate, 64, No, "sent premium texts or calls", smartphone, noone, 5 
1980, 25, Male, Graduate, 64, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1980, 25, Male, Graduate, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
1980, 25, Male, Graduate, 64, No, " a video of you unclothed ", cubetastic3000, friends, 5 
1980, 25, Male, Graduate, 64, No, " a video of you unclothed ", cubetastic3000, public, 5 
1980, 25, Male, Graduate, 64, No, " how much you use your phone ", cubetastic3000, friends, 5 
1980, 25, Male, Graduate, 64, No, " how much you use your computer ", cubetastic3000, public, 4 
988, 19, Female, Somecollege, 62, Yes, "unmuted a call", smartphone, noone, 4 
988, 19, Female, Somecollege, 62, Yes, "sent premium texts or calls", smartphone, noone, 5 
988, 19, Female, Somecollege, 62, Yes, " when, how much, and what you are eating ", cubetastic3000, appserver, 5 
988, 19, Female, Somecollege, 62, Yes, " what medical conditions you have ", cubetastic3000, friends, 5 
988, 19, Female, Somecollege, 62, Yes, " a photo of you unclothed ", cubetastic3000, public, 5 
988, 19, Female, Somecollege, 62, Yes, " shared videos you which are already on your device ", cubetastic3000, public, 5 
988, 19, Female, Somecollege, 62, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
988, 19, Female, Somecollege, 62, Yes, " your address ", cubetastic3000, appserver, 5 
278, 45, Male, Masters, 32, No, "vibration", smartphone, noone, 1 
278, 45, Male, Masters, 32, No, "unmuted a call", smartphone, noone, 5 
278, 45, Male, Masters, 32, No, " when and how well you are sleeping ", cubetastic3000, work, 5 
278, 45, Male, Masters, 32, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
278, 45, Male, Masters, 32, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
278, 45, Male, Masters, 32, No, " copied and uploaded music from your device ", cubetastic3000, public, 1 
278, 45, Male, Masters, 32, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, work, 5 
278, 45, Male, Masters, 32, No, " a video of you unclothed ", cubetastic3000, work, 5 
393, 34, Male, Bachelors, 38, No, "unmuted a call", smartphone, noone, 5 
393, 34, Male, Bachelors, 38, No, "sent premium texts or calls", smartphone, noone, 5 
393, 34, Male, Bachelors, 38, No, " your age ", cubetastic3000, public, 2 
393, 34, Male, Bachelors, 38, No, " the language you were speaking ", cubetastic3000, appserver, 2 
393, 34, Male, Bachelors, 38, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
393, 34, Male, Bachelors, 38, No, " what television shows you watch ", cubetastic3000, appserver, 2 
393, 34, Male, Bachelors, 38, No, " your social security number ", cubetastic3000, appserver, 4 
393, 34, Male, Bachelors, 38, No, " how much debt you have ", cubetastic3000, friends, 5 
1313, 27, Male, Somecollege, 66, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1313, 27, Male, Somecollege, 66, Yes, "took screenshots while using other apps", smartphone, noone, 2 
1313, 27, Male, Somecollege, 66, Yes, " your fingerprint somehow ", cubetastic3000, appserver, 4 
1313, 27, Male, Somecollege, 66, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 4 
1313, 27, Male, Somecollege, 66, Yes, " when and how well you are sleeping ", cubetastic3000, work, 4 
1313, 27, Male, Somecollege, 66, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1313, 27, Male, Somecollege, 66, Yes, " how much you use your computer ", cubetastic3000, appserver, 4 
1313, 27, Male, Somecollege, 66, Yes, " how much debt you have ", cubetastic3000, friends, 5 
336, 28, Female, Somecollege, 62, No, "vibration", smartphone, noone, 1 
336, 28, Female, Somecollege, 62, No, "took screenshots while using other apps", smartphone, noone, 5 
336, 28, Female, Somecollege, 62, No, " when you are sick or healthy ", cubetastic3000, friends, 2 
336, 28, Female, Somecollege, 62, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
336, 28, Female, Somecollege, 62, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
336, 28, Female, Somecollege, 62, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
336, 28, Female, Somecollege, 62, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 3 
336, 28, Female, Somecollege, 62, No, " how much debt you have ", cubetastic3000, public, 3 
1886, 33, Male, Masters, 63, Yes, "vibration", smartphone, noone, 3 
1886, 33, Male, Masters, 63, Yes, "connected to a bluetooth device", smartphone, noone, 5 
1886, 33, Male, Masters, 63, Yes, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1886, 33, Male, Masters, 63, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1886, 33, Male, Masters, 63, Yes, " a video of you off-guard ", cubetastic3000, friends, 5 
1886, 33, Male, Masters, 63, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1886, 33, Male, Masters, 63, Yes, " how much money you have ", cubetastic3000, work, 5 
737, 54, Female, Masters, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
737, 54, Female, Masters, 64, No, "sent premium texts or calls", smartphone, noone, 5 
737, 54, Female, Masters, 64, No, " when you are sick or healthy ", cubetastic3000, friends, 4 
737, 54, Female, Masters, 64, No, " when you are sick or healthy ", cubetastic3000, public, 5 
737, 54, Female, Masters, 64, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
737, 54, Female, Masters, 64, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 4 
737, 54, Female, Masters, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
737, 54, Female, Masters, 64, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
504, 31, Male, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 4 
504, 31, Male, Somecollege, 53, No, "unmuted a call", smartphone, noone, 2 
504, 31, Male, Somecollege, 53, No, " how close you are to other people you interact with ", cubetastic3000, public, 4 
504, 31, Male, Somecollege, 53, No, " shared photos others sent to you saved on your device ", cubetastic3000, friends, 5 
504, 31, Male, Somecollege, 53, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
504, 31, Male, Somecollege, 53, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, friends, 5 
504, 31, Male, Somecollege, 53, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
504, 31, Male, Somecollege, 53, No, " when and how much you spend time alone ", cubetastic3000, friends, 3 
877, 39, Male, Bachelors, 55, No, "vibration", smartphone, noone, 3 
877, 39, Male, Bachelors, 55, No, "unmuted a call", smartphone, noone, 5 
877, 39, Male, Bachelors, 55, No, " who you were spending time with ", cubetastic3000, public, 5 
877, 39, Male, Bachelors, 55, No, " recorded your passing conversations ", cubetastic3000, public, 5 
877, 39, Male, Bachelors, 55, No, " recorded the sound around you ", cubetastic3000, work, 5 
877, 39, Male, Bachelors, 55, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
877, 39, Male, Bachelors, 55, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
601, 26, Male, Bachelors, 67, No, "vibration", smartphone, noone, 3 
601, 26, Male, Bachelors, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
601, 26, Male, Bachelors, 67, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, appserver, 5 
601, 26, Male, Bachelors, 67, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
601, 26, Male, Bachelors, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
601, 26, Male, Bachelors, 67, No, " how much you use your phone ", cubetastic3000, appserver, 3 
601, 26, Male, Bachelors, 67, No, " what websites you go to ", cubetastic3000, work, 5 
601, 26, Male, Bachelors, 67, No, " your name ", cubetastic3000, appserver, 5 
1074, 38, Female, Bachelors, 47, No, "unmuted a call", smartphone, noone, 3 
1074, 38, Female, Bachelors, 47, No, "took screenshots while using other apps", smartphone, noone, 4 
1074, 38, Female, Bachelors, 47, No, " the language you were speaking ", cubetastic3000, work, 1 
1074, 38, Female, Bachelors, 47, No, " your heart rate ", cubetastic3000, appserver, 1 
1074, 38, Female, Bachelors, 47, No, " when and how well you are sleeping ", cubetastic3000, friends, 3 
1074, 38, Female, Bachelors, 47, No, " a photo of you unclothed ", cubetastic3000, public, 5 
1074, 38, Female, Bachelors, 47, No, " shared videos you which are already on your device ", cubetastic3000, friends, 5 
1074, 38, Female, Bachelors, 47, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1773, 57, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
1773, 57, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1773, 57, Female, Somecollege, 70, No, " who you were spending time with ", cubetastic3000, work, 5 
1773, 57, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1773, 57, Female, Somecollege, 70, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
1773, 57, Female, Somecollege, 70, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1773, 57, Female, Somecollege, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 5 
1773, 57, Female, Somecollege, 70, No, " how much you use your phone ", cubetastic3000, friends, 5 
1294, 71, Female, Somecollege, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
1294, 71, Female, Somecollege, 59, No, "sent premium texts or calls", smartphone, noone, 5 
1294, 71, Female, Somecollege, 59, No, " when, how, and how much you exercise ", cubetastic3000, public, 3 
1294, 71, Female, Somecollege, 59, No, " when you are busy or interruptible ", cubetastic3000, public, 2 
1294, 71, Female, Somecollege, 59, No, " a photo of you intoxicated ", cubetastic3000, appserver, 2 
1294, 71, Female, Somecollege, 59, No, " what products you buy ", cubetastic3000, appserver, 1 
1294, 71, Female, Somecollege, 59, No, " your bank account information ", cubetastic3000, friends, 5 
2217, 27, Male, Somecollege, 50, Yes, "connected to a bluetooth device", smartphone, noone, 5 
2217, 27, Male, Somecollege, 50, Yes, "sent premium texts or calls", smartphone, noone, 5 
2217, 27, Male, Somecollege, 50, Yes, " when you are sick or healthy ", cubetastic3000, work, 4 
2217, 27, Male, Somecollege, 50, Yes, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2217, 27, Male, Somecollege, 50, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
2217, 27, Male, Somecollege, 50, Yes, " photos at work (with an outward-facing camera) ", cubetastic3000, appserver, 2 
2217, 27, Male, Somecollege, 50, Yes, " how much debt you have ", cubetastic3000, appserver, 5 
1034, 25, Male, Somecollege, 64, No, "vibration", smartphone, noone, 2 
1034, 25, Male, Somecollege, 64, No, "unmuted a call", smartphone, noone, 5 
1034, 25, Male, Somecollege, 64, No, " when and how well you are sleeping ", cubetastic3000, appserver, 2 
1034, 25, Male, Somecollege, 64, No, " recorded your passing conversations ", cubetastic3000, public, 5 
1034, 25, Male, Somecollege, 64, No, " how much you use your computer ", cubetastic3000, public, 4 
1034, 25, Male, Somecollege, 64, No, " your social security number ", cubetastic3000, public, 5 
1034, 25, Male, Somecollege, 64, No, " your credit card information ", cubetastic3000, appserver, 5 
1034, 25, Male, Somecollege, 64, No, " how much money you have ", cubetastic3000, appserver, 5 
1656, 29, Male, Bachelors, 57, No, "connected to a bluetooth device", smartphone, noone, 4 
1656, 29, Male, Bachelors, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1656, 29, Male, Bachelors, 57, No, " the language you were speaking ", cubetastic3000, work, 5 
1656, 29, Male, Bachelors, 57, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1656, 29, Male, Bachelors, 57, No, " how close you are to other people you interact with ", cubetastic3000, appserver, 4 
1656, 29, Male, Bachelors, 57, No, " recorded the sound around you ", cubetastic3000, public, 5 
1656, 29, Male, Bachelors, 57, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1656, 29, Male, Bachelors, 57, No, " your username for websites ", cubetastic3000, friends, 5 
1206, 20, Male, Somecollege, 69, No, "unmuted a call", smartphone, noone, 4 
1206, 20, Male, Somecollege, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
1206, 20, Male, Somecollege, 69, No, " your gender ", cubetastic3000, work, 5 
1206, 20, Male, Somecollege, 69, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 4 
1206, 20, Male, Somecollege, 69, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, work, 5 
1206, 20, Male, Somecollege, 69, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
1206, 20, Male, Somecollege, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 5 
1206, 20, Male, Somecollege, 69, No, " what products you buy ", cubetastic3000, friends, 5 
381, 37, Female, Masters, 69, No, "vibration", smartphone, noone, 3 
381, 37, Female, Masters, 69, No, "sent premium texts or calls", smartphone, noone, 5 
381, 37, Female, Masters, 69, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 5 
381, 37, Female, Masters, 69, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
381, 37, Female, Masters, 69, No, " recorded the sound around you ", cubetastic3000, work, 5 
381, 37, Female, Masters, 69, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
381, 37, Female, Masters, 69, No, " shared videos you which are already on your device ", cubetastic3000, appserver, 5 
381, 37, Female, Masters, 69, No, " your social security number ", cubetastic3000, appserver, 5 
322, 34, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
322, 34, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
322, 34, Female, Bachelors, 70, No, " your heart rate ", cubetastic3000, public, 3 
322, 34, Female, Bachelors, 70, No, " when and how much you have sex ", cubetastic3000, friends, 5 
322, 34, Female, Bachelors, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
322, 34, Female, Bachelors, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, work, 5 
322, 34, Female, Bachelors, 70, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
322, 34, Female, Bachelors, 70, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1638, 25, Male, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 3 
1638, 25, Male, Bachelors, 54, No, "took screenshots while using other apps", smartphone, noone, 4 
1638, 25, Male, Bachelors, 54, No, " a photo of you intoxicated ", cubetastic3000, friends, 4 
1638, 25, Male, Bachelors, 54, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1638, 25, Male, Bachelors, 54, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1638, 25, Male, Bachelors, 54, No, " your social security number ", cubetastic3000, work, 5 
1638, 25, Male, Bachelors, 54, No, " your username for websites ", cubetastic3000, friends, 5 
1638, 25, Male, Bachelors, 54, No, " your username and password for websites ", cubetastic3000, public, 5 
605, 54, Male, Somecollege, 70, No, "vibration", smartphone, noone, 3 
605, 54, Male, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 4 
605, 54, Male, Somecollege, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
605, 54, Male, Somecollege, 70, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
605, 54, Male, Somecollege, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
605, 54, Male, Somecollege, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
605, 54, Male, Somecollege, 70, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 5 
605, 54, Male, Somecollege, 70, No, " what websites you go to ", cubetastic3000, public, 4 
769, 38, Male, Somecollege, 68, Yes, "vibration", smartphone, noone, 3 
769, 38, Male, Somecollege, 68, Yes, "sent premium texts or calls", smartphone, noone, 5 
769, 38, Male, Somecollege, 68, Yes, " when, how, and how much you exercise ", cubetastic3000, public, 4 
769, 38, Male, Somecollege, 68, Yes, " a photo of you unclothed ", cubetastic3000, public, 5 
769, 38, Male, Somecollege, 68, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
769, 38, Male, Somecollege, 68, Yes, " how much you use your computer ", cubetastic3000, public, 4 
769, 38, Male, Somecollege, 68, Yes, " what medication you take ", cubetastic3000, appserver, 4 
769, 38, Male, Somecollege, 68, Yes, " what websites you go to ", cubetastic3000, work, 5 
2327, 20, Female, Bachelors, 65, No, "vibration", smartphone, noone, 1 
2327, 20, Female, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2327, 20, Female, Bachelors, 65, No, " when and how well you are sleeping ", cubetastic3000, work, 4 
2327, 20, Female, Bachelors, 65, No, " when and how much you have sex ", cubetastic3000, friends, 5 
2327, 20, Female, Bachelors, 65, No, " when you are busy or interruptible ", cubetastic3000, public, 3 
2327, 20, Female, Bachelors, 65, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 2 
2327, 20, Female, Bachelors, 65, No, " a picture of your signature ", cubetastic3000, appserver, 5 
2327, 20, Female, Bachelors, 65, No, " your social security number ", cubetastic3000, appserver, 5 
340, 32, Male, Bachelors, 58, No, "vibration", smartphone, noone, 3 
340, 32, Male, Bachelors, 58, No, "sent premium texts or calls", smartphone, noone, 5 
340, 32, Male, Bachelors, 58, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
340, 32, Male, Bachelors, 58, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
340, 32, Male, Bachelors, 58, No, " a photo of you unclothed ", cubetastic3000, public, 5 
340, 32, Male, Bachelors, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
340, 32, Male, Bachelors, 58, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 4 
340, 32, Male, Bachelors, 58, No, " a video of you intoxicated ", cubetastic3000, work, 5 
2022, 23, Female, Highschool, 69, No, "connected to a bluetooth device", smartphone, noone, 4 
2022, 23, Female, Highschool, 69, No, "sent premium texts or calls", smartphone, noone, 5 
2022, 23, Female, Highschool, 69, No, " your age ", cubetastic3000, work, 5 
2022, 23, Female, Highschool, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
2022, 23, Female, Highschool, 69, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
2022, 23, Female, Highschool, 69, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
2022, 23, Female, Highschool, 69, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
2022, 23, Female, Highschool, 69, No, " how much money you have ", cubetastic3000, public, 5 
2174, 34, Male, Somecollege, 65, No, "unmuted a call", smartphone, noone, 4 
2174, 34, Male, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2174, 34, Male, Somecollege, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
2174, 34, Male, Somecollege, 65, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
2174, 34, Male, Somecollege, 65, No, " photos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
2174, 34, Male, Somecollege, 65, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 5 
2174, 34, Male, Somecollege, 65, No, " what television shows you watch ", cubetastic3000, public, 5 
2174, 34, Male, Somecollege, 65, No, " your name ", cubetastic3000, work, 4 
1586, 21, Female, Somecollege, 66, No, "vibration", smartphone, noone, 4 
1586, 21, Female, Somecollege, 66, No, "connected to a bluetooth device", smartphone, noone, 4 
1586, 21, Female, Somecollege, 66, No, " when you are busy or interruptible ", cubetastic3000, friends, 3 
1586, 21, Female, Somecollege, 66, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
1586, 21, Female, Somecollege, 66, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, public, 5 
1586, 21, Female, Somecollege, 66, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
1586, 21, Female, Somecollege, 66, No, " a video of you unclothed ", cubetastic3000, work, 5 
1586, 21, Female, Somecollege, 66, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 4 
1496, 27, Male, Bachelors, 65, No, "unmuted a call", smartphone, noone, 5 
1496, 27, Male, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
1496, 27, Male, Bachelors, 65, No, " when and how much you have sex ", cubetastic3000, friends, 5 
1496, 27, Male, Bachelors, 65, No, " when you were happy or having fun ", cubetastic3000, friends, 5 
1496, 27, Male, Bachelors, 65, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1496, 27, Male, Bachelors, 65, No, " how much you use your computer ", cubetastic3000, public, 5 
1496, 27, Male, Bachelors, 65, No, " your name ", cubetastic3000, friends, 1 
1496, 27, Male, Bachelors, 65, No, " how much debt you have ", cubetastic3000, friends, 5 
231, 29, Female, Somecollege, 63, No, "vibration", smartphone, noone, 2 
231, 29, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
231, 29, Female, Somecollege, 63, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
231, 29, Female, Somecollege, 63, No, " a photo of you unclothed ", cubetastic3000, public, 5 
231, 29, Female, Somecollege, 63, No, " a photo of you off-guard ", cubetastic3000, work, 5 
231, 29, Female, Somecollege, 63, No, " your address ", cubetastic3000, appserver, 4 
231, 29, Female, Somecollege, 63, No, " how much debt you have ", cubetastic3000, friends, 5 
231, 29, Female, Somecollege, 63, No, " how much debt you have ", cubetastic3000, appserver, 4 
1148, 25, Female, Highschool, 57, No, "vibration", smartphone, noone, 2 
1148, 25, Female, Highschool, 57, No, "sent premium texts or calls", smartphone, noone, 5 
1148, 25, Female, Highschool, 57, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1148, 25, Female, Highschool, 57, No, " photos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
1148, 25, Female, Highschool, 57, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 3 
1148, 25, Female, Highschool, 57, No, " your username and password for websites ", cubetastic3000, public, 5 
1148, 25, Female, Highschool, 57, No, " how much money you have ", cubetastic3000, work, 5 
640, 52, Female, Somecollege, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
640, 52, Female, Somecollege, 70, No, "sent premium texts or calls", smartphone, noone, 5 
640, 52, Female, Somecollege, 70, No, " when you were happy or having fun ", cubetastic3000, work, 5 
640, 52, Female, Somecollege, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
640, 52, Female, Somecollege, 70, No, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
640, 52, Female, Somecollege, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
640, 52, Female, Somecollege, 70, No, " a video of you off-guard ", cubetastic3000, work, 5 
640, 52, Female, Somecollege, 70, No, " your username for websites ", cubetastic3000, appserver, 5 
486, 31, Male, Bachelors, 45, No, "vibration", smartphone, noone, 2 
486, 31, Male, Bachelors, 45, No, "unmuted a call", smartphone, noone, 4 
486, 31, Male, Bachelors, 45, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
486, 31, Male, Bachelors, 45, No, " videos at work (with an outward-facing camera) ", cubetastic3000, appserver, 4 
486, 31, Male, Bachelors, 45, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
486, 31, Male, Bachelors, 45, No, " where you are (like a GPS) ", cubetastic3000, appserver, 3 
486, 31, Male, Bachelors, 45, No, " what products you buy ", cubetastic3000, public, 4 
486, 31, Male, Bachelors, 45, No, " what products you buy ", cubetastic3000, appserver, 3 
1295, 44, Male, Bachelors, 70, No, "vibration", smartphone, noone, 3 
1295, 44, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1295, 44, Male, Bachelors, 70, No, " your age ", cubetastic3000, work, 5 
1295, 44, Male, Bachelors, 70, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1295, 44, Male, Bachelors, 70, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
1295, 44, Male, Bachelors, 70, No, " recorded the sound around you ", cubetastic3000, public, 5 
1295, 44, Male, Bachelors, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1295, 44, Male, Bachelors, 70, No, " where you are (like a GPS) ", cubetastic3000, public, 5 
429, 33, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 3 
429, 33, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
429, 33, Male, Bachelors, 70, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 5 
429, 33, Male, Bachelors, 70, No, " when and how well you are sleeping ", cubetastic3000, public, 5 
429, 33, Male, Bachelors, 70, No, " when, how much, and what you are eating ", cubetastic3000, friends, 5 
429, 33, Male, Bachelors, 70, No, " who you were spending time with ", cubetastic3000, work, 5 
429, 33, Male, Bachelors, 70, No, " your name ", cubetastic3000, appserver, 4 
429, 33, Male, Bachelors, 70, No, " your address ", cubetastic3000, public, 5 
1588, 39, Female, Highschool, 53, No, "connected to a bluetooth device", smartphone, noone, 2 
1588, 39, Female, Highschool, 53, No, "unmuted a call", smartphone, noone, 4 
1588, 39, Female, Highschool, 53, No, "connected to a bluetooth device", cubetastic3000, noone, 1 
1588, 39, Female, Highschool, 53, No, " what medical conditions you have ", cubetastic3000, work, 5 
1588, 39, Female, Highschool, 53, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 4 
1588, 39, Female, Highschool, 53, No, " shared videos you which are already on your device ", cubetastic3000, public, 5 
1588, 39, Female, Highschool, 53, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
1588, 39, Female, Highschool, 53, No, " your social security number ", cubetastic3000, work, 5 
1030, 31, Male, Bachelors, 39, No, "unmuted a call", smartphone, noone, 3 
1030, 31, Male, Bachelors, 39, No, "took screenshots while using other apps", smartphone, noone, 4 
1030, 31, Male, Bachelors, 39, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1030, 31, Male, Bachelors, 39, No, " who you were spending time with ", cubetastic3000, appserver, 4 
1030, 31, Male, Bachelors, 39, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 5 
1030, 31, Male, Bachelors, 39, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 4 
1030, 31, Male, Bachelors, 39, No, " a picture of your signature ", cubetastic3000, friends, 4 
1030, 31, Male, Bachelors, 39, No, " a picture of your signature ", cubetastic3000, appserver, 4 
2277, 60, Female, Bachelors, 65, Yes, "took screenshots while using other apps", smartphone, noone, 3 
2277, 60, Female, Bachelors, 65, Yes, "sent premium texts or calls", smartphone, noone, 2 
2277, 60, Female, Bachelors, 65, Yes, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
2277, 60, Female, Bachelors, 65, Yes, " when you are busy or interruptible ", cubetastic3000, public, 4 
2277, 60, Female, Bachelors, 65, Yes, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
2277, 60, Female, Bachelors, 65, Yes, " a video of you off-guard ", cubetastic3000, appserver, 4 
2277, 60, Female, Bachelors, 65, Yes, " your name ", cubetastic3000, friends, 3 
538, 29, Male, Somecollege, 58, Yes, "vibration", smartphone, noone, 3 
538, 29, Male, Somecollege, 58, Yes, "unmuted a call", smartphone, noone, 5 
538, 29, Male, Somecollege, 58, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, public, 1 
538, 29, Male, Somecollege, 58, Yes, " a video of you off-guard ", cubetastic3000, work, 5 
538, 29, Male, Somecollege, 58, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 3 
538, 29, Male, Somecollege, 58, Yes, " your name ", cubetastic3000, public, 4 
538, 29, Male, Somecollege, 58, Yes, " your address ", cubetastic3000, public, 5 
538, 29, Male, Somecollege, 58, Yes, " your bank account information ", cubetastic3000, work, 5 
2198, 26, Female, Highschool, 69, No, "vibration", smartphone, noone, 2 
2198, 26, Female, Highschool, 69, No, "unmuted a call", smartphone, noone, 5 
2198, 26, Female, Highschool, 69, No, " when, how much, and what you are eating ", cubetastic3000, public, 4 
2198, 26, Female, Highschool, 69, No, " what medical conditions you have ", cubetastic3000, work, 5 
2198, 26, Female, Highschool, 69, No, " a photo of you off-guard ", cubetastic3000, public, 5 
2198, 26, Female, Highschool, 69, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
2198, 26, Female, Highschool, 69, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
2198, 26, Female, Highschool, 69, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
309, 32, Male, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 2 
309, 32, Male, Bachelors, 54, No, "unmuted a call", smartphone, noone, 3 
309, 32, Male, Bachelors, 54, No, " your heart rate ", cubetastic3000, appserver, 1 
309, 32, Male, Bachelors, 54, No, " copied and uploaded music from your device ", cubetastic3000, work, 1 
309, 32, Male, Bachelors, 54, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 5 
309, 32, Male, Bachelors, 54, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 5 
309, 32, Male, Bachelors, 54, No, " your bank account information ", cubetastic3000, appserver, 5 
309, 32, Male, Bachelors, 54, No, " how much money you have ", cubetastic3000, friends, 5 
492, 22, Male, Somecollege, 58, No, "unmuted a call", smartphone, noone, 3 
492, 22, Male, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
492, 22, Male, Somecollege, 58, No, " your fingerprint somehow ", cubetastic3000, work, 5 
492, 22, Male, Somecollege, 58, No, " your fingerprint somehow ", cubetastic3000, public, 5 
492, 22, Male, Somecollege, 58, No, " when and how much you have sex ", cubetastic3000, appserver, 2 
492, 22, Male, Somecollege, 58, No, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
492, 22, Male, Somecollege, 58, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, friends, 4 
492, 22, Male, Somecollege, 58, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 4 
1755, 20, Male, Somecollege, 60, No, "unmuted a call", smartphone, noone, 4 
1755, 20, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
1755, 20, Male, Somecollege, 60, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 4 
1755, 20, Male, Somecollege, 60, No, " shared videos others sent you saved on your device ", cubetastic3000, friends, 5 
1755, 20, Male, Somecollege, 60, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 4 
1755, 20, Male, Somecollege, 60, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
1755, 20, Male, Somecollege, 60, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1755, 20, Male, Somecollege, 60, No, " your username for websites ", cubetastic3000, work, 4 
529, 25, Male, Masters, 61, No, "vibration", smartphone, noone, 5 
529, 25, Male, Masters, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
529, 25, Male, Masters, 61, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
529, 25, Male, Masters, 61, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
529, 25, Male, Masters, 61, No, " a picture of your signature ", cubetastic3000, appserver, 5 
529, 25, Male, Masters, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
529, 25, Male, Masters, 61, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
529, 25, Male, Masters, 61, No, " your credit card information ", cubetastic3000, appserver, 5 
1194, 26, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 2 
1194, 26, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
1194, 26, Male, Bachelors, 62, No, " your heart rate ", cubetastic3000, friends, 3 
1194, 26, Male, Bachelors, 62, No, " what medical conditions you have ", cubetastic3000, public, 5 
1194, 26, Male, Bachelors, 62, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 3 
1194, 26, Male, Bachelors, 62, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 4 
1194, 26, Male, Bachelors, 62, No, " what television shows you watch ", cubetastic3000, friends, 2 
1194, 26, Male, Bachelors, 62, No, " your bank account information ", cubetastic3000, appserver, 5 
444, 20, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
444, 20, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
444, 20, Male, Bachelors, 70, No, " when you were happy or having fun ", cubetastic3000, public, 5 
444, 20, Male, Bachelors, 70, No, " recorded your passing conversations ", cubetastic3000, work, 5 
444, 20, Male, Bachelors, 70, No, " recorded your work conversations ", cubetastic3000, appserver, 5 
444, 20, Male, Bachelors, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
444, 20, Male, Bachelors, 70, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
444, 20, Male, Bachelors, 70, No, " your social security number ", cubetastic3000, appserver, 5 
1239, 26, Female, Somecollege, 43, No, "unmuted a call", smartphone, noone, 3 
1239, 26, Female, Somecollege, 43, No, "sent premium texts or calls", smartphone, noone, 2 
1239, 26, Female, Somecollege, 43, No, " when you are sick or healthy ", cubetastic3000, friends, 3 
1239, 26, Female, Somecollege, 43, No, " recorded the sound around you ", cubetastic3000, public, 4 
1239, 26, Female, Somecollege, 43, No, " shared photos you which are already on your device ", cubetastic3000, work, 2 
1239, 26, Female, Somecollege, 43, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 3 
1239, 26, Female, Somecollege, 43, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1239, 26, Female, Somecollege, 43, No, " your username for websites ", cubetastic3000, appserver, 4 
415, 25, Male, Bachelors, 56, No, "vibration", smartphone, noone, 3 
415, 25, Male, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
415, 25, Male, Bachelors, 56, No, " your heart rate ", cubetastic3000, work, 5 
415, 25, Male, Bachelors, 56, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 5 
415, 25, Male, Bachelors, 56, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
415, 25, Male, Bachelors, 56, No, " where you are (like a GPS) ", cubetastic3000, friends, 5 
415, 25, Male, Bachelors, 56, No, " how much you use your computer ", cubetastic3000, public, 5 
415, 25, Male, Bachelors, 56, No, " what products you buy ", cubetastic3000, appserver, 5 
177, 32, Female, Bachelors, 64, No, "vibration", smartphone, noone, 3 
177, 32, Female, Bachelors, 64, No, "unmuted a call", smartphone, noone, 5 
177, 32, Female, Bachelors, 64, No, " how close you are to other people you interact with ", cubetastic3000, work, 4 
177, 32, Female, Bachelors, 64, No, " recorded your phone conversations ", cubetastic3000, friends, 4 
177, 32, Female, Bachelors, 64, No, " recorded the sound around you ", cubetastic3000, public, 4 
177, 32, Female, Bachelors, 64, No, " a photo of you unclothed ", cubetastic3000, friends, 5 
177, 32, Female, Bachelors, 64, No, " a photo of you intoxicated ", cubetastic3000, appserver, 5 
177, 32, Female, Bachelors, 64, No, " what television shows you watch ", cubetastic3000, public, 4 
1873, 29, Female, Bachelors, 64, No, "vibration", smartphone, noone, 1 
1873, 29, Female, Bachelors, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1873, 29, Female, Bachelors, 64, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
1873, 29, Female, Bachelors, 64, No, " your age ", cubetastic3000, public, 4 
1873, 29, Female, Bachelors, 64, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
1873, 29, Female, Bachelors, 64, No, " shared videos you which are already on your device ", cubetastic3000, work, 5 
1873, 29, Female, Bachelors, 64, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, public, 5 
1873, 29, Female, Bachelors, 64, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
545, 20, Male, Highschool, 46, No, "vibration", smartphone, noone, 2 
545, 20, Male, Highschool, 46, No, "unmuted a call", smartphone, noone, 5 
545, 20, Male, Highschool, 46, No, " when you are sick or healthy ", cubetastic3000, work, 3 
545, 20, Male, Highschool, 46, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
545, 20, Male, Highschool, 46, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
545, 20, Male, Highschool, 46, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 4 
545, 20, Male, Highschool, 46, No, " what medication you take ", cubetastic3000, work, 4 
545, 20, Male, Highschool, 46, No, " what television shows you watch ", cubetastic3000, work, 4 
1353, 39, Male, Somecollege, 68, No, "unmuted a call", smartphone, noone, 5 
1353, 39, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
1353, 39, Male, Somecollege, 68, No, " when, how, and how much you exercise ", cubetastic3000, work, 5 
1353, 39, Male, Somecollege, 68, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 5 
1353, 39, Male, Somecollege, 68, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1353, 39, Male, Somecollege, 68, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
1353, 39, Male, Somecollege, 68, No, " a video of you unclothed ", cubetastic3000, work, 5 
1353, 39, Male, Somecollege, 68, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
1409, 30, Female, Bachelors, 61, No, "vibration", smartphone, noone, 1 
1409, 30, Female, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1409, 30, Female, Bachelors, 61, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 3 
1409, 30, Female, Bachelors, 61, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1409, 30, Female, Bachelors, 61, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 4 
1409, 30, Female, Bachelors, 61, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 4 
1409, 30, Female, Bachelors, 61, No, " how much you use your computer ", cubetastic3000, public, 5 
1409, 30, Female, Bachelors, 61, No, " your credit card information ", cubetastic3000, appserver, 3 
1411, 35, Female, None, 63, No, "took screenshots while using other apps", smartphone, noone, 5 
1411, 35, Female, None, 63, No, "sent premium texts or calls", smartphone, noone, 5 
1411, 35, Female, None, 63, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 1 
1411, 35, Female, None, 63, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1411, 35, Female, None, 63, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1411, 35, Female, None, 63, No, " what websites you go to ", cubetastic3000, public, 5 
1411, 35, Female, None, 63, No, " your social security number ", cubetastic3000, work, 5 
1411, 35, Female, None, 63, No, " your credit card information ", cubetastic3000, public, 5 
1668, 33, Female, Bachelors, 69, No, "vibration", smartphone, noone, 1 
1668, 33, Female, Bachelors, 69, No, "unmuted a call", smartphone, noone, 5 
1668, 33, Female, Bachelors, 69, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1668, 33, Female, Bachelors, 69, No, " shared photos you which are already on your device ", cubetastic3000, appserver, 3 
1668, 33, Female, Bachelors, 69, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, appserver, 3 
1668, 33, Female, Bachelors, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, work, 5 
1668, 33, Female, Bachelors, 69, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 3 
1668, 33, Female, Bachelors, 69, No, " your social security number ", cubetastic3000, appserver, 5 
2104, 36, Female, Masters, 60, No, "vibration", smartphone, noone, 4 
2104, 36, Female, Masters, 60, No, "sent premium texts or calls", smartphone, noone, 5 
2104, 36, Female, Masters, 60, No, " your fingerprint somehow ", cubetastic3000, appserver, 4 
2104, 36, Female, Masters, 60, No, " what medical conditions you have ", cubetastic3000, public, 5 
2104, 36, Female, Masters, 60, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, appserver, 4 
2104, 36, Female, Masters, 60, No, " a picture of your signature ", cubetastic3000, public, 5 
2104, 36, Female, Masters, 60, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
2104, 36, Female, Masters, 60, No, " your bank account information ", cubetastic3000, appserver, 5 
211, 40, Male, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
211, 40, Male, Highschool, 56, No, "sent premium texts or calls", smartphone, noone, 5 
211, 40, Male, Highschool, 56, No, "unmuted a call", cubetastic3000, noone, 5 
211, 40, Male, Highschool, 56, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
211, 40, Male, Highschool, 56, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
211, 40, Male, Highschool, 56, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 3 
211, 40, Male, Highschool, 56, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
211, 40, Male, Highschool, 56, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1771, 66, Female, Somecollege, 58, No, "vibration", smartphone, noone, 3 
1771, 66, Female, Somecollege, 58, No, "sent premium texts or calls", smartphone, noone, 5 
1771, 66, Female, Somecollege, 58, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
1771, 66, Female, Somecollege, 58, No, " photos at work (with an outward-facing camera) ", cubetastic3000, friends, 3 
1771, 66, Female, Somecollege, 58, No, " shared videos others sent you saved on your device ", cubetastic3000, appserver, 3 
1771, 66, Female, Somecollege, 58, No, " a picture of your signature ", cubetastic3000, work, 5 
1771, 66, Female, Somecollege, 58, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 4 
2302, 34, Male, Highschool, 70, No, "connected to a bluetooth device", smartphone, noone, 1 
2302, 34, Male, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
2302, 34, Male, Highschool, 70, No, "connected to a bluetooth device", cubetastic3000, noone, 5 
2302, 34, Male, Highschool, 70, No, " when, how, and how much you exercise ", cubetastic3000, public, 5 
2302, 34, Male, Highschool, 70, No, " when you are sick or healthy ", cubetastic3000, appserver, 5 
2302, 34, Male, Highschool, 70, No, " what medical conditions you have ", cubetastic3000, appserver, 5 
2302, 34, Male, Highschool, 70, No, " what television shows you watch ", cubetastic3000, appserver, 5 
2302, 34, Male, Highschool, 70, No, " what products you buy ", cubetastic3000, work, 5 
718, 27, Male, Highschool, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
718, 27, Male, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
718, 27, Male, Highschool, 70, No, " the language you were speaking ", cubetastic3000, work, 4 
718, 27, Male, Highschool, 70, No, " your fingerprint somehow with ", cubetastic3000, friends, 5 
718, 27, Male, Highschool, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, work, 2 
718, 27, Male, Highschool, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, friends, 4 
718, 27, Male, Highschool, 70, No, " recorded your phone conversations ", cubetastic3000, public, 5 
718, 27, Male, Highschool, 70, No, " your social security number ", cubetastic3000, work, 5 
2376, 37, Female, Bachelors, 54, No, "vibration", smartphone, noone, 3 
2376, 37, Female, Bachelors, 54, No, "connected to a bluetooth device", smartphone, noone, 4 
2376, 37, Female, Bachelors, 54, No, " your heart rate ", cubetastic3000, work, 4 
2376, 37, Female, Bachelors, 54, No, " your fingerprint somehow ", cubetastic3000, public, 5 
2376, 37, Female, Bachelors, 54, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 4 
2376, 37, Female, Bachelors, 54, No, " who you were spending time with ", cubetastic3000, public, 5 
2376, 37, Female, Bachelors, 54, No, " recorded your work conversations ", cubetastic3000, public, 5 
2376, 37, Female, Bachelors, 54, No, " a video of you intoxicated ", cubetastic3000, friends, 5 
1793, 31, Male, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 5 
1793, 31, Male, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1793, 31, Male, Bachelors, 61, No, " your gender ", cubetastic3000, work, 2 
1793, 31, Male, Bachelors, 61, No, " the language you were speaking ", cubetastic3000, public, 2 
1793, 31, Male, Bachelors, 61, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1793, 31, Male, Bachelors, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
1793, 31, Male, Bachelors, 61, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, friends, 5 
1793, 31, Male, Bachelors, 61, No, " your name ", cubetastic3000, work, 4 
780, 24, Female, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 5 
780, 24, Female, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
780, 24, Female, Bachelors, 70, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
780, 24, Female, Bachelors, 70, No, " when and how much you have sex ", cubetastic3000, friends, 5 
780, 24, Female, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, work, 5 
780, 24, Female, Bachelors, 70, No, " recorded your phone conversations ", cubetastic3000, work, 5 
780, 24, Female, Bachelors, 70, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
1376, 22, Female, Bachelors, 67, No, "vibration", smartphone, noone, 2 
1376, 22, Female, Bachelors, 67, No, "unmuted a call", smartphone, noone, 5 
1376, 22, Female, Bachelors, 67, No, " the language you were speaking ", cubetastic3000, friends, 2 
1376, 22, Female, Bachelors, 67, No, " the language you were speaking ", cubetastic3000, appserver, 1 
1376, 22, Female, Bachelors, 67, No, " when and how well you are sleeping ", cubetastic3000, friends, 4 
1376, 22, Female, Bachelors, 67, No, " when, how much, and what you are eating ", cubetastic3000, appserver, 2 
1376, 22, Female, Bachelors, 67, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
1376, 22, Female, Bachelors, 67, No, " your bank account information ", cubetastic3000, work, 5 
1526, 20, Female, Highschool, 55, Yes, "vibration", smartphone, noone, 1 
1526, 20, Female, Highschool, 55, Yes, "connected to a bluetooth device", smartphone, noone, 1 
1526, 20, Female, Highschool, 55, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 3 
1526, 20, Female, Highschool, 55, Yes, " a photo of you off-guard ", cubetastic3000, work, 4 
1526, 20, Female, Highschool, 55, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1526, 20, Female, Highschool, 55, Yes, " a video of you intoxicated ", cubetastic3000, appserver, 4 
1526, 20, Female, Highschool, 55, Yes, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
1526, 20, Female, Highschool, 55, Yes, " your bank account information ", cubetastic3000, work, 5 
1613, 27, Male, Highschool, 64, No, "connected to a bluetooth device", smartphone, noone, 4 
1613, 27, Male, Highschool, 64, No, "took screenshots while using other apps", smartphone, noone, 5 
1613, 27, Male, Highschool, 64, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
1613, 27, Male, Highschool, 64, No, " when you are busy or interruptible ", cubetastic3000, friends, 4 
1613, 27, Male, Highschool, 64, No, " when you were happy or having fun ", cubetastic3000, public, 5 
1613, 27, Male, Highschool, 64, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, friends, 5 
1613, 27, Male, Highschool, 64, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
1613, 27, Male, Highschool, 64, No, " your bank account information ", cubetastic3000, appserver, 5 
888, 30, Male, Highschool, 59, No, "vibration", smartphone, noone, 2 
888, 30, Male, Highschool, 59, No, "took screenshots while using other apps", smartphone, noone, 5 
888, 30, Male, Highschool, 59, No, " when, how, and how much you exercise ", cubetastic3000, appserver, 1 
888, 30, Male, Highschool, 59, No, " when you are sick or healthy ", cubetastic3000, friends, 3 
888, 30, Male, Highschool, 59, No, " recorded your phone conversations ", cubetastic3000, work, 5 
888, 30, Male, Highschool, 59, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 5 
888, 30, Male, Highschool, 59, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 2 
888, 30, Male, Highschool, 59, No, " your address ", cubetastic3000, public, 5 
294, 29, Male, Somecollege, 53, Yes, "vibration", smartphone, noone, 3 
294, 29, Male, Somecollege, 53, Yes, "took screenshots while using other apps", smartphone, noone, 5 
294, 29, Male, Somecollege, 53, Yes, " recorded your phone conversations ", cubetastic3000, work, 5 
294, 29, Male, Somecollege, 53, Yes, " recorded your passing conversations ", cubetastic3000, appserver, 4 
294, 29, Male, Somecollege, 53, Yes, " a video of you entering in your PIN at an ATM ", cubetastic3000, appserver, 5 
294, 29, Male, Somecollege, 53, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 3 
294, 29, Male, Somecollege, 53, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 5 
803, 29, Female, Masters, 57, Yes, "vibration", smartphone, noone, 2 
803, 29, Female, Masters, 57, Yes, "unmuted a call", smartphone, noone, 4 
803, 29, Female, Masters, 57, Yes, " your gender ", cubetastic3000, friends, 2 
803, 29, Female, Masters, 57, Yes, " how close you are to other people you interact with ", cubetastic3000, public, 4 
803, 29, Female, Masters, 57, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
803, 29, Female, Masters, 57, Yes, " your social security number ", cubetastic3000, friends, 5 
803, 29, Female, Masters, 57, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
803, 29, Female, Masters, 57, Yes, " your bank account information ", cubetastic3000, public, 5 
1003, 30, Male, Masters, 60, Yes, "unmuted a call", smartphone, noone, 5 
1003, 30, Male, Masters, 60, Yes, "took screenshots while using other apps", smartphone, noone, 5 
1003, 30, Male, Masters, 60, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
1003, 30, Male, Masters, 60, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, appserver, 2 
1003, 30, Male, Masters, 60, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1003, 30, Male, Masters, 60, Yes, " where you are currently going (by observing maps, etc.) ", cubetastic3000, appserver, 2 
1003, 30, Male, Masters, 60, Yes, " what television shows you watch ", cubetastic3000, friends, 3 
1003, 30, Male, Masters, 60, Yes, " how much money you have ", cubetastic3000, friends, 5 
2060, 26, Female, Masters, 38, Yes, "vibration", smartphone, noone, 1 
2060, 26, Female, Masters, 38, Yes, "unmuted a call", smartphone, noone, 3 
2060, 26, Female, Masters, 38, Yes, " recorded your passing conversations ", cubetastic3000, public, 2 
2060, 26, Female, Masters, 38, Yes, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 4 
2060, 26, Female, Masters, 38, Yes, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
2060, 26, Female, Masters, 38, Yes, " how much you use your phone ", cubetastic3000, work, 3 
2060, 26, Female, Masters, 38, Yes, " what medication you take ", cubetastic3000, work, 5 
2060, 26, Female, Masters, 38, Yes, " what websites you go to ", cubetastic3000, public, 4 
1682, 19, Male, Highschool, 56, No, "vibration", smartphone, noone, 2 
1682, 19, Male, Highschool, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
1682, 19, Male, Highschool, 56, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
1682, 19, Male, Highschool, 56, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, appserver, 4 
1682, 19, Male, Highschool, 56, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
1682, 19, Male, Highschool, 56, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
1682, 19, Male, Highschool, 56, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
1682, 19, Male, Highschool, 56, No, " your bank account information ", cubetastic3000, friends, 5 
566, 50, Male, Highschool, 67, No, "connected to a bluetooth device", smartphone, noone, 3 
566, 50, Male, Highschool, 67, No, "unmuted a call", smartphone, noone, 4 
566, 50, Male, Highschool, 67, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
566, 50, Male, Highschool, 67, No, " a photo of you off-guard ", cubetastic3000, appserver, 4 
566, 50, Male, Highschool, 67, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
566, 50, Male, Highschool, 67, No, " a video of you intoxicated ", cubetastic3000, work, 5 
566, 50, Male, Highschool, 67, No, " what websites you go to ", cubetastic3000, friends, 5 
566, 50, Male, Highschool, 67, No, " your name ", cubetastic3000, work, 4 
1519, 32, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 2 
1519, 32, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
1519, 32, Female, Somecollege, 61, No, " your age ", cubetastic3000, work, 3 
1519, 32, Female, Somecollege, 61, No, " your heart rate ", cubetastic3000, appserver, 2 
1519, 32, Female, Somecollege, 61, No, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, public, 5 
1519, 32, Female, Somecollege, 61, No, " a video of you unclothed ", cubetastic3000, public, 5 
1519, 32, Female, Somecollege, 61, No, " when and how much you spend time alone ", cubetastic3000, appserver, 3 
1519, 32, Female, Somecollege, 61, No, " what websites you go to ", cubetastic3000, work, 5 
1288, 30, Female, Somecollege, 63, No, "vibration", smartphone, noone, 2 
1288, 30, Female, Somecollege, 63, No, "unmuted a call", smartphone, noone, 5 
1288, 30, Female, Somecollege, 63, No, " your heart rate ", cubetastic3000, public, 4 
1288, 30, Female, Somecollege, 63, No, " when you are sick or healthy ", cubetastic3000, public, 5 
1288, 30, Female, Somecollege, 63, No, " copied and uploaded music from your device ", cubetastic3000, work, 4 
1288, 30, Female, Somecollege, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 3 
1288, 30, Female, Somecollege, 63, No, " how much you use your phone ", cubetastic3000, friends, 3 
1288, 30, Female, Somecollege, 63, No, " your address ", cubetastic3000, appserver, 5 
272, 28, Female, Bachelors, 61, No, "unmuted a call", smartphone, noone, 4 
272, 28, Female, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 3 
272, 28, Female, Bachelors, 61, No, " when and how much you have sex ", cubetastic3000, friends, 5 
272, 28, Female, Bachelors, 61, No, " recorded your phone conversations ", cubetastic3000, public, 5 
272, 28, Female, Bachelors, 61, No, " recorded the sound around you ", cubetastic3000, appserver, 4 
272, 28, Female, Bachelors, 61, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
272, 28, Female, Bachelors, 61, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
272, 28, Female, Bachelors, 61, No, " what television shows you watch ", cubetastic3000, work, 4 
314, 49, Male, Masters, 56, Yes, "vibration", smartphone, noone, 2 
314, 49, Male, Masters, 56, Yes, "connected to a bluetooth device", smartphone, noone, 3 
314, 49, Male, Masters, 56, Yes, "sent premium texts or calls", cubetastic3000, noone, 5 
314, 49, Male, Masters, 56, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
314, 49, Male, Masters, 56, Yes, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
314, 49, Male, Masters, 56, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
314, 49, Male, Masters, 56, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
314, 49, Male, Masters, 56, Yes, " a photo of you intoxicated ", cubetastic3000, friends, 4 
2224, 72, Female, Masters, 46, No, "vibration", smartphone, noone, 3 
2224, 72, Female, Masters, 46, No, "sent premium texts or calls", smartphone, noone, 5 
2224, 72, Female, Masters, 46, No, " your heart rate ", cubetastic3000, public, 5 
2224, 72, Female, Masters, 46, No, " your fingerprint somehow ", cubetastic3000, appserver, 5 
2224, 72, Female, Masters, 46, No, " when, how much, and what you are eating ", cubetastic3000, friends, 4 
2224, 72, Female, Masters, 46, No, " who you were spending time with ", cubetastic3000, appserver, 4 
2224, 72, Female, Masters, 46, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, work, 5 
81, 64, Female, Somecollege, 61, Yes, "unmuted a call", smartphone, noone, 4 
81, 64, Female, Somecollege, 61, Yes, "sent premium texts or calls", smartphone, noone, 5 
81, 64, Female, Somecollege, 61, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 4 
81, 64, Female, Somecollege, 61, Yes, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
81, 64, Female, Somecollege, 61, Yes, " recorded you talking to yourself (making voice notes) ", cubetastic3000, friends, 4 
81, 64, Female, Somecollege, 61, Yes, " photos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
81, 64, Female, Somecollege, 61, Yes, " a video of you intoxicated ", cubetastic3000, public, 5 
81, 64, Female, Somecollege, 61, Yes, " what websites you go to ", cubetastic3000, public, 4 
2377, 33, Female, Somecollege, 65, No, "connected to a bluetooth device", smartphone, noone, 4 
2377, 33, Female, Somecollege, 65, No, "sent premium texts or calls", smartphone, noone, 5 
2377, 33, Female, Somecollege, 65, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 2 
2377, 33, Female, Somecollege, 65, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 2 
2377, 33, Female, Somecollege, 65, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 4 
2377, 33, Female, Somecollege, 65, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 3 
2377, 33, Female, Somecollege, 65, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 2 
783, 27, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
783, 27, Male, Bachelors, 70, No, "sent premium texts or calls", smartphone, noone, 5 
783, 27, Male, Bachelors, 70, No, " your age ", cubetastic3000, work, 4 
783, 27, Male, Bachelors, 70, No, " who you were spending time with ", cubetastic3000, work, 5 
783, 27, Male, Bachelors, 70, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, work, 5 
783, 27, Male, Bachelors, 70, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, public, 5 
783, 27, Male, Bachelors, 70, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
783, 27, Male, Bachelors, 70, No, " your name ", cubetastic3000, work, 3 
1845, 65, Female, Somecollege, 67, No, "unmuted a call", smartphone, noone, 4 
1845, 65, Female, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 4 
1845, 65, Female, Somecollege, 67, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
1845, 65, Female, Somecollege, 67, No, " who you were spending time with ", cubetastic3000, work, 5 
1845, 65, Female, Somecollege, 67, No, " who you were spending time with ", cubetastic3000, appserver, 5 
1845, 65, Female, Somecollege, 67, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, friends, 5 
1845, 65, Female, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, work, 5 
1845, 65, Female, Somecollege, 67, No, " where you live somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, work, 5 
1548, 31, Female, Somecollege, 62, No, "connected to a bluetooth device", smartphone, noone, 1 
1548, 31, Female, Somecollege, 62, No, "unmuted a call", smartphone, noone, 4 
1548, 31, Female, Somecollege, 62, No, " your fingerprint somehow ", cubetastic3000, public, 5 
1548, 31, Female, Somecollege, 62, No, " when you are sick or healthy ", cubetastic3000, appserver, 1 
1548, 31, Female, Somecollege, 62, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1548, 31, Female, Somecollege, 62, No, " what television shows you watch ", cubetastic3000, work, 2 
1548, 31, Female, Somecollege, 62, No, " your name ", cubetastic3000, friends, 1 
741, 33, Male, Masters, 56, No, "connected to a bluetooth device", smartphone, noone, 1 
741, 33, Male, Masters, 56, No, "took screenshots while using other apps", smartphone, noone, 4 
741, 33, Male, Masters, 56, No, " your heart rate ", cubetastic3000, public, 4 
741, 33, Male, Masters, 56, No, " when and how well you are sleeping ", cubetastic3000, work, 4 
741, 33, Male, Masters, 56, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 4 
741, 33, Male, Masters, 56, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
741, 33, Male, Masters, 56, No, " a video of you intoxicated ", cubetastic3000, public, 5 
741, 33, Male, Masters, 56, No, " a picture of your signature ", cubetastic3000, public, 4 
742, 28, Female, Somecollege, 70, No, "unmuted a call", smartphone, noone, 4 
742, 28, Female, Somecollege, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
742, 28, Female, Somecollege, 70, No, "sent premium texts or calls", cubetastic3000, noone, 5 
742, 28, Female, Somecollege, 70, No, " recorded your passing conversations ", cubetastic3000, appserver, 4 
742, 28, Female, Somecollege, 70, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, work, 5 
742, 28, Female, Somecollege, 70, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 4 
742, 28, Female, Somecollege, 70, No, " when and how much you spend time alone ", cubetastic3000, public, 5 
1040, 48, Male, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 1 
1040, 48, Male, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
1040, 48, Male, Somecollege, 67, No, " copied and uploaded music from your device ", cubetastic3000, friends, 1 
1040, 48, Male, Somecollege, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
1040, 48, Male, Somecollege, 67, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1040, 48, Male, Somecollege, 67, No, " a video of you off-guard ", cubetastic3000, appserver, 5 
1040, 48, Male, Somecollege, 67, No, " your bank account information ", cubetastic3000, public, 5 
1871, 22, Female, Somecollege, 53, No, "connected to a bluetooth device", smartphone, noone, 5 
1871, 22, Female, Somecollege, 53, No, "took screenshots while using other apps", smartphone, noone, 5 
1871, 22, Female, Somecollege, 53, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
1871, 22, Female, Somecollege, 53, No, " copied and uploaded music from your device ", cubetastic3000, public, 4 
1871, 22, Female, Somecollege, 53, No, " a photo of you off-guard ", cubetastic3000, friends, 5 
1871, 22, Female, Somecollege, 53, No, " videos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1871, 22, Female, Somecollege, 53, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1871, 22, Female, Somecollege, 53, No, " what television shows you watch ", cubetastic3000, work, 5 
1949, 34, Male, Somecollege, 70, Yes, "vibration", smartphone, noone, 3 
1949, 34, Male, Somecollege, 70, Yes, "unmuted a call", smartphone, noone, 4 
1949, 34, Male, Somecollege, 70, Yes, " your fingerprint somehow ", cubetastic3000, appserver, 5 
1949, 34, Male, Somecollege, 70, Yes, " when you are sick or healthy ", cubetastic3000, work, 5 
1949, 34, Male, Somecollege, 70, Yes, " how close you are to other people you interact with ", cubetastic3000, work, 5 
1949, 34, Male, Somecollege, 70, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 3 
1949, 34, Male, Somecollege, 70, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, appserver, 4 
1949, 34, Male, Somecollege, 70, Yes, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 4 
1227, 27, Male, Somecollege, 50, No, "vibration", smartphone, noone, 2 
1227, 27, Male, Somecollege, 50, No, "unmuted a call", smartphone, noone, 2 
1227, 27, Male, Somecollege, 50, No, "sent premium texts or calls", cubetastic3000, noone, 5 
1227, 27, Male, Somecollege, 50, No, " your fingerprint somehow ", cubetastic3000, appserver, 2 
1227, 27, Male, Somecollege, 50, No, " when you were lying, nervous, or stressed ", cubetastic3000, appserver, 2 
1227, 27, Male, Somecollege, 50, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 4 
1227, 27, Male, Somecollege, 50, No, " a photo of you intoxicated ", cubetastic3000, appserver, 2 
1227, 27, Male, Somecollege, 50, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, work, 4 
2062, 63, Female, Bachelors, 69, No, "vibration", smartphone, noone, 3 
2062, 63, Female, Bachelors, 69, No, "took screenshots while using other apps", smartphone, noone, 5 
2062, 63, Female, Bachelors, 69, No, " when you are busy or interruptible ", cubetastic3000, public, 3 
2062, 63, Female, Bachelors, 69, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
2062, 63, Female, Bachelors, 69, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
2062, 63, Female, Bachelors, 69, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 5 
2062, 63, Female, Bachelors, 69, No, " how much you use your phone ", cubetastic3000, appserver, 4 
2062, 63, Female, Bachelors, 69, No, " how much money you have ", cubetastic3000, public, 5 
1415, 38, Male, Somecollege, 56, No, "vibration", smartphone, noone, 3 
1415, 38, Male, Somecollege, 56, No, "unmuted a call", smartphone, noone, 5 
1415, 38, Male, Somecollege, 56, No, " who you were spending time with ", cubetastic3000, appserver, 4 
1415, 38, Male, Somecollege, 56, No, " shared photos others sent to you saved on your device ", cubetastic3000, work, 5 
1415, 38, Male, Somecollege, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, work, 5 
1415, 38, Male, Somecollege, 56, No, " a photo of you unclothed ", cubetastic3000, work, 5 
1415, 38, Male, Somecollege, 56, No, " a photo of you intoxicated ", cubetastic3000, friends, 4 
1415, 38, Male, Somecollege, 56, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
1552, 37, Female, Bachelors, 45, Yes, "connected to a bluetooth device", smartphone, noone, 2 
1552, 37, Female, Bachelors, 45, Yes, "unmuted a call", smartphone, noone, 5 
1552, 37, Female, Bachelors, 45, Yes, " your gender ", cubetastic3000, appserver, 2 
1552, 37, Female, Bachelors, 45, Yes, " photos of you (with an inward-facing camera) at random ", cubetastic3000, friends, 5 
1552, 37, Female, Bachelors, 45, Yes, " when and how much you spend time alone ", cubetastic3000, work, 4 
1552, 37, Female, Bachelors, 45, Yes, " what websites you go to ", cubetastic3000, public, 5 
1552, 37, Female, Bachelors, 45, Yes, " your name ", cubetastic3000, appserver, 3 
1552, 37, Female, Bachelors, 45, Yes, " your username and password for websites ", cubetastic3000, friends, 5 
2148, 24, Male, Bachelors, 62, No, "connected to a bluetooth device", smartphone, noone, 5 
2148, 24, Male, Bachelors, 62, No, "took screenshots while using other apps", smartphone, noone, 2 
2148, 24, Male, Bachelors, 62, No, " who you were spending time with ", cubetastic3000, appserver, 5 
2148, 24, Male, Bachelors, 62, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
2148, 24, Male, Bachelors, 62, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, public, 5 
2148, 24, Male, Bachelors, 62, No, " how much you use your phone ", cubetastic3000, work, 5 
2148, 24, Male, Bachelors, 62, No, " what websites you go to ", cubetastic3000, friends, 5 
2148, 24, Male, Bachelors, 62, No, " what products you buy ", cubetastic3000, friends, 5 
829, 33, Male, Bachelors, 54, No, "unmuted a call", smartphone, noone, 5 
829, 33, Male, Bachelors, 54, No, "sent premium texts or calls", smartphone, noone, 5 
829, 33, Male, Bachelors, 54, No, " when you were happy or having fun ", cubetastic3000, work, 5 
829, 33, Male, Bachelors, 54, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 4 
829, 33, Male, Bachelors, 54, No, " videos at work (with an outward-facing camera) ", cubetastic3000, work, 5 
829, 33, Male, Bachelors, 54, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, public, 5 
829, 33, Male, Bachelors, 54, No, " how much you use your phone ", cubetastic3000, appserver, 3 
829, 33, Male, Bachelors, 54, No, " your name ", cubetastic3000, appserver, 2 
2183, 43, Female, Bachelors, 52, Yes, "connected to a bluetooth device", smartphone, noone, 4 
2183, 43, Female, Bachelors, 52, Yes, "sent premium texts or calls", smartphone, noone, 5 
2183, 43, Female, Bachelors, 52, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
2183, 43, Female, Bachelors, 52, Yes, " recorded your phone conversations ", cubetastic3000, public, 5 
2183, 43, Female, Bachelors, 52, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, friends, 5 
2183, 43, Female, Bachelors, 52, Yes, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, appserver, 3 
2183, 43, Female, Bachelors, 52, Yes, " when and how much you spend time alone ", cubetastic3000, friends, 5 
2183, 43, Female, Bachelors, 52, Yes, " how much money you have ", cubetastic3000, friends, 5 
2031, 39, Female, Somecollege, 58, Yes, "connected to a bluetooth device", smartphone, noone, 3 
2031, 39, Female, Somecollege, 58, Yes, "took screenshots while using other apps", smartphone, noone, 3 
2031, 39, Female, Somecollege, 58, Yes, " a photo of you intoxicated ", cubetastic3000, public, 5 
2031, 39, Female, Somecollege, 58, Yes, " shared videos you which are already on your device ", cubetastic3000, friends, 3 
2031, 39, Female, Somecollege, 58, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
2031, 39, Female, Somecollege, 58, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, appserver, 4 
2031, 39, Female, Somecollege, 58, Yes, " when and how much you spend time alone ", cubetastic3000, public, 5 
2031, 39, Female, Somecollege, 58, Yes, " your username for websites ", cubetastic3000, friends, 5 
1138, 58, Male, Bachelors, 70, No, "connected to a bluetooth device", smartphone, noone, 4 
1138, 58, Male, Bachelors, 70, No, "took screenshots while using other apps", smartphone, noone, 5 
1138, 58, Male, Bachelors, 70, No, " who you were spending time with ", cubetastic3000, friends, 5 
1138, 58, Male, Bachelors, 70, No, " how close you are to other people you interact with ", cubetastic3000, public, 5 
1138, 58, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
1138, 58, Male, Bachelors, 70, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, appserver, 5 
1138, 58, Male, Bachelors, 70, No, " what medication you take ", cubetastic3000, public, 5 
1138, 58, Male, Bachelors, 70, No, " how much money you have ", cubetastic3000, friends, 5 
603, 29, Male, Somecollege, 57, No, "took screenshots while using other apps", smartphone, noone, 3 
603, 29, Male, Somecollege, 57, No, "sent premium texts or calls", smartphone, noone, 5 
603, 29, Male, Somecollege, 57, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
603, 29, Male, Somecollege, 57, No, " recorded your work conversations ", cubetastic3000, public, 5 
603, 29, Male, Somecollege, 57, No, " recorded the sound around you ", cubetastic3000, friends, 5 
603, 29, Male, Somecollege, 57, No, " recorded the sound around you ", cubetastic3000, work, 5 
603, 29, Male, Somecollege, 57, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 5 
427, 64, Female, Somecollege, 67, No, "connected to a bluetooth device", smartphone, noone, 5 
427, 64, Female, Somecollege, 67, No, "took screenshots while using other apps", smartphone, noone, 5 
427, 64, Female, Somecollege, 67, No, " recorded the sound around you ", cubetastic3000, public, 5 
427, 64, Female, Somecollege, 67, No, " shared photos you which are already on your device ", cubetastic3000, work, 5 
427, 64, Female, Somecollege, 67, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, public, 5 
427, 64, Female, Somecollege, 67, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
427, 64, Female, Somecollege, 67, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
427, 64, Female, Somecollege, 67, No, " how much you use your computer ", cubetastic3000, friends, 5 
671, 34, Male, Bachelors, 65, No, "took screenshots while using other apps", smartphone, noone, 5 
671, 34, Male, Bachelors, 65, No, "sent premium texts or calls", smartphone, noone, 5 
671, 34, Male, Bachelors, 65, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
671, 34, Male, Bachelors, 65, No, " recorded your work conversations ", cubetastic3000, work, 5 
671, 34, Male, Bachelors, 65, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, appserver, 5 
671, 34, Male, Bachelors, 65, No, " a photo of you off-guard ", cubetastic3000, appserver, 5 
671, 34, Male, Bachelors, 65, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
671, 34, Male, Bachelors, 65, No, " what television shows you watch ", cubetastic3000, public, 5 
1027, 22, Female, Somecollege, 55, No, "connected to a bluetooth device", smartphone, noone, 2 
1027, 22, Female, Somecollege, 55, No, "took screenshots while using other apps", smartphone, noone, 2 
1027, 22, Female, Somecollege, 55, No, " your age ", cubetastic3000, public, 4 
1027, 22, Female, Somecollege, 55, No, " when you were happy or having fun ", cubetastic3000, work, 5 
1027, 22, Female, Somecollege, 55, No, " photos of you (with an inward-facing camera) at home ", cubetastic3000, friends, 5 
1027, 22, Female, Somecollege, 55, No, " a video of you entering in your PIN at an ATM ", cubetastic3000, public, 5 
1027, 22, Female, Somecollege, 55, No, " your username for websites ", cubetastic3000, appserver, 3 
1027, 22, Female, Somecollege, 55, No, " your bank account information ", cubetastic3000, public, 5 
28, 58, Female, Highschool, 64, No, "connected to a bluetooth device", smartphone, noone, 2 
28, 58, Female, Highschool, 64, No, "sent premium texts or calls", smartphone, noone, 5 
28, 58, Female, Highschool, 64, No, " when you were lying, nervous, or stressed ", cubetastic3000, work, 5 
28, 58, Female, Highschool, 64, No, " when and how much you have sex ", cubetastic3000, public, 5 
28, 58, Female, Highschool, 64, No, " shared videos others sent you saved on your device ", cubetastic3000, public, 5 
28, 58, Female, Highschool, 64, No, " a video of you unclothed ", cubetastic3000, appserver, 5 
28, 58, Female, Highschool, 64, No, " when and how much you spend time alone ", cubetastic3000, work, 5 
28, 58, Female, Highschool, 64, No, " your bank account information ", cubetastic3000, public, 5 
36, 59, Female, Graduate, 70, No, "vibration", smartphone, noone, 1 
36, 59, Female, Graduate, 70, No, "unmuted a call", smartphone, noone, 5 
36, 59, Female, Graduate, 70, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, friends, 5 
36, 59, Female, Graduate, 70, No, " when and how much you have sex ", cubetastic3000, appserver, 5 
36, 59, Female, Graduate, 70, No, " recorded the sound around you ", cubetastic3000, friends, 5 
36, 59, Female, Graduate, 70, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
36, 59, Female, Graduate, 70, No, " shared videos others sent you saved on your device ", cubetastic3000, work, 5 
36, 59, Female, Graduate, 70, No, " what television shows you watch ", cubetastic3000, public, 5 
356, 33, Male, Somecollege, 60, Yes, "took screenshots while using other apps", smartphone, noone, 3 
356, 33, Male, Somecollege, 60, Yes, "sent premium texts or calls", smartphone, noone, 5 
356, 33, Male, Somecollege, 60, Yes, " the language you were speaking ", cubetastic3000, appserver, 2 
356, 33, Male, Somecollege, 60, Yes, " when and how well you are sleeping ", cubetastic3000, friends, 3 
356, 33, Male, Somecollege, 60, Yes, " when, how much, and what you are eating ", cubetastic3000, friends, 3 
356, 33, Male, Somecollege, 60, Yes, " copied and uploaded music from your device ", cubetastic3000, appserver, 1 
356, 33, Male, Somecollege, 60, Yes, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 5 
356, 33, Male, Somecollege, 60, Yes, " how much debt you have ", cubetastic3000, friends, 5 
1581, 60, Female, Bachelors, 63, No, "connected to a bluetooth device", smartphone, noone, 3 
1581, 60, Female, Bachelors, 63, No, "unmuted a call", smartphone, noone, 5 
1581, 60, Female, Bachelors, 63, No, " your gender ", cubetastic3000, work, 4 
1581, 60, Female, Bachelors, 63, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 3 
1581, 60, Female, Bachelors, 63, No, " a photo of you intoxicated ", cubetastic3000, work, 5 
1581, 60, Female, Bachelors, 63, No, " an incriminating video of you doing something embarrassing ", cubetastic3000, friends, 5 
1581, 60, Female, Bachelors, 63, No, " where you are very accurately (more than GPS, like where you are in a room) ", cubetastic3000, work, 4 
1581, 60, Female, Bachelors, 63, No, " how much you use your phone ", cubetastic3000, friends, 5 
1014, 32, Female, Bachelors, 61, No, "took screenshots while using other apps", smartphone, noone, 4 
1014, 32, Female, Bachelors, 61, No, "sent premium texts or calls", smartphone, noone, 5 
1014, 32, Female, Bachelors, 61, No, " your fingerprint somehow ", cubetastic3000, work, 5 
1014, 32, Female, Bachelors, 61, No, " when and how well you are sleeping ", cubetastic3000, appserver, 3 
1014, 32, Female, Bachelors, 61, No, " when you are busy or interruptible ", cubetastic3000, public, 4 
1014, 32, Female, Bachelors, 61, No, " a photo of you intoxicated ", cubetastic3000, friends, 5 
1014, 32, Female, Bachelors, 61, No, " videos of you (with an inward-facing camera) at random ", cubetastic3000, appserver, 5 
325, 27, Male, Somehighschool, 70, No, "unmuted a call", smartphone, noone, 3 
325, 27, Male, Somehighschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
325, 27, Male, Somehighschool, 70, No, " your age ", cubetastic3000, appserver, 2 
325, 27, Male, Somehighschool, 70, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, public, 5 
325, 27, Male, Somehighschool, 70, No, " shared photos others sent to you saved on your device ", cubetastic3000, appserver, 5 
325, 27, Male, Somehighschool, 70, No, " videos at work (with an outward-facing camera) ", cubetastic3000, friends, 5 
325, 27, Male, Somehighschool, 70, No, " your username for websites ", cubetastic3000, work, 5 
325, 27, Male, Somehighschool, 70, No, " how much money you have ", cubetastic3000, public, 5 
676, 25, Male, Somecollege, 68, No, "took screenshots while using other apps", smartphone, noone, 5 
676, 25, Male, Somecollege, 68, No, "sent premium texts or calls", smartphone, noone, 5 
676, 25, Male, Somecollege, 68, No, " when, how much, and what you are eating ", cubetastic3000, work, 5 
676, 25, Male, Somecollege, 68, No, " shared photos you which are already on your device ", cubetastic3000, public, 5 
676, 25, Male, Somecollege, 68, No, " a photo of you unclothed ", cubetastic3000, appserver, 5 
676, 25, Male, Somecollege, 68, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
676, 25, Male, Somecollege, 68, No, " your bank account information ", cubetastic3000, work, 5 
676, 25, Male, Somecollege, 68, No, " how much debt you have ", cubetastic3000, work, 5 
889, 53, Male, Bachelors, 62, No, "vibration", smartphone, noone, 2 
889, 53, Male, Bachelors, 62, No, "sent premium texts or calls", smartphone, noone, 5 
889, 53, Male, Bachelors, 62, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, friends, 5 
889, 53, Male, Bachelors, 62, No, " how you were feeling based on heart rate, breathing, and/or temperature ", cubetastic3000, work, 5 
889, 53, Male, Bachelors, 62, No, " recorded your passing conversations ", cubetastic3000, appserver, 5 
889, 53, Male, Bachelors, 62, No, " recorded the sound around you ", cubetastic3000, friends, 5 
889, 53, Male, Bachelors, 62, No, " how much you use your phone ", cubetastic3000, work, 5 
889, 53, Male, Bachelors, 62, No, " your username for websites ", cubetastic3000, appserver, 5 
1842, 23, Female, Bachelors, 56, No, "took screenshots while using other apps", smartphone, noone, 2 
1842, 23, Female, Bachelors, 56, No, "sent premium texts or calls", smartphone, noone, 5 
1842, 23, Female, Bachelors, 56, No, " the language you were speaking ", cubetastic3000, public, 4 
1842, 23, Female, Bachelors, 56, No, " what medical conditions you have ", cubetastic3000, friends, 5 
1842, 23, Female, Bachelors, 56, No, " shared photos you downloaded from the internet saved on your device ", cubetastic3000, public, 5 
1842, 23, Female, Bachelors, 56, No, " photos of people (with an outward-facing camera) at random ", cubetastic3000, work, 5 
1842, 23, Female, Bachelors, 56, No, " where you are currently going (by observing maps, etc.) ", cubetastic3000, public, 5 
1842, 23, Female, Bachelors, 56, No, " what medication you take ", cubetastic3000, work, 5 
197, 23, Male, Highschool, 63, No, "vibration", smartphone, noone, 1 
197, 23, Male, Highschool, 63, No, "sent premium texts or calls", smartphone, noone, 5 
197, 23, Male, Highschool, 63, No, "took screenshots while using other apps", cubetastic3000, noone, 4 
197, 23, Male, Highschool, 63, No, " the language you were speaking ", cubetastic3000, friends, 4 
197, 23, Male, Highschool, 63, No, " your fingerprint somehow ", cubetastic3000, public, 4 
197, 23, Male, Highschool, 63, No, " an incriminating photo of you doing something embarrassing ", cubetastic3000, work, 5 
197, 23, Male, Highschool, 63, No, " a video of you entering in a digital passcode to a locked door ", cubetastic3000, friends, 4 
197, 23, Male, Highschool, 63, No, " how much debt you have ", cubetastic3000, work, 4 
1426, 59, Female, Highschool, 70, No, "took screenshots while using other apps", smartphone, noone, 1 
1426, 59, Female, Highschool, 70, No, "sent premium texts or calls", smartphone, noone, 5 
1426, 59, Female, Highschool, 70, No, " who you were spending time with ", cubetastic3000, work, 5 
1426, 59, Female, Highschool, 70, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, public, 5 
1426, 59, Female, Highschool, 70, No, " recorded your work conversations ", cubetastic3000, work, 5 
1426, 59, Female, Highschool, 70, No, " recorded you talking to yourself (making voice notes) ", cubetastic3000, appserver, 2 
1426, 59, Female, Highschool, 70, No, " a photo of you intoxicated ", cubetastic3000, public, 5 
1426, 59, Female, Highschool, 70, No, " where you are (like a GPS) ", cubetastic3000, appserver, 2 
320, 30, Female, Bachelors, 63, Yes, "connected to a bluetooth device", smartphone, noone, 2 
320, 30, Female, Bachelors, 63, Yes, "unmuted a call", smartphone, noone, 3 
320, 30, Female, Bachelors, 63, Yes, " your gender ", cubetastic3000, friends, 5 
320, 30, Female, Bachelors, 63, Yes, " the language you were speaking ", cubetastic3000, public, 4 
320, 30, Female, Bachelors, 63, Yes, " what medical conditions you have ", cubetastic3000, public, 5 
320, 30, Female, Bachelors, 63, Yes, " photos of people (with an outward-facing camera) at random ", cubetastic3000, public, 3 
320, 30, Female, Bachelors, 63, Yes, " an incriminating photo of you doing something embarrassing ", cubetastic3000, public, 5 
320, 30, Female, Bachelors, 63, Yes, " shared videos you downloaded on the internet saved on your device ", cubetastic3000, work, 5 
1966, 28, Male, Bachelors, 45, No, "took screenshots while using other apps", smartphone, noone, 3 
1966, 28, Male, Bachelors, 45, No, "sent premium texts or calls", smartphone, noone, 5 
1966, 28, Male, Bachelors, 45, No, " your heart rate ", cubetastic3000, friends, 2 
1966, 28, Male, Bachelors, 45, No, " when and how much you have sex ", cubetastic3000, friends, 4 
1966, 28, Male, Bachelors, 45, No, " recorded the sound around you ", cubetastic3000, friends, 3 
1966, 28, Male, Bachelors, 45, No, " videos of people (with an outward-facing camera) at random ", cubetastic3000, work, 4 
1966, 28, Male, Bachelors, 45, No, " where you are (like a GPS) ", cubetastic3000, work, 4 
1966, 28, Male, Bachelors, 45, No, " where you work somehow (looking at your map settings or history or observing documents and commutes) ", cubetastic3000, appserver, 2 
271, 22, Male, Somecollege, 56, No, "vibration", smartphone, noone, 1 
271, 22, Male, Somecollege, 56, No, "unmuted a call", smartphone, noone, 5 
271, 22, Male, Somecollege, 56, No, " when and how much you have sex ", cubetastic3000, work, 5 
271, 22, Male, Somecollege, 56, No, " copied and uploaded sounds saved on your device (notification noises, etc.) ", cubetastic3000, appserver, 3 
271, 22, Male, Somecollege, 56, No, " recorded the sound around you ", cubetastic3000, appserver, 3 
271, 22, Male, Somecollege, 56, No, " shared photos others sent to you saved on your device ", cubetastic3000, public, 5 
271, 22, Male, Somecollege, 56, No, " where you are (like a GPS) ", cubetastic3000, friends, 3 
271, 22, Male, Somecollege, 56, No, " your credit card information ", cubetastic3000, public, 5 
793, 50, Male, Somecollege, 60, No, "took screenshots while using other apps", smartphone, noone, 5 
793, 50, Male, Somecollege, 60, No, "sent premium texts or calls", smartphone, noone, 5 
793, 50, Male, Somecollege, 60, No, " when you were lying, nervous, or stressed ", cubetastic3000, public, 5 
793, 50, Male, Somecollege, 60, No, " who you were spending time with ", cubetastic3000, friends, 5 
793, 50, Male, Somecollege, 60, No, " copied and uploaded audio recordings you made on your device ", cubetastic3000, friends, 5 
793, 50, Male, Somecollege, 60, No, " when and how much you spend time alone ", cubetastic3000, friends, 5 
793, 50, Male, Somecollege, 60, No, " what products you buy ", cubetastic3000, friends, 4 
793, 50, Male, Somecollege, 60, No, " your address ", cubetastic3000, public, 5 
2300, 22, Female, Somecollege, 61, No, "connected to a bluetooth device", smartphone, noone, 4 
2300, 22, Female, Somecollege, 61, No, "unmuted a call", smartphone, noone, 5 
2300, 22, Female, Somecollege, 61, No, " scanned your eye to learn your eye patterns (for eye tracking) ", cubetastic3000, appserver, 2 
2300, 22, Female, Somecollege, 61, No, " when you are sick or healthy ", cubetastic3000, appserver, 3 
2300, 22, Female, Somecollege, 61, No, " recorded your phone conversations ", cubetastic3000, friends, 5 
2300, 22, Female, Somecollege, 61, No, " a photo of you unclothed ", cubetastic3000, work, 5 
2300, 22, Female, Somecollege, 61, No, " videos at work (with an outward-facing camera) ", cubetastic3000, public, 4 
2300, 22, Female, Somecollege, 61, No, " your social security number ", cubetastic3000, appserver, 5 
351, 21, Female, Somecollege, 69, No, "connected to a bluetooth device", smartphone, noone, 5 
351, 21, Female, Somecollege, 69, No, "unmuted a call", smartphone, noone, 5 
351, 21, Female, Somecollege, 69, No, "sent premium texts or calls", cubetastic3000, noone, 5 
351, 21, Female, Somecollege, 69, No, " a photo of you unclothed ", cubetastic3000, work, 5 
351, 21, Female, Somecollege, 69, No, " a video of you intoxicated ", cubetastic3000, public, 5 
351, 21, Female, Somecollege, 69, No, " a picture of your signature ", cubetastic3000, work, 5 
351, 21, Female, Somecollege, 69, No, " what medication you take ", cubetastic3000, friends, 5 
351, 21, Female, Somecollege, 69, No, " how much money you have ", cubetastic3000, friends, 5 


==> data-files/smartphone.csv <==
"18","1.0000"
"20","0.5000"
"22","0.0000"
"24","0.5000"
"27","0.5000"
"28","0.5000"
"30","1.0000"
"32","0.0000"
"36","0.5000"
"37","0.5000"
"40","1.0000"
"41","1.0000"
"42","0.0000"
"43","0.0000"
"44","0.5000"
"49","0.5000"
"50","0.5000"
"52","1.0000"
"56","0.0000"
"57","0.0000"
"59","0.0000"
"60","0.0000"
"64","0.5000"
"65","0.0000"
"67","0.5000"
"70","0.5000"
"71","0.0000"
"72","1.0000"
"74","0.5000"
"75","0.0000"
"76","0.5000"
"78","1.0000"
"79","1.0000"
"81","0.5000"
"82","0.0000"
"84","0.0000"
"87","0.0000"
"90","0.0000"
"91","1.0000"
"92","0.5000"
"93","0.5000"
"96","0.0000"
"98","0.5000"
"100","0.5000"
"101","0.5000"
"103","0.0000"
"107","0.0000"
"108","1.0000"
"111","1.0000"
"115","0.5000"
"116","0.5000"
"118","0.0000"
"119","0.0000"
"120","0.5000"
"121","0.5000"
"126","0.5000"
"127","0.0000"
"134","0.5000"
"137","1.0000"
"139","0.5000"
"142","0.5000"
"143","1.0000"
"144","0.0000"
"151","1.0000"
"155","0.0000"
"159","1.0000"
"160","0.0000"
"165","1.0000"
"166","0.5000"
"170","0.0000"
"171","0.0000"
"174","0.5000"
"177","0.5000"
"178","1.0000"
"182","0.0000"
"184","1.0000"
"186","0.0000"
"187","0.5000"
"188","0.5000"
"189","0.0000"
"190","1.0000"
"193","0.5000"
"194","1.0000"
"195","0.5000"
"196","1.0000"
"197","0.5000"
"198","0.0000"
"199","0.5000"
"201","0.5000"
"205","1.0000"
"208","1.0000"
"209","0.0000"
"210","1.0000"
"211","0.5000"
"212","0.5000"
"213","0.0000"
"214","0.5000"
"215","0.5000"
"220","0.0000"
"222","0.5000"
"223","0.5000"
"225","0.0000"
"226","0.5000"
"229","1.0000"
"230","1.0000"
"231","0.5000"
"232","0.0000"
"234","0.0000"
"238","0.5000"
"239","0.5000"
"241","0.5000"
"242","1.0000"
"244","0.5000"
"247","0.0000"
"250","0.0000"
"252","1.0000"
"255","0.0000"
"256","1.0000"
"260","0.0000"
"263","0.5000"
"264","1.0000"
"265","0.5000"
"268","0.5000"
"269","0.0000"
"271","0.5000"
"272","0.0000"
"273","0.0000"
"274","1.0000"
"277","0.0000"
"278","0.5000"
"279","0.0000"
"280","1.0000"
"281","0.0000"
"282","0.5000"
"283","0.5000"
"284","0.5000"
"285","0.5000"
"286","0.5000"
"287","0.0000"
"288","0.5000"
"289","0.5000"
"291","1.0000"
"292","0.0000"
"294","0.5000"
"295","0.5000"
"299","0.0000"
"300","0.0000"
"302","0.5000"
"304","0.5000"
"305","0.0000"
"306","1.0000"
"307","0.5000"
"308","0.5000"
"309","0.0000"
"310","0.5000"
"312","0.5000"
"313","1.0000"
"314","0.0000"
"315","0.0000"
"316","0.0000"
"317","0.0000"
"318","1.0000"
"319","1.0000"
"320","0.0000"
"321","0.0000"
"322","0.5000"
"324","0.5000"
"325","0.5000"
"326","0.5000"
"329","0.5000"
"330","0.5000"
"331","0.5000"
"332","0.0000"
"333","0.5000"
"334","0.0000"
"335","0.5000"
"336","0.5000"
"337","1.0000"
"338","0.0000"
"340","0.5000"
"342","1.0000"
"343","0.5000"
"344","0.0000"
"346","0.0000"
"347","0.5000"
"348","1.0000"
"349","0.0000"
"351","1.0000"
"352","0.0000"
"353","0.5000"
"354","0.5000"
"355","0.0000"
"356","0.5000"
"357","1.0000"
"358","0.5000"
"359","1.0000"
"360","1.0000"
"362","0.0000"
"363","1.0000"
"364","0.5000"
"366","0.5000"
"367","1.0000"
"368","1.0000"
"369","1.0000"
"370","0.5000"
"371","0.5000"
"372","0.5000"
"373","0.5000"
"374","0.5000"
"376","0.0000"
"377","1.0000"
"378","0.5000"
"380","1.0000"
"381","0.5000"
"382","1.0000"
"383","0.5000"
"384","1.0000"
"385","0.0000"
"387","0.0000"
"388","0.5000"
"389","0.5000"
"390","1.0000"
"391","0.5000"
"392","0.0000"
"393","1.0000"
"396","0.5000"
"398","0.5000"
"399","0.0000"
"400","0.5000"
"401","0.5000"
"406","0.0000"
"407","0.5000"
"409","0.5000"
"410","0.0000"
"412","0.0000"
"413","0.5000"
"415","0.5000"
"416","0.5000"
"417","0.0000"
"418","0.5000"
"419","0.0000"
"420","1.0000"
"421","0.5000"
"423","1.0000"
"425","0.5000"
"427","1.0000"
"428","0.5000"
"429","0.5000"
"430","0.0000"
"431","1.0000"
"432","0.0000"
"433","0.0000"
"436","0.5000"
"439","1.0000"
"440","0.5000"
"441","0.0000"
"442","0.0000"
"443","0.0000"
"444","1.0000"
"445","0.5000"
"446","1.0000"
"447","1.0000"
"448","0.0000"
"449","0.5000"
"450","1.0000"
"451","0.5000"
"452","1.0000"
"453","0.5000"
"455","1.0000"
"456","0.5000"
"457","0.5000"
"458","0.5000"
"459","1.0000"
"460","1.0000"
"461","1.0000"
"462","0.0000"
"463","1.0000"
"464","0.5000"
"465","1.0000"
"466","0.5000"
"467","1.0000"
"468","1.0000"
"469","0.0000"
"470","0.5000"
"471","0.0000"
"472","0.5000"
"473","0.5000"
"475","0.5000"
"476","0.5000"
"479","0.0000"
"480","0.5000"
"481","0.5000"
"483","1.0000"
"484","0.5000"
"485","0.5000"
"486","0.0000"
"488","0.5000"
"489","1.0000"
"490","0.0000"
"491","0.5000"
"492","0.5000"
"494","0.5000"
"495","0.5000"
"496","0.0000"
"497","1.0000"
"498","1.0000"
"499","0.0000"
"500","0.5000"
"501","0.0000"
"502","0.5000"
"503","0.5000"
"504","0.0000"
"505","1.0000"
"507","0.5000"
"508","1.0000"
"510","0.5000"
"512","0.5000"
"513","0.0000"
"515","0.5000"
"517","0.5000"
"518","0.5000"
"519","0.5000"
"521","0.5000"
"523","0.0000"
"525","0.0000"
"526","0.5000"
"527","0.0000"
"528","0.5000"
"529","1.0000"
"531","0.5000"
"532","0.0000"
"534","0.5000"
"536","0.5000"
"537","0.5000"
"538","0.5000"
"540","0.5000"
"541","1.0000"
"542","0.5000"
"543","0.5000"
"544","1.0000"
"545","0.5000"
"546","0.5000"
"547","0.5000"
"549","1.0000"
"550","0.0000"
"553","0.5000"
"556","0.0000"
"557","0.5000"
"558","0.0000"
"559","0.0000"
"560","0.5000"
"561","0.5000"
"562","1.0000"
"563","1.0000"
"564","1.0000"
"565","1.0000"
"566","0.0000"
"567","0.0000"
"568","0.5000"
"569","1.0000"
"570","0.0000"
"571","0.0000"
"573","1.0000"
"574","0.0000"
"575","0.5000"
"576","0.5000"
"577","0.5000"
"578","0.5000"
"579","0.0000"
"580","1.0000"
"581","0.0000"
"582","0.0000"
"583","0.0000"
"584","0.5000"
"587","0.5000"
"588","0.5000"
"589","0.0000"
"590","1.0000"
"591","0.0000"
"592","0.0000"
"593","0.5000"
"595","0.0000"
"596","0.0000"
"597","0.5000"
"598","0.5000"
"599","0.0000"
"601","0.5000"
"602","1.0000"
"603","0.5000"
"604","1.0000"
"605","0.0000"
"606","0.5000"
"607","1.0000"
"608","0.0000"
"610","0.5000"
"611","0.0000"
"612","0.5000"
"613","0.0000"
"614","0.0000"
"615","1.0000"
"616","0.5000"
"617","0.5000"
"619","0.5000"
"620","0.5000"
"621","0.0000"
"622","0.0000"
"623","0.5000"
"625","0.0000"
"626","0.5000"
"628","0.5000"
"630","1.0000"
"631","0.5000"
"632","0.5000"
"633","0.0000"
"634","0.5000"
"635","1.0000"
"636","0.0000"
"637","1.0000"
"638","1.0000"
"639","0.5000"
"640","1.0000"
"642","1.0000"
"644","0.5000"
"646","0.0000"
"647","1.0000"
"649","1.0000"
"650","0.5000"
"651","1.0000"
"652","1.0000"
"653","0.0000"
"654","0.0000"
"655","0.5000"
"656","0.0000"
"658","0.5000"
"659","0.5000"
"660","0.5000"
"661","0.5000"
"662","1.0000"
"663","0.0000"
"664","0.5000"
"666","0.5000"
"668","0.5000"
"669","0.5000"
"671","1.0000"
"672","1.0000"
"673","0.5000"
"674","1.0000"
"675","0.5000"
"676","1.0000"
"677","0.5000"
"678","1.0000"
"679","0.5000"
"681","0.5000"
"682","0.5000"
"684","1.0000"
"685","0.5000"
"686","0.0000"
"687","1.0000"
"690","0.5000"
"692","1.0000"
"693","0.5000"
"694","0.5000"
"695","0.0000"
"696","1.0000"
"698","0.5000"
"699","0.5000"
"700","1.0000"
"701","0.5000"
"702","0.5000"
"705","0.5000"
"706","1.0000"
"711","0.0000"
"715","1.0000"
"716","0.0000"
"718","1.0000"
"720","0.0000"
"721","0.5000"
"722","0.5000"
"724","0.5000"
"726","0.0000"
"727","0.0000"
"728","0.5000"
"729","0.5000"
"730","0.5000"
"731","0.0000"
"733","0.0000"
"734","0.0000"
"735","1.0000"
"736","0.5000"
"737","1.0000"
"738","0.5000"
"739","0.0000"
"740","0.5000"
"741","0.0000"
"742","0.5000"
"743","0.0000"
"744","0.5000"
"745","1.0000"
"746","0.5000"
"747","0.5000"
"748","0.5000"
"749","0.0000"
"751","0.5000"
"752","0.5000"
"754","0.5000"
"755","1.0000"
"757","0.5000"
"758","0.0000"
"759","0.0000"
"760","1.0000"
"761","1.0000"
"762","0.0000"
"763","0.5000"
"765","1.0000"
"766","0.0000"
"767","0.5000"
"768","0.0000"
"769","0.5000"
"770","0.0000"
"771","1.0000"
"772","1.0000"
"773","0.0000"
"774","1.0000"
"778","0.5000"
"779","0.5000"
"780","1.0000"
"781","1.0000"
"782","1.0000"
"783","1.0000"
"784","0.5000"
"785","0.5000"
"786","0.5000"
"787","0.0000"
"788","1.0000"
"789","0.5000"
"790","0.0000"
"791","0.0000"
"792","1.0000"
"793","1.0000"
"795","0.5000"
"796","0.5000"
"797","0.5000"
"799","0.5000"
"802","0.5000"
"803","0.0000"
"804","0.5000"
"808","0.0000"
"811","1.0000"
"813","1.0000"
"814","0.0000"
"816","0.5000"
"817","0.5000"
"818","0.0000"
"820","1.0000"
"822","0.5000"
"823","1.0000"
"824","0.5000"
"825","0.0000"
"826","0.5000"
"827","0.0000"
"828","0.5000"
"829","1.0000"
"831","0.5000"
"832","0.5000"
"833","1.0000"
"834","0.0000"
"835","0.0000"
"836","0.5000"
"838","0.0000"
"839","0.5000"
"840","0.5000"
"842","0.5000"
"844","0.0000"
"845","0.5000"
"846","0.0000"
"847","0.0000"
"848","0.5000"
"850","0.5000"
"851","1.0000"
"852","0.5000"
"854","0.5000"
"855","0.5000"
"856","0.0000"
"858","1.0000"
"859","1.0000"
"860","1.0000"
"861","0.5000"
"862","0.5000"
"864","1.0000"
"865","0.0000"
"866","0.5000"
"867","0.5000"
"868","0.5000"
"871","0.5000"
"873","1.0000"
"874","0.5000"
"875","1.0000"
"876","0.5000"
"877","0.5000"
"878","0.5000"
"879","0.0000"
"880","0.0000"
"881","0.0000"
"882","0.5000"
"884","0.5000"
"885","0.5000"
"886","1.0000"
"888","0.5000"
"889","0.5000"
"891","0.0000"
"893","0.0000"
"894","0.0000"
"895","0.5000"
"896","0.0000"
"897","0.5000"
"899","1.0000"
"901","1.0000"
"902","0.0000"
"903","0.0000"
"904","0.0000"
"905","1.0000"
"906","0.5000"
"907","0.0000"
"909","0.5000"
"910","1.0000"
"911","0.0000"
"916","1.0000"
"917","0.0000"
"919","0.5000"
"920","0.0000"
"922","0.5000"
"924","0.5000"
"926","1.0000"
"927","1.0000"
"928","0.0000"
"930","1.0000"
"931","0.0000"
"932","1.0000"
"935","0.5000"
"936","1.0000"
"938","0.0000"
"939","0.5000"
"940","1.0000"
"941","0.0000"
"943","0.5000"
"944","0.5000"
"945","0.0000"
"946","0.0000"
"948","0.0000"
"950","0.0000"
"952","0.5000"
"956","0.5000"
"957","1.0000"
"959","1.0000"
"960","0.0000"
"963","0.5000"
"965","0.5000"
"966","0.5000"
"967","0.0000"
"968","0.0000"
"969","0.5000"
"970","0.5000"
"971","0.5000"
"973","1.0000"
"974","1.0000"
"975","0.0000"
"976","0.0000"
"977","0.0000"
"978","0.5000"
"979","0.5000"
"981","0.0000"
"984","0.5000"
"987","0.5000"
"988","0.5000"
"989","0.5000"
"990","0.5000"
"991","1.0000"
"993","0.5000"
"994","0.0000"
"996","0.0000"
"997","1.0000"
"998","0.5000"
"999","0.0000"
"1000","1.0000"
"1001","1.0000"
"1003","1.0000"
"1004","0.0000"
"1006","0.0000"
"1007","0.5000"
"1008","1.0000"
"1009","0.0000"
"1010","0.5000"
"1011","0.5000"
"1013","0.0000"
"1014","0.5000"
"1016","1.0000"
"1017","0.0000"
"1018","0.0000"
"1019","0.5000"
"1020","1.0000"
"1021","0.5000"
"1022","0.0000"
"1024","0.5000"
"1026","1.0000"
"1027","0.0000"
"1028","0.0000"
"1029","1.0000"
"1030","0.0000"
"1032","1.0000"
"1033","0.5000"
"1034","0.5000"
"1035","0.0000"
"1036","0.5000"
"1037","0.0000"
"1038","0.0000"
"1039","0.5000"
"1040","0.5000"
"1041","0.5000"
"1042","0.0000"
"1043","0.0000"
"1045","0.5000"
"1047","0.0000"
"1048","0.0000"
"1049","0.5000"
"1050","0.5000"
"1051","0.5000"
"1052","0.0000"
"1053","1.0000"
"1054","1.0000"
"1055","1.0000"
"1056","1.0000"
"1058","0.5000"
"1059","1.0000"
"1061","0.5000"
"1062","1.0000"
"1063","0.5000"
"1064","1.0000"
"1065","0.5000"
"1066","0.5000"
"1067","0.0000"
"1069","0.5000"
"1070","0.0000"
"1071","0.0000"
"1072","0.0000"
"1073","0.0000"
"1074","0.0000"
"1075","0.5000"
"1076","0.0000"
"1077","0.5000"
"1078","0.5000"
"1079","0.5000"
"1080","0.5000"
"1082","0.5000"
"1083","0.0000"
"1084","0.0000"
"1088","0.5000"
"1090","1.0000"
"1091","0.5000"
"1092","0.5000"
"1093","0.5000"
"1094","0.0000"
"1095","0.0000"
"1096","0.0000"
"1097","0.0000"
"1098","0.0000"
"1099","0.0000"
"1100","0.5000"
"1101","0.5000"
"1103","1.0000"
"1104","0.5000"
"1105","1.0000"
"1106","0.0000"
"1107","0.5000"
"1108","0.5000"
"1111","0.5000"
"1113","0.5000"
"1114","1.0000"
"1115","0.5000"
"1116","0.5000"
"1118","0.0000"
"1119","0.5000"
"1121","0.5000"
"1122","0.5000"
"1123","0.0000"
"1124","0.5000"
"1125","0.5000"
"1126","1.0000"
"1127","1.0000"
"1128","0.0000"
"1129","0.0000"
"1130","0.0000"
"1132","0.5000"
"1133","1.0000"
"1134","0.0000"
"1135","1.0000"
"1136","0.5000"
"1137","1.0000"
"1138","0.5000"
"1139","1.0000"
"1140","0.5000"
"1141","1.0000"
"1142","0.0000"
"1145","0.5000"
"1146","0.5000"
"1148","0.5000"
"1149","1.0000"
"1150","0.0000"
"1152","0.0000"
"1153","1.0000"
"1154","0.5000"
"1156","1.0000"
"1157","1.0000"
"1158","0.5000"
"1159","1.0000"
"1161","0.5000"
"1163","0.5000"
"1164","0.0000"
"1165","0.0000"
"1166","0.5000"
"1167","0.0000"
"1168","0.0000"
"1169","0.5000"
"1170","0.5000"
"1171","0.5000"
"1172","0.0000"
"1174","0.5000"
"1178","1.0000"
"1179","0.0000"
"1180","0.5000"
"1181","0.0000"
"1183","0.5000"
"1184","0.5000"
"1185","1.0000"
"1186","0.0000"
"1187","0.0000"
"1189","0.5000"
"1193","0.5000"
"1194","0.5000"
"1195","1.0000"
"1196","0.0000"
"1197","0.5000"
"1200","1.0000"
"1201","0.0000"
"1202","0.5000"
"1203","0.0000"
"1204","1.0000"
"1205","1.0000"
"1206","0.5000"
"1207","0.0000"
"1208","0.0000"
"1209","0.0000"
"1210","0.0000"
"1211","0.5000"
"1212","0.5000"
"1213","0.5000"
"1214","0.5000"
"1216","1.0000"
"1217","1.0000"
"1218","1.0000"
"1220","0.5000"
"1221","1.0000"
"1222","0.5000"
"1224","1.0000"
"1227","0.0000"
"1228","1.0000"
"1229","0.5000"
"1231","0.0000"
"1232","0.5000"
"1234","0.5000"
"1235","0.0000"
"1236","0.5000"
"1238","1.0000"
"1239","0.0000"
"1240","0.0000"
"1241","0.5000"
"1242","0.0000"
"1243","1.0000"
"1245","0.5000"
"1246","1.0000"
"1247","0.0000"
"1248","0.0000"
"1250","0.5000"
"1251","0.5000"
"1252","0.5000"
"1253","0.0000"
"1254","0.0000"
"1255","0.0000"
"1256","1.0000"
"1258","0.5000"
"1259","0.5000"
"1260","0.0000"
"1261","1.0000"
"1262","1.0000"
"1263","1.0000"
"1264","0.0000"
"1265","0.0000"
"1266","0.5000"
"1267","0.5000"
"1268","0.0000"
"1270","0.5000"
"1271","0.0000"
"1272","0.5000"
"1273","0.5000"
"1274","1.0000"
"1275","0.5000"
"1277","0.0000"
"1278","1.0000"
"1279","0.5000"
"1280","1.0000"
"1281","0.5000"
"1282","0.5000"
"1283","0.5000"
"1285","0.5000"
"1287","0.0000"
"1288","0.5000"
"1289","1.0000"
"1292","0.5000"
"1293","1.0000"
"1294","1.0000"
"1295","0.0000"
"1296","0.0000"
"1297","0.5000"
"1298","0.5000"
"1299","0.5000"
"1300","1.0000"
"1301","0.0000"
"1302","1.0000"
"1303","0.5000"
"1304","0.0000"
"1305","1.0000"
"1306","1.0000"
"1307","0.0000"
"1308","0.0000"
"1309","0.0000"
"1311","0.0000"
"1312","0.0000"
"1313","0.0000"
"1314","0.0000"
"1315","1.0000"
"1318","0.5000"
"1319","0.5000"
"1320","0.0000"
"1324","0.5000"
"1325","0.0000"
"1326","0.5000"
"1327","0.5000"
"1328","0.5000"
"1330","1.0000"
"1331","0.0000"
"1335","1.0000"
"1337","0.0000"
"1339","0.5000"
"1340","0.0000"
"1341","0.0000"
"1342","0.5000"
"1343","1.0000"
"1345","0.5000"
"1346","0.0000"
"1347","0.5000"
"1348","1.0000"
"1349","0.0000"
"1351","0.5000"
"1353","1.0000"
"1354","0.5000"
"1356","0.5000"
"1357","1.0000"
"1358","0.5000"
"1360","0.5000"
"1361","0.5000"
"1362","1.0000"
"1363","0.5000"
"1364","0.5000"
"1365","0.5000"
"1367","0.0000"
"1369","0.5000"
"1370","0.0000"
"1371","0.5000"
"1372","0.5000"
"1373","0.5000"
"1374","1.0000"
"1375","0.5000"
"1376","0.5000"
"1377","1.0000"
"1378","0.5000"
"1380","0.5000"
"1381","0.5000"
"1382","0.5000"
"1383","0.5000"
"1385","0.5000"
"1386","1.0000"
"1388","0.5000"
"1389","0.5000"
"1390","1.0000"
"1391","0.0000"
"1392","0.5000"
"1394","0.0000"
"1395","1.0000"
"1396","1.0000"
"1397","1.0000"
"1400","1.0000"
"1402","0.5000"
"1405","0.5000"
"1406","1.0000"
"1407","0.0000"
"1408","0.0000"
"1409","0.5000"
"1411","1.0000"
"1412","0.5000"
"1414","0.5000"
"1415","0.5000"
"1416","1.0000"
"1417","1.0000"
"1418","0.0000"
"1420","1.0000"
"1421","0.0000"
"1422","0.5000"
"1423","0.5000"
"1424","0.5000"
"1425","0.5000"
"1426","0.5000"
"1427","0.0000"
"1428","0.5000"
"1429","1.0000"
"1430","0.5000"
"1431","0.0000"
"1432","0.0000"
"1433","0.5000"
"1434","1.0000"
"1435","0.0000"
"1438","1.0000"
"1439","1.0000"
"1440","0.5000"
"1441","0.5000"
"1442","0.0000"
"1443","0.0000"
"1444","0.0000"
"1446","0.5000"
"1448","0.5000"
"1449","0.5000"
"1450","0.0000"
"1453","0.0000"
"1454","1.0000"
"1455","0.5000"
"1456","0.0000"
"1457","0.5000"
"1460","0.5000"
"1461","1.0000"
"1462","0.0000"
"1463","1.0000"
"1464","0.5000"
"1465","0.5000"
"1466","0.5000"
"1468","0.5000"
"1469","0.0000"
"1471","0.5000"
"1472","0.5000"
"1473","0.0000"
"1476","0.5000"
"1477","0.0000"
"1478","0.5000"
"1479","1.0000"
"1481","1.0000"
"1482","1.0000"
"1483","0.5000"
"1484","0.5000"
"1485","0.0000"
"1488","0.0000"
"1489","0.0000"
"1490","0.0000"
"1491","1.0000"
"1492","0.5000"
"1494","0.0000"
"1495","0.0000"
"1496","1.0000"
"1497","0.5000"
"1498","0.5000"
"1499","0.5000"
"1500","1.0000"
"1501","0.5000"
"1502","0.5000"
"1505","0.0000"
"1506","0.0000"
"1507","0.5000"
"1508","1.0000"
"1509","0.5000"
"1510","0.0000"
"1512","0.5000"
"1513","0.5000"
"1514","0.5000"
"1515","0.5000"
"1516","0.0000"
"1518","0.5000"
"1519","0.5000"
"1520","0.0000"
"1521","0.5000"
"1522","0.5000"
"1523","1.0000"
"1524","0.5000"
"1525","0.0000"
"1526","0.0000"
"1527","0.5000"
"1528","0.0000"
"1530","0.5000"
"1532","0.5000"
"1533","1.0000"
"1534","1.0000"
"1536","0.5000"
"1537","1.0000"
"1539","1.0000"
"1541","0.0000"
"1543","0.5000"
"1544","0.5000"
"1545","0.5000"
"1548","0.0000"
"1549","0.0000"
"1550","1.0000"
"1552","0.5000"
"1553","0.5000"
"1554","0.5000"
"1555","1.0000"
"1556","1.0000"
"1557","1.0000"
"1559","0.5000"
"1561","0.5000"
"1563","0.5000"
"1565","0.5000"
"1566","1.0000"
"1567","0.5000"
"1568","0.5000"
"1570","0.5000"
"1572","0.0000"
"1573","0.0000"
"1574","0.5000"
"1575","0.0000"
"1576","0.5000"
"1577","0.0000"
"1578","0.0000"
"1579","0.5000"
"1580","1.0000"
"1581","0.5000"
"1582","0.5000"
"1584","0.0000"
"1585","0.5000"
"1586","0.0000"
"1588","0.0000"
"1589","0.0000"
"1590","0.5000"
"1591","1.0000"
"1592","0.5000"
"1593","1.0000"
"1594","0.5000"
"1595","0.5000"
"1596","0.0000"
"1597","0.5000"
"1598","0.5000"
"1599","0.5000"
"1600","0.5000"
"1601","1.0000"
"1602","0.5000"
"1603","0.0000"
"1605","1.0000"
"1606","1.0000"
"1607","0.0000"
"1609","0.5000"
"1610","0.5000"
"1612","1.0000"
"1613","0.5000"
"1615","0.5000"
"1616","0.5000"
"1618","0.5000"
"1619","0.0000"
"1620","1.0000"
"1621","1.0000"
"1623","0.0000"
"1624","1.0000"
"1626","0.0000"
"1628","0.5000"
"1630","1.0000"
"1631","0.5000"
"1633","0.5000"
"1634","1.0000"
"1635","0.0000"
"1637","1.0000"
"1638","0.0000"
"1639","0.5000"
"1640","0.5000"
"1641","0.0000"
"1643","1.0000"
"1646","1.0000"
"1647","0.0000"
"1648","0.5000"
"1649","1.0000"
"1650","1.0000"
"1651","0.5000"
"1652","0.5000"
"1653","1.0000"
"1654","0.0000"
"1655","1.0000"
"1656","0.5000"
"1657","1.0000"
"1658","0.0000"
"1660","1.0000"
"1661","0.5000"
"1662","0.0000"
"1663","0.5000"
"1664","0.5000"
"1665","0.0000"
"1666","0.5000"
"1668","0.5000"
"1669","1.0000"
"1670","0.0000"
"1671","0.5000"
"1672","0.0000"
"1674","0.0000"
"1675","0.0000"
"1676","0.0000"
"1678","1.0000"
"1681","0.5000"
"1682","0.0000"
"1685","1.0000"
"1686","0.0000"
"1687","0.5000"
"1689","0.5000"
"1690","0.0000"
"1691","0.5000"
"1692","0.5000"
"1693","0.5000"
"1694","0.5000"
"1695","0.0000"
"1696","0.0000"
"1697","1.0000"
"1698","0.0000"
"1699","0.0000"
"1700","0.0000"
"1701","0.0000"
"1702","0.5000"
"1703","0.0000"
"1704","1.0000"
"1705","0.5000"
"1706","0.0000"
"1707","0.0000"
"1708","0.5000"
"1709","0.5000"
"1711","0.5000"
"1712","0.0000"
"1713","0.5000"
"1714","0.0000"
"1715","0.0000"
"1716","0.0000"
"1718","1.0000"
"1719","0.5000"
"1722","0.5000"
"1723","1.0000"
"1724","1.0000"
"1725","0.5000"
"1726","1.0000"
"1728","1.0000"
"1729","0.0000"
"1730","0.0000"
"1732","1.0000"
"1733","0.5000"
"1734","0.5000"
"1735","0.5000"
"1736","0.0000"
"1737","0.0000"
"1738","0.5000"
"1739","0.0000"
"1740","1.0000"
"1741","0.5000"
"1743","0.5000"
"1746","1.0000"
"1747","0.5000"
"1748","0.0000"
"1749","0.5000"
"1750","0.5000"
"1751","0.0000"
"1752","0.5000"
"1753","0.5000"
"1755","0.5000"
"1756","0.5000"
"1757","0.0000"
"1758","0.0000"
"1759","0.0000"
"1760","0.0000"
"1761","0.5000"
"1762","0.0000"
"1763","0.5000"
"1765","1.0000"
"1766","0.5000"
"1767","0.5000"
"1769","1.0000"
"1770","0.0000"
"1771","0.5000"
"1772","0.5000"
"1773","0.5000"
"1774","0.5000"
"1775","1.0000"
"1776","0.0000"
"1777","1.0000"
"1778","0.0000"
"1779","0.5000"
"1780","1.0000"
"1781","0.0000"
"1782","0.0000"
"1783","1.0000"
"1784","1.0000"
"1785","0.0000"
"1786","0.5000"
"1787","1.0000"
"1789","0.5000"
"1791","0.5000"
"1792","0.5000"
"1793","1.0000"
"1795","0.0000"
"1796","1.0000"
"1797","1.0000"
"1798","0.5000"
"1800","0.5000"
"1801","0.5000"
"1802","0.0000"
"1804","0.0000"
"1805","0.5000"
"1806","0.5000"
"1807","0.5000"
"1812","0.5000"
"1813","0.0000"
"1814","0.5000"
"1815","0.5000"
"1817","0.0000"
"1818","0.0000"
"1822","0.5000"
"1823","0.5000"
"1824","0.0000"
"1825","0.5000"
"1826","0.5000"
"1827","0.5000"
"1828","1.0000"
"1829","0.0000"
"1830","0.5000"
"1832","0.0000"
"1834","1.0000"
"1838","0.0000"
"1841","0.0000"
"1842","0.5000"
"1843","0.5000"
"1844","0.5000"
"1845","0.0000"
"1847","1.0000"
"1848","0.5000"
"1850","1.0000"
"1851","0.5000"
"1852","0.5000"
"1853","0.5000"
"1855","0.0000"
"1856","0.5000"
"1858","0.5000"
"1859","0.5000"
"1860","1.0000"
"1861","0.0000"
"1862","1.0000"
"1863","0.5000"
"1864","0.0000"
"1865","0.5000"
"1867","0.5000"
"1868","0.0000"
"1869","0.0000"
"1871","1.0000"
"1872","0.5000"
"1873","0.5000"
"1874","1.0000"
"1875","0.0000"
"1877","0.5000"
"1878","0.0000"
"1879","0.0000"
"1880","0.0000"
"1881","0.5000"
"1882","0.0000"
"1884","1.0000"
"1885","0.0000"
"1886","0.5000"
"1887","0.5000"
"1888","1.0000"
"1889","0.5000"
"1890","1.0000"
"1891","1.0000"
"1893","1.0000"
"1894","0.5000"
"1896","0.0000"
"1898","1.0000"
"1899","0.0000"
"1902","0.5000"
"1903","0.5000"
"1904","0.0000"
"1905","0.0000"
"1906","0.5000"
"1907","1.0000"
"1908","0.5000"
"1909","0.0000"
"1910","0.0000"
"1911","0.5000"
"1912","1.0000"
"1913","0.0000"
"1914","0.0000"
"1916","0.5000"
"1917","0.5000"
"1918","0.0000"
"1919","0.0000"
"1920","0.5000"
"1921","1.0000"
"1922","0.5000"
"1923","1.0000"
"1924","0.5000"
"1925","1.0000"
"1926","0.0000"
"1927","0.0000"
"1928","0.5000"
"1929","0.5000"
"1930","0.0000"
"1931","1.0000"
"1932","0.5000"
"1933","0.0000"
"1934","0.5000"
"1935","0.5000"
"1937","0.5000"
"1938","0.0000"
"1939","0.0000"
"1940","0.0000"
"1941","0.0000"
"1942","1.0000"
"1943","0.0000"
"1944","1.0000"
"1945","0.0000"
"1946","0.5000"
"1947","0.0000"
"1948","1.0000"
"1949","0.0000"
"1950","0.5000"
"1951","0.5000"
"1953","1.0000"
"1954","0.5000"
"1957","1.0000"
"1958","0.5000"
"1959","0.0000"
"1962","0.0000"
"1963","0.5000"
"1965","0.5000"
"1966","0.5000"
"1967","0.5000"
"1969","0.0000"
"1970","0.0000"
"1972","0.5000"
"1974","0.5000"
"1976","0.0000"
"1977","0.0000"
"1980","1.0000"
"1981","1.0000"
"1982","1.0000"
"1983","0.0000"
"1984","0.0000"
"1985","0.0000"
"1986","1.0000"
"1987","0.0000"
"1989","0.5000"
"1990","0.5000"
"1991","0.0000"
"1992","1.0000"
"1993","0.5000"
"1994","0.5000"
"1996","1.0000"
"1997","0.5000"
"2000","0.0000"
"2003","0.5000"
"2005","0.0000"
"2006","0.0000"
"2007","0.0000"
"2008","0.0000"
"2009","0.5000"
"2010","0.0000"
"2013","1.0000"
"2014","0.0000"
"2015","0.0000"
"2016","0.5000"
"2017","1.0000"
"2018","1.0000"
"2019","1.0000"
"2021","1.0000"
"2022","0.5000"
"2023","1.0000"
"2024","1.0000"
"2025","0.5000"
"2026","0.0000"
"2027","1.0000"
"2028","0.0000"
"2029","0.5000"
"2030","0.5000"
"2031","0.0000"
"2032","1.0000"
"2033","0.0000"
"2034","0.5000"
"2035","0.5000"
"2036","0.5000"
"2038","0.5000"
"2039","1.0000"
"2041","0.0000"
"2044","0.0000"
"2046","0.0000"
"2047","0.0000"
"2048","1.0000"
"2049","0.0000"
"2050","0.5000"
"2051","1.0000"
"2052","0.5000"
"2053","0.5000"
"2055","0.0000"
"2057","0.5000"
"2060","0.0000"
"2061","0.5000"
"2062","0.5000"
"2063","0.5000"
"2064","0.0000"
"2065","0.0000"
"2066","0.5000"
"2068","0.5000"
"2069","0.5000"
"2070","0.0000"
"2071","0.5000"
"2072","0.0000"
"2073","0.5000"
"2074","0.5000"
"2075","1.0000"
"2076","0.0000"
"2077","0.5000"
"2079","0.0000"
"2080","1.0000"
"2081","0.5000"
"2082","1.0000"
"2085","0.0000"
"2086","1.0000"
"2087","0.0000"
"2089","1.0000"
"2090","0.0000"
"2091","1.0000"
"2092","0.5000"
"2093","1.0000"
"2096","0.5000"
"2098","0.0000"
"2099","0.5000"
"2100","0.0000"
"2101","0.5000"
"2102","0.5000"
"2103","0.5000"
"2104","0.5000"
"2106","1.0000"
"2107","1.0000"
"2109","0.0000"
"2110","0.5000"
"2111","0.5000"
"2113","1.0000"
"2115","0.5000"
"2116","0.0000"
"2117","0.0000"
"2118","1.0000"
"2119","0.5000"
"2120","1.0000"
"2121","0.0000"
"2124","1.0000"
"2125","0.5000"
"2126","0.0000"
"2127","0.0000"
"2128","1.0000"
"2129","0.5000"
"2130","1.0000"
"2132","0.0000"
"2134","0.5000"
"2136","0.5000"
"2138","1.0000"
"2139","1.0000"
"2140","0.0000"
"2141","1.0000"
"2142","0.5000"
"2144","1.0000"
"2145","0.5000"
"2146","1.0000"
"2147","0.5000"
"2148","0.5000"
"2149","0.5000"
"2150","1.0000"
"2151","0.0000"
"2152","0.5000"
"2153","0.5000"
"2154","0.5000"
"2155","0.5000"
"2157","0.5000"
"2158","0.5000"
"2159","0.0000"
"2160","0.0000"
"2161","0.5000"
"2162","0.5000"
"2163","1.0000"
"2164","0.5000"
"2165","0.5000"
"2166","0.5000"
"2167","0.5000"
"2168","0.0000"
"2169","0.5000"
"2170","1.0000"
"2171","0.5000"
"2172","0.0000"
"2173","0.5000"
"2174","0.5000"
"2175","1.0000"
"2178","0.5000"
"2179","1.0000"
"2182","0.0000"
"2183","0.5000"
"2184","0.5000"
"2185","0.5000"
"2186","0.0000"
"2187","1.0000"
"2188","0.0000"
"2189","1.0000"
"2190","0.0000"
"2191","1.0000"
"2192","0.5000"
"2193","0.5000"
"2194","0.5000"
"2195","0.5000"
"2196","0.5000"
"2197","0.5000"
"2198","0.5000"
"2199","0.5000"
"2200","0.5000"
"2201","1.0000"
"2202","0.5000"
"2203","0.0000"
"2204","1.0000"
"2206","0.5000"
"2207","1.0000"
"2208","0.0000"
"2213","1.0000"
"2214","1.0000"
"2215","0.5000"
"2216","0.0000"
"2217","1.0000"
"2218","1.0000"
"2219","0.0000"
"2220","0.5000"
"2221","0.5000"
"2222","1.0000"
"2223","0.5000"
"2224","0.5000"
"2226","1.0000"
"2227","1.0000"
"2231","0.5000"
"2232","0.5000"
"2234","0.5000"
"2235","0.5000"
"2237","0.5000"
"2238","0.0000"
"2239","0.5000"
"2240","1.0000"
"2241","0.5000"
"2242","0.0000"
"2243","0.5000"
"2244","0.5000"
"2245","0.0000"
"2247","0.5000"
"2248","1.0000"
"2249","0.0000"
"2253","0.0000"
"2254","1.0000"
"2255","0.5000"
"2257","1.0000"
"2258","0.5000"
"2259","0.0000"
"2260","0.0000"
"2261","0.0000"
"2263","0.5000"
"2264","0.0000"
"2265","0.5000"
"2266","1.0000"
"2267","0.0000"
"2268","1.0000"
"2269","1.0000"
"2270","0.0000"
"2272","1.0000"
"2273","0.5000"
"2275","1.0000"
"2276","0.5000"
"2277","0.0000"
"2278","1.0000"
"2279","1.0000"
"2280","0.5000"
"2281","0.5000"
"2282","1.0000"
"2283","1.0000"
"2286","0.5000"
"2287","0.0000"
"2290","0.0000"
"2291","0.0000"
"2293","0.0000"
"2298","0.5000"
"2299","0.5000"
"2300","0.5000"
"2301","1.0000"
"2302","0.5000"
"2303","0.5000"
"2304","0.5000"
"2305","0.5000"
"2306","0.5000"
"2307","0.0000"
"2308","0.5000"
"2309","0.0000"
"2310","0.0000"
"2311","0.5000"
"2312","0.0000"
"2313","1.0000"
"2316","1.0000"
"2318","0.0000"
"2319","0.5000"
"2320","0.0000"
"2322","0.5000"
"2323","0.0000"
"2324","0.5000"
"2325","0.0000"
"2326","1.0000"
"2327","0.5000"
"2328","0.5000"
"2329","1.0000"
"2330","0.0000"
"2331","1.0000"
"2333","0.5000"
"2335","0.5000"
"2336","0.5000"
"2337","1.0000"
"2338","0.5000"
"2339","0.0000"
"2341","1.0000"
"2342","0.0000"
"2343","0.0000"
"2344","0.5000"
"2346","0.5000"
"2348","1.0000"
"2349","0.5000"
"2350","1.0000"
"2351","1.0000"
"2352","0.5000"
"2353","0.5000"
"2354","0.5000"
"2357","0.5000"
"2359","1.0000"
"2360","1.0000"
"2361","0.5000"
"2363","1.0000"
"2365","0.5000"
"2366","0.0000"
"2367","0.0000"
"2368","0.5000"
"2369","0.5000"
"2370","0.5000"
"2371","0.5000"
"2373","0.0000"
"2374","0.0000"
"2376","0.0000"
"2377","0.5000"
"2378","0.0000"
"2379","0.0000"
"2380","0.5000"
"2382","0.5000"
"2383","0.5000"
"2384","1.0000"
"2385","0.5000"
"2386","0.5000"
"2387","0.5000"
"2388","1.0000"
"2389","0.0000"
"2390","0.5000"
"2391","0.0000"
"2398","0.0000"
"2400","1.0000"
"2401","0.0000"
"2402","1.0000"


==> data-files/vur-privacy.csv <==
"18","0.6250","6.400000095367432"
"20","0.5000","7"
"22","0.4286","3.700000047683716"
"24","0.7143","6.400000095367432"
"27","0.7500","6.099999904632568"
"28","0.8750","6.400000095367432"
"30","1.0000","7"
"32","0.1250","4.5"
"36","0.8750","7"
"37","0.6250","5.5"
"40","0.7500","6.900000095367432"
"41","1.0000","7"
"42","0.1250","4.400000095367432"
"43","0.1250","6"
"44","0.5000","7"
"49","0.2857","4.699999809265137"
"50","0.6250","6.900000095367432"
"52","0.6250","6.599999904632568"
"56","0.6250","6.099999904632568"
"57","0.6250","6.099999904632568"
"59","0.5714","7"
"60","0.7500","5.300000190734863"
"64","0.6250","5.800000190734863"
"65","0.4286","6.199999809265137"
"67","0.2500","6.5"
"70","0.8750","6.300000190734863"
"71","0.5000","6.699999809265137"
"72","0.8750","6"
"74","0.7500","6.400000095367432"
"75","0.3750","6.800000190734863"
"76","0.8750","6.900000095367432"
"78","0.7500","7"
"79","0.6250","6.300000190734863"
"81","0.5000","6.099999904632568"
"82","0.7500","6.699999809265137"
"84","0.2500","6.900000095367432"
"87","0.5000","5.900000095367432"
"90","0.2857","5.400000095367432"
"91","0.7500","7"
"92","0.8750","7"
"93","0.7500","6.5"
"96","0.3750","5.199999809265137"
"98","0.5000","6.599999904632568"
"100","0.3750","6.699999809265137"
"101","0.6250","6.800000190734863"
"103","0.7500","5.900000095367432"
"107","0.3750","5.599999904632568"
"108","0.5714","4.900000095367432"
"111","0.5000","6.300000190734863"
"115","0.5000","5.699999809265137"
"116","0.5000","6.800000190734863"
"118","0.7500","6.599999904632568"
"119","0.4286","5.199999809265137"
"120","0.4286","6.199999809265137"
"121","0.5000","6.5"
"126","0.3750","4.300000190734863"
"127","0.3750","6.300000190734863"
"134","0.7143","6.199999809265137"
"137","1.0000","7"
"139","0.7500","6.400000095367432"
"142","0.8750","5.099999904632568"
"143","0.8750","6.5"
"144","0.0000","6"
"151","1.0000","6"
"155","0.5000","6.699999809265137"
"159","1.0000","6.699999809265137"
"160","0.5000","6.099999904632568"
"165","1.0000","7"
"166","0.7143","6.599999904632568"
"170","0.5000","7"
"171","0.5000","6.5"
"174","0.6250","5.699999809265137"
"177","0.3750","6.400000095367432"
"178","1.0000","5.5"
"182","0.3750","6.099999904632568"
"184","1.0000","6.800000190734863"
"186","0.0000","5.900000095367432"
"187","0.5000","6.5"
"188","0.6250","6.800000190734863"
"189","0.6250","6.699999809265137"
"190","1.0000","7"
"193","0.7500","7"
"194","0.7500","6.199999809265137"
"195","0.5000","6.800000190734863"
"196","0.7143","6.099999904632568"
"197","0.2500","6.300000190734863"
"198","0.2500","5"
"199","0.7500","6.900000095367432"
"201","0.5000","6.699999809265137"
"205","0.7500","6.099999904632568"
"208","1.0000","7"
"209","0.5000","6.300000190734863"
"210","0.7143","6.300000190734863"
"211","0.6250","5.599999904632568"
"212","0.8571","4.699999809265137"
"213","0.5000","5.699999809265137"
"214","0.7143","6.400000095367432"
"215","0.8750","5.400000095367432"
"220","0.6250","5.900000095367432"
"222","0.3750","6.099999904632568"
"223","0.5000","4.099999904632568"
"225","0.5714","6.300000190734863"
"226","0.4286","6.199999809265137"
"229","1.0000","6.900000095367432"
"230","1.0000","6.099999904632568"
"231","0.6250","6.300000190734863"
"232","0.2500","5.800000190734863"
"234","0.2500","7"
"238","0.8750","7"
"239","0.2500","6.900000095367432"
"241","0.8571","7"
"242","1.0000","5.599999904632568"
"244","0.8750","6.900000095367432"
"247","0.6250","6.400000095367432"
"250","0.1000","4"
"252","1.0000","6.800000190734863"
"255","0.0000","3.5999999046325684"
"256","1.0000","6.300000190734863"
"260","0.1250","4"
"263","0.6250","6.599999904632568"
"264","0.6250","6.400000095367432"
"265","0.5000","5"
"268","0.7500","5.599999904632568"
"269","0.0000","4.199999809265137"
"271","0.5000","5.599999904632568"
"272","0.5000","6.099999904632568"
"273","0.1250","6.900000095367432"
"274","0.8750","6.699999809265137"
"277","0.2500","4.800000190734863"
"278","0.7500","3.200000047683716"
"279","0.5714","5.900000095367432"
"280","1.0000","6.800000190734863"
"281","0.3750","5.400000095367432"
"282","0.5000","5.599999904632568"
"283","0.7143","6.300000190734863"
"284","0.5000","5.300000190734863"
"285","0.8750","6.300000190734863"
"286","0.7143","6.599999904632568"
"287","0.2857","6.5"
"288","0.7500","6.800000190734863"
"289","0.5000","5.400000095367432"
"291","0.3750","6.599999904632568"
"292","0.6250","6"
"294","0.5714","5.300000190734863"
"295","0.3750","5.800000190734863"
"299","0.1250","4.900000095367432"
"300","0.1429","7"
"302","0.5714","5.400000095367432"
"304","0.8571","5.699999809265137"
"305","0.1250","2.9000000953674316"
"306","0.8571","7"
"307","0.4286","6.199999809265137"
"308","0.6250","6.599999904632568"
"309","0.5000","5.400000095367432"
"310","0.7500","6.900000095367432"
"312","0.6250","5.599999904632568"
"313","1.0000","7"
"314","0.6250","5.599999904632568"
"315","0.2500","6.199999809265137"
"316","0.5000","5.599999904632568"
"317","0.2500","3.799999952316284"
"318","0.7500","6.400000095367432"
"319","0.7500","6.699999809265137"
"320","0.5000","6.300000190734863"
"321","0.1429","5.099999904632568"
"322","0.6250","7"
"324","0.8750","6.400000095367432"
"325","0.7500","7"
"326","0.7500","5.800000190734863"
"329","0.5714","6.400000095367432"
"330","0.2500","6.400000095367432"
"331","0.5714","5.699999809265137"
"332","0.7500","5.5"
"333","0.5714","6.900000095367432"
"334","0.5000","6.900000095367432"
"335","0.6250","6.300000190734863"
"336","0.3750","6.199999809265137"
"337","0.5000","5.800000190734863"
"338","0.4286","6.099999904632568"
"340","0.7500","5.800000190734863"
"342","0.6250","6.400000095367432"
"343","0.3750","6.400000095367432"
"344","0.1250","5.800000190734863"
"346","0.1250","6.400000095367432"
"347","0.5000","6.199999809265137"
"348","0.7500","6"
"349","0.6250","5.699999809265137"
"351","1.0000","6.900000095367432"
"352","0.2500","6.599999904632568"
"353","0.2500","5.5"
"354","0.7500","6.599999904632568"
"355","0.5000","6.800000190734863"
"356","0.3750","6"
"357","1.0000","5.199999809265137"
"358","0.7143","6.400000095367432"
"359","1.0000","6.699999809265137"
"360","1.0000","5.099999904632568"
"362","0.1250","6.099999904632568"
"363","0.8750","6.900000095367432"
"364","0.4286","6.199999809265137"
"366","0.7500","7"
"367","0.8750","6.900000095367432"
"368","0.4286","5.5"
"369","0.7500","7"
"370","0.3750","6.099999904632568"
"371","0.7500","6.800000190734863"
"372","0.8750","6.699999809265137"
"373","0.6250","5.900000095367432"
"374","0.5000","6.800000190734863"
"376","0.0000","4.599999904632568"
"377","0.5000","5.300000190734863"
"378","0.7500","7"
"380","1.0000","7"
"381","0.8750","6.900000095367432"
"382","0.8750","7"
"383","0.1250","6.199999809265137"
"384","1.0000","5.099999904632568"
"385","0.5714","6.800000190734863"
"387","0.3750","5.199999809265137"
"388","0.6250","6.199999809265137"
"389","0.5000","6.699999809265137"
"390","1.0000","7"
"391","0.6250","5.599999904632568"
"392","0.3750","5.900000095367432"
"393","0.3750","3.799999952316284"
"396","0.7500","6.599999904632568"
"398","0.6250","5.400000095367432"
"399","0.5000","4.900000095367432"
"400","0.6250","6.400000095367432"
"401","0.7500","6.400000095367432"
"406","0.3750","5.599999904632568"
"407","0.5000","4.400000095367432"
"409","0.8750","6.300000190734863"
"410","0.5000","5.699999809265137"
"412","0.5714","5.400000095367432"
"413","0.8750","4.900000095367432"
"415","0.8750","5.599999904632568"
"416","0.5000","6"
"417","0.2500","6.599999904632568"
"418","0.5000","6.199999809265137"
"419","0.3750","5.099999904632568"
"420","1.0000","6.699999809265137"
"421","0.8333","6.300000190734863"
"423","1.0000","5.599999904632568"
"425","0.3750","6.800000190734863"
"427","1.0000","6.699999809265137"
"428","0.2857","5.900000095367432"
"429","0.7500","7"
"430","0.1250","5.199999809265137"
"431","0.3750","5.300000190734863"
"432","0.4286","6.300000190734863"
"433","0.6250","5.800000190734863"
"436","0.5714","6.099999904632568"
"439","0.7500","6"
"440","0.2500","6.5"
"441","0.2500","5.599999904632568"
"442","0.5000","5.599999904632568"
"443","0.5000","5.300000190734863"
"444","1.0000","7"
"445","0.8750","5"
"446","1.0000","6.5"
"447","1.0000","7"
"448","0.5714","5.699999809265137"
"449","0.8750","6.400000095367432"
"450","1.0000","6.5"
"451","0.6250","6.199999809265137"
"452","1.0000","6.900000095367432"
"453","0.5000","6.099999904632568"
"455","0.8571","6.699999809265137"
"456","0.5000","5"
"457","0.7500","5.599999904632568"
"458","0.5000","6.199999809265137"
"459","0.5000","5.099999904632568"
"460","0.8750","5.900000095367432"
"461","1.0000","5.800000190734863"
"462","0.0000","4.800000190734863"
"463","1.0000","7"
"464","0.5714","5.400000095367432"
"465","1.0000","6.099999904632568"
"466","0.3750","3.5"
"467","0.8571","5.300000190734863"
"468","1.0000","6.900000095367432"
"469","0.3750","5.099999904632568"
"470","0.5000","6.599999904632568"
"471","0.1250","5.099999904632568"
"472","0.7500","6.699999809265137"
"473","0.6250","6.400000095367432"
"475","0.3750","5.699999809265137"
"476","0.6250","4.699999809265137"
"479","0.5000","6.300000190734863"
"480","0.5000","4.900000095367432"
"481","0.8571","6.699999809265137"
"483","1.0000","6.300000190734863"
"484","0.3750","5.199999809265137"
"485","0.3750","4.800000190734863"
"486","0.1250","4.5"
"488","0.5000","5.5"
"489","1.0000","6.699999809265137"
"490","0.5000","6.300000190734863"
"491","0.4286","6.300000190734863"
"492","0.3750","5.800000190734863"
"494","0.7500","6.5"
"495","0.8000","5.300000190734863"
"496","0.5000","5.800000190734863"
"497","0.8750","6.099999904632568"
"498","0.8750","6"
"499","0.2857","5.800000190734863"
"500","0.6250","6.599999904632568"
"501","0.4286","6.599999904632568"
"502","0.6250","6.900000095367432"
"503","0.7143","6.400000095367432"
"504","0.5000","5.300000190734863"
"505","0.5000","6.800000190734863"
"507","0.7500","7"
"508","1.0000","6.199999809265137"
"510","0.2500","5.800000190734863"
"512","0.3750","5.800000190734863"
"513","0.2857","6.300000190734863"
"515","0.4286","6.199999809265137"
"517","0.3750","6.300000190734863"
"518","0.7500","6.400000095367432"
"519","0.5000","5.699999809265137"
"521","0.5000","4.699999809265137"
"523","0.0000","6.099999904632568"
"525","0.6250","6.099999904632568"
"526","0.7500","6.400000095367432"
"527","0.3750","6"
"528","0.8750","6.900000095367432"
"529","1.0000","6.099999904632568"
"531","0.7500","6.199999809265137"
"532","0.5000","6.199999809265137"
"534","0.8750","7"
"536","0.5714","4.699999809265137"
"537","0.8750","7"
"538","0.5000","5.800000190734863"
"540","0.6250","5.699999809265137"
"541","1.0000","6.599999904632568"
"542","0.6250","6.699999809265137"
"543","0.7143","5.400000095367432"
"544","1.0000","5.699999809265137"
"545","0.2500","4.599999904632568"
"546","0.5000","6"
"547","0.4286","7"
"549","0.7500","6.599999904632568"
"550","0.5000","4.599999904632568"
"553","0.4286","5.400000095367432"
"556","0.5000","4.5"
"557","0.3750","6.900000095367432"
"558","0.5000","6"
"559","0.5000","6.5"
"560","0.8750","6.800000190734863"
"561","0.8750","6"
"562","0.6250","6.599999904632568"
"563","1.0000","6.300000190734863"
"564","1.0000","7"
"565","0.2857","5.300000190734863"
"566","0.5000","6.699999809265137"
"567","0.5000","5.699999809265137"
"568","0.3750","7"
"569","1.0000","7"
"570","0.7143","5"
"571","0.0000","4.099999904632568"
"573","0.8571","6.900000095367432"
"574","0.0000","4.599999904632568"
"575","0.1429","6.699999809265137"
"576","0.7500","7"
"577","0.3750","5.300000190734863"
"578","0.5714","5.699999809265137"
"579","0.0000","5.400000095367432"
"580","1.0000","6.5"
"581","0.5000","7"
"582","0.0000","3.5999999046325684"
"583","0.6250","4.900000095367432"
"584","0.7143","6.699999809265137"
"587","0.8750","6.599999904632568"
"588","0.7143","6.400000095367432"
"589","0.7500","5"
"590","1.0000","5.900000095367432"
"591","0.7143","7"
"592","0.3750","4.900000095367432"
"593","0.5000","5.300000190734863"
"595","0.6250","7"
"596","0.6250","5.5"
"597","0.3750","6.400000095367432"
"598","0.3750","7"
"599","0.1250","5.800000190734863"
"601","0.7500","6.699999809265137"
"602","0.5000","5.099999904632568"
"603","0.8571","5.699999809265137"
"604","1.0000","6.599999904632568"
"605","0.6250","7"
"606","0.5000","5.300000190734863"
"607","0.8750","6.900000095367432"
"608","0.3750","5.400000095367432"
"610","0.6250","6"
"611","0.7143","6.5"
"612","0.8750","6"
"613","0.5000","5.800000190734863"
"614","0.1250","5.199999809265137"
"615","0.6250","5.800000190734863"
"616","0.8571","5.699999809265137"
"617","0.5000","6.400000095367432"
"619","0.3750","5.900000095367432"
"620","0.3750","5.099999904632568"
"621","0.1250","6.099999904632568"
"622","0.0000","5.300000190734863"
"623","0.6250","6.800000190734863"
"625","0.1250","5.800000190734863"
"626","0.7500","6.300000190734863"
"628","0.8750","6.800000190734863"
"630","0.8571","5.099999904632568"
"631","0.2857","6.199999809265137"
"632","0.6667","7"
"633","0.1250","5.099999904632568"
"634","0.5714","6.699999809265137"
"635","0.7500","6.199999809265137"
"636","0.4286","6.900000095367432"
"637","1.0000","6.099999904632568"
"638","0.7143","6.099999904632568"
"639","0.7500","4.699999809265137"
"640","1.0000","7"
"642","1.0000","6.900000095367432"
"644","0.4286","5.5"
"646","0.1250","4.300000190734863"
"647","0.7500","6.300000190734863"
"649","1.0000","6.699999809265137"
"650","0.7500","7"
"651","0.7500","6.5"
"652","1.0000","7"
"653","0.2500","5.800000190734863"
"654","0.0000","6.5"
"655","0.8750","6.400000095367432"
"656","0.2857","6.199999809265137"
"658","0.7500","6.900000095367432"
"659","0.8750","6.900000095367432"
"660","0.6250","6.800000190734863"
"661","0.7500","5.300000190734863"
"662","0.5714","6.400000095367432"
"663","0.2500","5.400000095367432"
"664","0.8750","6.199999809265137"
"666","0.6250","5.800000190734863"
"668","0.6250","5.699999809265137"
"669","0.3750","6.400000095367432"
"671","1.0000","6.5"
"672","1.0000","6.699999809265137"
"673","0.3333","4.5"
"674","1.0000","7"
"675","0.8750","4"
"676","1.0000","6.800000190734863"
"677","0.5000","5.699999809265137"
"678","0.6250","7"
"679","0.7500","6.599999904632568"
"681","0.3750","6.900000095367432"
"682","0.7500","5.199999809265137"
"684","0.8571","5.5"
"685","0.7500","6.099999904632568"
"686","0.2500","7"
"687","0.5000","4.800000190734863"
"690","0.7500","5.699999809265137"
"692","0.5000","7"
"693","0.7500","6.5"
"694","0.6250","6.400000095367432"
"695","0.0000","5.800000190734863"
"696","0.5000","6.599999904632568"
"698","0.6250","7"
"699","0.3750","6.300000190734863"
"700","1.0000","7"
"701","0.4286","5.300000190734863"
"702","0.8750","7"
"705","0.8750","5.199999809265137"
"706","0.8571","5.900000095367432"
"711","0.7500","6.199999809265137"
"715","0.7500","5.599999904632568"
"716","0.0000","4.5"
"718","0.5714","7"
"720","0.0000","6.199999809265137"
"721","0.5000","5.900000095367432"
"722","0.7500","6.800000190734863"
"724","0.3750","5.900000095367432"
"726","0.5000","6.199999809265137"
"727","0.6250","5.900000095367432"
"728","0.5000","6.199999809265137"
"729","0.2500","5.599999904632568"
"730","0.1250","3.9000000953674316"
"731","0.5000","5.300000190734863"
"733","0.5714","6.5"
"734","0.5000","5.5"
"735","1.0000","6.699999809265137"
"736","0.6250","5.900000095367432"
"737","0.6250","6.400000095367432"
"738","0.5714","6.599999904632568"
"739","0.7500","6.800000190734863"
"740","0.7500","5.099999904632568"
"741","0.2500","5.599999904632568"
"742","0.5714","7"
"743","0.2500","4.800000190734863"
"744","0.7500","5.300000190734863"
"745","0.7500","7"
"746","0.5714","4.400000095367432"
"747","0.8750","6.699999809265137"
"748","0.7500","6.800000190734863"
"749","0.1250","6.800000190734863"
"751","0.7500","4.099999904632568"
"752","0.3750","5.5"
"754","0.5000","6.599999904632568"
"755","1.0000","6.300000190734863"
"757","0.7500","4.300000190734863"
"758","0.3750","5.699999809265137"
"759","0.3750","6.599999904632568"
"760","1.0000","7"
"761","0.5000","5.300000190734863"
"762","0.1250","5.800000190734863"
"763","0.6250","7"
"765","0.8750","6.5"
"766","0.6250","6.199999809265137"
"767","0.3750","5.699999809265137"
"768","0.7143","5.800000190734863"
"769","0.5000","6.800000190734863"
"770","0.5000","5.900000095367432"
"771","1.0000","4.800000190734863"
"772","1.0000","6.699999809265137"
"773","0.5000","5.599999904632568"
"774","1.0000","6.400000095367432"
"778","0.5000","6"
"779","0.8750","5.699999809265137"
"780","1.0000","7"
"781","1.0000","5.900000095367432"
"782","0.8571","6.199999809265137"
"783","0.6250","7"
"784","0.6250","5.599999904632568"
"785","0.5714","5.199999809265137"
"786","0.7143","6.599999904632568"
"787","0.5000","5.800000190734863"
"788","1.0000","6.800000190734863"
"789","0.6250","6"
"790","0.6250","5.199999809265137"
"791","0.3750","6.699999809265137"
"792","0.7500","6.599999904632568"
"793","0.8750","6"
"795","0.3750","6.400000095367432"
"796","0.3750","5.900000095367432"
"797","0.7500","6.800000190734863"
"799","0.5714","6.199999809265137"
"802","0.8750","6.300000190734863"
"803","0.3750","5.699999809265137"
"804","0.8571","5.300000190734863"
"808","0.0000","4"
"811","1.0000","7"
"813","1.0000","6.599999904632568"
"814","0.5000","5.400000095367432"
"816","0.8750","6.599999904632568"
"817","0.7500","6.699999809265137"
"818","0.5000","6.400000095367432"
"820","0.8750","5.900000095367432"
"822","0.6250","5.199999809265137"
"823","1.0000","6.199999809265137"
"824","0.5000","5.800000190734863"
"825","0.5000","5.800000190734863"
"826","0.7143","5.800000190734863"
"827","0.5000","6.300000190734863"
"828","0.7143","5.199999809265137"
"829","0.6250","5.400000095367432"
"831","0.7500","6.800000190734863"
"832","0.2500","5"
"833","1.0000","7"
"834","0.3750","4.900000095367432"
"835","0.5000","5.699999809265137"
"836","0.7500","6.900000095367432"
"838","0.0000","6"
"839","0.6250","7"
"840","0.5714","6.400000095367432"
"842","0.5000","6.300000190734863"
"844","0.2500","6.400000095367432"
"845","0.6250","6.400000095367432"
"846","0.1429","6.199999809265137"
"847","0.2500","6.199999809265137"
"848","0.5000","5.699999809265137"
"850","0.2857","5.900000095367432"
"851","0.8750","6.800000190734863"
"852","0.6250","5.5"
"854","0.5000","6.800000190734863"
"855","0.8750","7"
"856","0.3750","5.400000095367432"
"858","0.8750","6.699999809265137"
"859","0.5714","5.699999809265137"
"860","0.7500","5.900000095367432"
"861","0.8750","6.5"
"862","0.6667","6.5"
"864","0.8750","6.5"
"865","0.5000","5.599999904632568"
"866","0.8750","6.800000190734863"
"867","0.5714","5.5"
"868","0.3750","6.800000190734863"
"871","0.3750","6"
"873","0.7500","6.900000095367432"
"874","0.6250","6.599999904632568"
"875","0.8750","5.699999809265137"
"876","0.5000","5"
"877","0.8571","5.5"
"878","0.5000","5.900000095367432"
"879","0.4286","6.400000095367432"
"880","0.7143","5.300000190734863"
"881","0.7500","7"
"882","0.6250","5.699999809265137"
"884","0.7500","6.699999809265137"
"885","0.5000","6.400000095367432"
"886","0.5000","6.300000190734863"
"888","0.5000","5.900000095367432"
"889","0.8750","6.199999809265137"
"891","0.3750","5.300000190734863"
"893","0.7143","6.599999904632568"
"894","0.6250","7"
"895","0.8750","4.800000190734863"
"896","0.5000","6.5"
"897","0.3750","6.300000190734863"
"899","1.0000","6.199999809265137"
"901","0.7500","6.5"
"902","0.6250","5.800000190734863"
"903","0.2500","4.699999809265137"
"904","0.7500","6.300000190734863"
"905","1.0000","5.699999809265137"
"906","0.5714","5.400000095367432"
"907","0.6250","5.5"
"909","0.6250","5.900000095367432"
"910","1.0000","6.900000095367432"
"911","0.2500","6.300000190734863"
"916","1.0000","6.599999904632568"
"917","0.6250","6.400000095367432"
"919","0.2857","5.900000095367432"
"920","0.5000","5.800000190734863"
"922","0.2500","5.199999809265137"
"924","0.5714","5.5"
"926","1.0000","6.900000095367432"
"927","0.7500","4.699999809265137"
"928","0.5000","5.5"
"930","0.7500","6.5"
"931","0.5000","5.400000095367432"
"932","0.6250","6.900000095367432"
"935","0.6250","6.300000190734863"
"936","0.6250","5.400000095367432"
"938","0.6250","6"
"939","0.5000","6.5"
"940","0.8750","5.5"
"941","0.1250","6"
"943","0.8750","6.900000095367432"
"944","0.8750","7"
"945","0.5714","6.099999904632568"
"946","0.0000","4.400000095367432"
"948","0.7500","7"
"950","0.2500","5.300000190734863"
"952","0.8750","5.900000095367432"
"956","0.8750","5.5"
"957","0.8571","6.300000190734863"
"959","0.5000","5.699999809265137"
"960","0.2500","5.199999809265137"
"963","0.4286","5.400000095367432"
"965","0.6250","6.099999904632568"
"966","0.7500","6.400000095367432"
"967","0.6250","6.099999904632568"
"968","0.5000","5.699999809265137"
"969","0.8571","6"
"970","0.7500","6.599999904632568"
"971","0.5000","6.5"
"973","1.0000","6.699999809265137"
"974","0.6250","6.300000190734863"
"975","0.3750","6"
"976","0.0000","4.699999809265137"
"977","0.0000","4.900000095367432"
"978","0.7500","5.800000190734863"
"979","0.8750","5.699999809265137"
"981","0.7500","6.099999904632568"
"984","0.7143","5.699999809265137"
"987","0.8750","6.099999904632568"
"988","0.8750","6.199999809265137"
"989","0.5000","6.099999904632568"
"990","0.1250","6.099999904632568"
"991","0.7500","5.599999904632568"
"993","0.6250","5.599999904632568"
"994","0.7500","5.900000095367432"
"996","0.0000","3.9000000953674316"
"997","0.8750","6.5"
"998","0.8571","7"
"999","0.3750","6.699999809265137"
"1000","0.8750","6.800000190734863"
"1001","1.0000","4.900000095367432"
"1003","0.6250","6"
"1004","0.3750","6.900000095367432"
"1006","0.2500","6.199999809265137"
"1007","0.5000","5.800000190734863"
"1008","1.0000","6.900000095367432"
"1009","0.6250","4"
"1010","0.4286","4.400000095367432"
"1011","0.5714","6.900000095367432"
"1013","0.6250","7"
"1014","0.5714","6.099999904632568"
"1016","0.8571","4.599999904632568"
"1017","0.7500","6"
"1018","0.5000","6.400000095367432"
"1019","0.8750","7"
"1020","0.6250","6.5"
"1021","0.7500","6"
"1022","0.6250","5.900000095367432"
"1024","0.5000","5.699999809265137"
"1026","1.0000","6.199999809265137"
"1027","0.5000","5.5"
"1028","0.5000","5.5"
"1029","0.8750","6.400000095367432"
"1030","0.2500","3.9000000953674316"
"1032","0.5000","5.5"
"1033","0.2857","4.599999904632568"
"1034","0.6250","6.400000095367432"
"1035","0.5714","5.699999809265137"
"1036","0.8571","7"
"1037","0.3750","5.400000095367432"
"1038","0.1250","4.800000190734863"
"1039","0.6250","6.699999809265137"
"1040","0.7143","6.699999809265137"
"1041","0.8750","5.800000190734863"
"1042","0.6250","6.599999904632568"
"1043","0.0000","4.699999809265137"
"1045","0.8750","6.599999904632568"
"1047","0.4286","6.199999809265137"
"1048","0.5714","6.699999809265137"
"1049","0.7500","5.900000095367432"
"1050","0.8333","6.5"
"1051","0.7500","6.900000095367432"
"1052","0.1250","4.800000190734863"
"1053","1.0000","6.800000190734863"
"1054","1.0000","6.800000190734863"
"1055","1.0000","7"
"1056","0.8571","6.099999904632568"
"1058","0.8750","6.800000190734863"
"1059","0.7500","5"
"1061","0.7500","6.099999904632568"
"1062","0.4286","5.5"
"1063","0.5000","6"
"1064","1.0000","7"
"1065","0.2500","4.199999809265137"
"1066","0.5000","4.300000190734863"
"1067","0.3750","5.400000095367432"
"1069","0.6250","5.099999904632568"
"1070","0.5000","6"
"1071","0.0000","6.099999904632568"
"1072","0.2500","5.400000095367432"
"1073","0.5000","6.5"
"1074","0.3750","4.699999809265137"
"1075","0.7500","5.5"
"1076","0.1250","5.699999809265137"
"1077","0.8750","7"
"1078","0.6250","5.5"
"1079","0.8571","6"
"1080","0.7500","6.099999904632568"
"1082","0.6250","6.599999904632568"
"1083","0.0000","3.299999952316284"
"1084","0.1250","6.599999904632568"
"1088","0.6250","4.099999904632568"
"1090","0.8750","5.699999809265137"
"1091","0.5714","6.300000190734863"
"1092","0.6250","5.300000190734863"
"1093","0.3750","5.900000095367432"
"1094","0.6250","7"
"1095","0.5000","6.800000190734863"
"1096","0.7500","5.900000095367432"
"1097","0.0000","4.400000095367432"
"1098","0.5000","6.5"
"1099","0.3750","5"
"1100","0.5000","6.5"
"1101","0.7500","6.300000190734863"
"1103","0.6250","6.599999904632568"
"1104","0.6250","6.099999904632568"
"1105","0.6667","4.400000095367432"
"1106","0.5000","6.099999904632568"
"1107","0.4286","5.900000095367432"
"1108","0.6250","4.800000190734863"
"1111","0.4286","5.599999904632568"
"1113","0.8750","6.900000095367432"
"1114","1.0000","7"
"1115","0.8750","7"
"1116","0.7500","5.300000190734863"
"1118","0.6250","6.599999904632568"
"1119","0.5000","6.800000190734863"
"1121","0.7500","6.5"
"1122","0.8750","6.5"
"1123","0.4286","5.800000190734863"
"1124","0.6250","6.699999809265137"
"1125","0.6250","6.400000095367432"
"1126","0.8750","6.699999809265137"
"1127","1.0000","7"
"1128","0.3750","6"
"1129","0.5000","6.300000190734863"
"1130","0.2857","6.400000095367432"
"1132","0.5714","6"
"1133","0.8750","6.699999809265137"
"1134","0.4286","6.199999809265137"
"1135","1.0000","7"
"1136","0.5000","6"
"1137","0.8750","6.699999809265137"
"1138","0.8750","7"
"1139","0.8750","7"
"1140","0.7143","6.099999904632568"
"1141","1.0000","6.599999904632568"
"1142","0.3750","6.199999809265137"
"1145","0.8750","6.900000095367432"
"1146","0.6250","6"
"1148","0.7143","5.699999809265137"
"1149","1.0000","6.900000095367432"
"1150","0.5714","6.599999904632568"
"1152","0.2500","6.099999904632568"
"1153","1.0000","7"
"1154","0.5000","4.699999809265137"
"1156","1.0000","7"
"1157","0.7143","6.699999809265137"
"1158","0.6250","6.400000095367432"
"1159","1.0000","7"
"1161","0.8571","6.300000190734863"
"1163","0.8750","6.199999809265137"
"1164","0.0000","4"
"1165","0.5000","5.800000190734863"
"1166","0.5714","6.599999904632568"
"1167","0.2857","5.599999904632568"
"1168","0.5000","6.300000190734863"
"1169","0.7500","6.300000190734863"
"1170","0.7500","7"
"1171","0.7500","6.400000095367432"
"1172","0.3750","6.199999809265137"
"1174","0.6250","6.5"
"1178","1.0000","7"
"1179","0.2500","6.5"
"1180","0.3750","5.599999904632568"
"1181","0.5000","6.599999904632568"
"1183","0.5000","6"
"1184","0.7143","5.300000190734863"
"1185","0.7143","7"
"1186","0.5000","5.699999809265137"
"1187","0.5000","6.099999904632568"
"1189","0.7500","5.099999904632568"
"1193","0.5000","5"
"1194","0.3750","6.199999809265137"
"1195","0.5000","6.800000190734863"
"1196","0.5000","6.900000095367432"
"1197","0.8750","6.800000190734863"
"1200","1.0000","4.599999904632568"
"1201","0.5000","6.300000190734863"
"1202","0.8750","4.199999809265137"
"1203","0.0000","4.900000095367432"
"1204","0.7500","6.199999809265137"
"1205","0.8750","6.699999809265137"
"1206","0.7500","6.900000095367432"
"1207","0.1250","6.099999904632568"
"1208","0.5000","6.199999809265137"
"1209","0.2500","6.300000190734863"
"1210","0.7500","6.900000095367432"
"1211","0.8750","6.800000190734863"
"1212","0.5714","5.900000095367432"
"1213","0.6250","7"
"1214","0.7500","6.099999904632568"
"1216","1.0000","6.199999809265137"
"1217","0.7500","6.199999809265137"
"1218","0.4286","6.5"
"1220","0.7500","5.699999809265137"
"1221","0.8571","5.699999809265137"
"1222","0.8750","7"
"1224","1.0000","7"
"1227","0.1250","5"
"1228","0.6250","6.400000095367432"
"1229","0.7500","6.599999904632568"
"1231","0.2500","5.300000190734863"
"1232","0.7500","6.800000190734863"
"1234","0.8750","6.800000190734863"
"1235","0.7143","4.800000190734863"
"1236","0.7143","6.699999809265137"
"1238","0.8750","6.099999904632568"
"1239","0.1250","4.300000190734863"
"1240","0.1250","6"
"1241","0.8571","6.300000190734863"
"1242","0.0000","4.099999904632568"
"1243","0.8750","6.900000095367432"
"1245","0.7500","6.300000190734863"
"1246","0.5000","5.800000190734863"
"1247","0.7500","7"
"1248","0.3750","5.800000190734863"
"1250","0.3750","5.699999809265137"
"1251","0.6250","5.400000095367432"
"1252","0.2500","4.800000190734863"
"1253","0.6250","5.699999809265137"
"1254","0.6250","7"
"1255","0.4286","6.199999809265137"
"1256","0.8750","6.599999904632568"
"1258","0.6250","6"
"1259","0.6250","4.900000095367432"
"1260","0.5000","5.400000095367432"
"1261","1.0000","7"
"1262","1.0000","7"
"1263","0.8750","6.900000095367432"
"1264","0.5000","6.099999904632568"
"1265","0.5000","4.099999904632568"
"1266","0.6250","5.699999809265137"
"1267","0.3750","6.199999809265137"
"1268","0.5000","4.900000095367432"
"1270","0.7500","6.599999904632568"
"1271","0.5000","7"
"1272","0.7500","7"
"1273","0.5000","4.099999904632568"
"1274","0.5000","5"
"1275","0.8750","5.400000095367432"
"1277","0.2857","6.5"
"1278","1.0000","6.400000095367432"
"1279","0.1429","5.199999809265137"
"1280","1.0000","5.400000095367432"
"1281","0.8750","6.300000190734863"
"1282","0.7500","6.099999904632568"
"1283","0.6250","4.400000095367432"
"1285","0.2500","5.599999904632568"
"1287","0.5000","5.900000095367432"
"1288","0.3750","6.300000190734863"
"1289","0.8750","6.599999904632568"
"1292","0.8750","6.599999904632568"
"1293","0.8750","6.800000190734863"
"1294","0.4286","5.900000095367432"
"1295","0.6250","7"
"1296","0.5000","6.800000190734863"
"1297","0.5000","6.199999809265137"
"1298","0.4286","5"
"1299","0.2500","6.199999809265137"
"1300","1.0000","5.300000190734863"
"1301","0.7500","6.800000190734863"
"1302","0.8750","6.599999904632568"
"1303","0.1250","5.800000190734863"
"1304","0.4286","6.599999904632568"
"1305","0.5000","6.300000190734863"
"1306","0.2500","6.900000095367432"
"1307","0.3750","5.599999904632568"
"1308","0.3750","6.599999904632568"
"1309","0.5000","6.800000190734863"
"1311","0.4286","5.400000095367432"
"1312","0.0000","5.699999809265137"
"1313","0.2500","6.599999904632568"
"1314","0.3750","6.699999809265137"
"1315","1.0000","7"
"1318","0.7143","6.5"
"1319","0.5000","6.199999809265137"
"1320","0.2500","5.300000190734863"
"1324","0.2500","6.599999904632568"
"1325","0.5000","5.199999809265137"
"1326","0.6250","6.099999904632568"
"1327","0.8333","6.5"
"1328","0.7500","7"
"1330","1.0000","6.599999904632568"
"1331","0.6250","6.599999904632568"
"1335","0.7500","6.900000095367432"
"1337","0.0000","5.599999904632568"
"1339","0.6250","5.199999809265137"
"1340","0.0000","3.9000000953674316"
"1341","0.5000","4"
"1342","0.7500","6.599999904632568"
"1343","0.8571","6.300000190734863"
"1345","0.1429","5.5"
"1346","0.4286","6.199999809265137"
"1347","0.3750","5.800000190734863"
"1348","0.6667","4.599999904632568"
"1349","0.3750","6.5"
"1351","0.5000","5.5"
"1353","1.0000","6.800000190734863"
"1354","0.5714","6.5"
"1356","0.7143","6.800000190734863"
"1357","0.5000","5.5"
"1358","0.6250","5.800000190734863"
"1360","0.8750","6.199999809265137"
"1361","0.6250","7"
"1362","0.5714","7"
"1363","0.8750","6.599999904632568"
"1364","0.5000","6"
"1365","0.5000","6.199999809265137"
"1367","0.0000","5.900000095367432"
"1369","0.3750","6.5"
"1370","0.6250","6.800000190734863"
"1371","0.6250","6.400000095367432"
"1372","0.3750","5.5"
"1373","0.2857","5.300000190734863"
"1374","1.0000","7"
"1375","0.6250","6.800000190734863"
"1376","0.2500","6.699999809265137"
"1377","0.8750","6.300000190734863"
"1378","0.1250","5"
"1380","0.6250","6.099999904632568"
"1381","0.8750","7"
"1382","0.6250","6.599999904632568"
"1383","0.7500","6.199999809265137"
"1385","0.6250","5.5"
"1386","0.3750","6"
"1388","0.6667","6.599999904632568"
"1389","0.8750","6.900000095367432"
"1390","1.0000","7"
"1391","0.0000","5"
"1392","0.8750","7"
"1394","0.7500","5.900000095367432"
"1395","1.0000","6.5"
"1396","0.5000","5.800000190734863"
"1397","0.6250","6"
"1400","1.0000","7"
"1402","0.6250","5.5"
"1405","0.7500","6.099999904632568"
"1406","1.0000","6.400000095367432"
"1407","0.1250","5.800000190734863"
"1408","0.5714","6.400000095367432"
"1409","0.3750","6.099999904632568"
"1411","0.8750","6.300000190734863"
"1412","0.7500","6.400000095367432"
"1414","0.6250","6.699999809265137"
"1415","0.6250","5.599999904632568"
"1416","0.7500","6.300000190734863"
"1417","0.8750","6.400000095367432"
"1418","0.5000","6.900000095367432"
"1420","0.6250","7"
"1421","0.5000","5.099999904632568"
"1422","0.6250","6.599999904632568"
"1423","0.3750","5.5"
"1424","0.6250","5.5"
"1425","0.5000","5.800000190734863"
"1426","0.6250","7"
"1427","0.6250","5.699999809265137"
"1428","0.8750","7"
"1429","0.6250","6"
"1430","0.8750","6.199999809265137"
"1431","0.2500","6.199999809265137"
"1432","0.6250","4.599999904632568"
"1433","0.8571","7"
"1434","0.7500","6.5"
"1435","0.7500","6.800000190734863"
"1438","1.0000","6.800000190734863"
"1439","1.0000","6.599999904632568"
"1440","0.6250","4.800000190734863"
"1441","0.7500","6.300000190734863"
"1442","0.0000","5.699999809265137"
"1443","0.3750","7"
"1444","0.5000","4.900000095367432"
"1446","0.6250","6.699999809265137"
"1448","0.4286","4.199999809265137"
"1449","0.5714","7"
"1450","0.0000","5.5"
"1453","0.3750","4.900000095367432"
"1454","1.0000","6.099999904632568"
"1455","0.6250","6.400000095367432"
"1456","0.6250","5.300000190734863"
"1457","0.6250","5.699999809265137"
"1460","0.7143","6.5"
"1461","0.6250","5.5"
"1462","0.2857","6.5"
"1463","0.2500","5.699999809265137"
"1464","0.7500","5.800000190734863"
"1465","0.6250","6.400000095367432"
"1466","0.5000","7"
"1468","0.7500","5.800000190734863"
"1469","0.0000","5.400000095367432"
"1471","0.7143","5.300000190734863"
"1472","0.3750","5.900000095367432"
"1473","0.1250","5.300000190734863"
"1476","0.8750","5.699999809265137"
"1477","0.3750","6.5"
"1478","0.4286","6.199999809265137"
"1479","1.0000","7"
"1481","1.0000","6.199999809265137"
"1482","1.0000","5.699999809265137"
"1483","0.4286","6"
"1484","0.3750","6.199999809265137"
"1485","0.2500","6.5"
"1488","0.0000","5.599999904632568"
"1489","0.4286","5.5"
"1490","0.7500","7"
"1491","1.0000","6.699999809265137"
"1492","0.8750","6.400000095367432"
"1494","0.3750","5.199999809265137"
"1495","0.2500","4.699999809265137"
"1496","0.8750","6.5"
"1497","0.7500","6.5"
"1498","0.3750","6.699999809265137"
"1499","0.7500","6.599999904632568"
"1500","0.6250","5.400000095367432"
"1501","0.4286","5.699999809265137"
"1502","0.8750","6.099999904632568"
"1505","0.7500","6.800000190734863"
"1506","0.2500","6.599999904632568"
"1507","0.8750","6"
"1508","0.5714","5.599999904632568"
"1509","0.6250","6.400000095367432"
"1510","0.7500","6.199999809265137"
"1512","0.2500","6.099999904632568"
"1513","0.7500","5.300000190734863"
"1514","0.7500","5.900000095367432"
"1515","0.6250","6"
"1516","0.4286","6.400000095367432"
"1518","0.8750","4.800000190734863"
"1519","0.5000","6.099999904632568"
"1520","0.6250","4.599999904632568"
"1521","0.5000","5.5"
"1522","0.6250","6.599999904632568"
"1523","1.0000","7"
"1524","0.8571","6.699999809265137"
"1525","0.4286","6.099999904632568"
"1526","0.2500","5.5"
"1527","0.8750","5"
"1528","0.6667","6.800000190734863"
"1530","0.6250","5.5"
"1532","0.6250","6"
"1533","0.7500","6.5"
"1534","0.8750","7"
"1536","0.5000","6"
"1537","0.5714","6.599999904632568"
"1539","0.6250","6.400000095367432"
"1541","0.7500","5.699999809265137"
"1543","0.1250","3.299999952316284"
"1544","0.5000","5.800000190734863"
"1545","0.2500","5.5"
"1548","0.2857","6.199999809265137"
"1549","0.0000","5"
"1550","0.6250","5.400000095367432"
"1552","0.5000","4.5"
"1553","0.2857","3.700000047683716"
"1554","0.7500","6.800000190734863"
"1555","1.0000","7"
"1556","0.3750","6.900000095367432"
"1557","1.0000","6.699999809265137"
"1559","0.5000","6.300000190734863"
"1561","0.6250","5.099999904632568"
"1563","0.7500","5.099999904632568"
"1565","0.5000","7"
"1566","1.0000","7"
"1567","0.8750","5.099999904632568"
"1568","0.8750","5.300000190734863"
"1570","0.5000","6.800000190734863"
"1572","0.3750","5.599999904632568"
"1573","0.5000","4"
"1574","0.5714","6.400000095367432"
"1575","0.1250","5.699999809265137"
"1576","0.7500","5.300000190734863"
"1577","0.3750","5.099999904632568"
"1578","0.7143","6.900000095367432"
"1579","0.7143","7"
"1580","1.0000","6.900000095367432"
"1581","0.5000","6.300000190734863"
"1582","0.6250","7"
"1584","0.5714","4.800000190734863"
"1585","0.3750","4.699999809265137"
"1586","0.5000","6.599999904632568"
"1588","0.3750","5.300000190734863"
"1589","0.1429","6"
"1590","0.3750","5.699999809265137"
"1591","0.8750","6"
"1592","0.5000","6.400000095367432"
"1593","0.5000","5.900000095367432"
"1594","0.6250","6.699999809265137"
"1595","0.6250","5.800000190734863"
"1596","0.6250","5.599999904632568"
"1597","0.7500","6.800000190734863"
"1598","0.5000","6.199999809265137"
"1599","0.6250","6.900000095367432"
"1600","0.7143","6.800000190734863"
"1601","0.8750","6.199999809265137"
"1602","0.8750","7"
"1603","0.3750","6.300000190734863"
"1605","1.0000","7"
"1606","0.6250","6"
"1607","0.7143","6"
"1609","0.6250","6.199999809265137"
"1610","0.5000","6.099999904632568"
"1612","1.0000","6.400000095367432"
"1613","0.6250","6.400000095367432"
"1615","0.3750","6.199999809265137"
"1616","0.8750","7"
"1618","0.7500","6.699999809265137"
"1619","0.5000","6.400000095367432"
"1620","1.0000","6.900000095367432"
"1621","0.7143","6.599999904632568"
"1623","0.2500","4"
"1624","0.8571","6.699999809265137"
"1626","0.1250","4.300000190734863"
"1628","0.6250","5.699999809265137"
"1630","1.0000","6.300000190734863"
"1631","0.7500","6.5"
"1633","0.5000","5.599999904632568"
"1634","1.0000","6.5"
"1635","0.7143","7"
"1637","0.8571","6.800000190734863"
"1638","0.6250","5.400000095367432"
"1639","0.3750","5.400000095367432"
"1640","0.5714","6.5"
"1641","0.0000","4.099999904632568"
"1643","0.7500","6.099999904632568"
"1646","1.0000","6.099999904632568"
"1647","0.5000","6.300000190734863"
"1648","0.5000","6.400000095367432"
"1649","0.8750","7"
"1650","1.0000","7"
"1651","0.7500","6.099999904632568"
"1652","0.7500","6.300000190734863"
"1653","0.8750","6.099999904632568"
"1654","0.2500","6.099999904632568"
"1655","0.5000","6.300000190734863"
"1656","0.7500","5.699999809265137"
"1657","0.4286","6.800000190734863"
"1658","0.5000","4.900000095367432"
"1660","0.8750","6.900000095367432"
"1661","0.6250","6.300000190734863"
"1662","0.2500","6.599999904632568"
"1663","0.7143","6.699999809265137"
"1664","0.5000","5.599999904632568"
"1665","0.5000","6.699999809265137"
"1666","0.3750","6.300000190734863"
"1668","0.5000","6.900000095367432"
"1669","1.0000","6.300000190734863"
"1670","0.5714","5.800000190734863"
"1671","0.8750","7"
"1672","0.5000","6.699999809265137"
"1674","0.0000","4.099999904632568"
"1675","0.2500","6.199999809265137"
"1676","0.5000","5.599999904632568"
"1678","0.7500","6.900000095367432"
"1681","0.6250","6.599999904632568"
"1682","0.6250","5.599999904632568"
"1685","0.6250","6.099999904632568"
"1686","0.3750","6.099999904632568"
"1687","0.1250","4.800000190734863"
"1689","0.8571","6"
"1690","0.4286","6.800000190734863"
"1691","0.2500","5.400000095367432"
"1692","0.8750","7"
"1693","0.6250","5.300000190734863"
"1694","0.7500","5"
"1695","0.2500","4.699999809265137"
"1696","0.3750","5.699999809265137"
"1697","0.6250","6.599999904632568"
"1698","0.4286","6.099999904632568"
"1699","0.2500","4.599999904632568"
"1700","0.0000","5.800000190734863"
"1701","0.0000","5.599999904632568"
"1702","0.5000","4.900000095367432"
"1703","0.6250","6.099999904632568"
"1704","0.8571","4.199999809265137"
"1705","0.7500","6.300000190734863"
"1706","0.2500","6.099999904632568"
"1707","0.3750","5.699999809265137"
"1708","0.6250","5"
"1709","0.5000","6.5"
"1711","0.5000","6.300000190734863"
"1712","0.7500","7"
"1713","0.5000","6.400000095367432"
"1714","0.5000","6.900000095367432"
"1715","0.5000","6.199999809265137"
"1716","0.1429","4"
"1718","1.0000","6.699999809265137"
"1719","0.7500","6.900000095367432"
"1722","0.2500","5.5"
"1723","0.8750","6.800000190734863"
"1724","0.8750","7"
"1725","0.6250","5.699999809265137"
"1726","0.7500","5.699999809265137"
"1728","0.7500","6.800000190734863"
"1729","0.5000","6.300000190734863"
"1730","0.3750","4.800000190734863"
"1732","0.4286","6.699999809265137"
"1733","0.3750","5.900000095367432"
"1734","0.7500","6.400000095367432"
"1735","0.5000","6.699999809265137"
"1736","0.4286","5.300000190734863"
"1737","0.6250","5.599999904632568"
"1738","0.6250","6.199999809265137"
"1739","0.6250","6.800000190734863"
"1740","1.0000","6.5"
"1741","0.7500","6.5"
"1743","0.7500","5.900000095367432"
"1746","1.0000","7"
"1747","0.7143","6.800000190734863"
"1748","0.5000","6.300000190734863"
"1749","0.6250","6.599999904632568"
"1750","0.7500","6.699999809265137"
"1751","0.5714","5.699999809265137"
"1752","0.8750","5.099999904632568"
"1753","0.6250","5.800000190734863"
"1755","0.5000","6"
"1756","0.2857","5.599999904632568"
"1757","0.0000","6.099999904632568"
"1758","0.2857","6"
"1759","0.3750","6"
"1760","0.3750","5.400000095367432"
"1761","0.7500","6.099999904632568"
"1762","0.4286","6.699999809265137"
"1763","0.7143","5.800000190734863"
"1765","0.8333","6.5"
"1766","0.7500","4.699999809265137"
"1767","0.3750","6"
"1769","1.0000","6.300000190734863"
"1770","0.7500","7"
"1771","0.2857","5.800000190734863"
"1772","0.8750","6.800000190734863"
"1773","0.8750","7"
"1774","0.5000","5.5"
"1775","1.0000","7"
"1776","0.4286","6.199999809265137"
"1777","0.7500","5.400000095367432"
"1778","0.3750","4.800000190734863"
"1779","0.6250","6.800000190734863"
"1780","1.0000","7"
"1781","0.7500","5.599999904632568"
"1782","0.1250","5.800000190734863"
"1783","0.8750","7"
"1784","1.0000","6.900000095367432"
"1785","0.3750","6.099999904632568"
"1786","0.8750","5.699999809265137"
"1787","0.7500","6.800000190734863"
"1789","0.7500","7"
"1791","0.8750","6.699999809265137"
"1792","0.5714","4.599999904632568"
"1793","0.6250","6.099999904632568"
"1795","0.5714","6.099999904632568"
"1796","1.0000","6.800000190734863"
"1797","0.7500","6.699999809265137"
"1798","0.7500","7"
"1800","0.8571","6.099999904632568"
"1801","0.6250","4.900000095367432"
"1802","0.3750","5.199999809265137"
"1804","0.1250","4.800000190734863"
"1805","0.7500","6.400000095367432"
"1806","0.2857","5.5"
"1807","0.1250","5"
"1812","0.8750","7"
"1813","0.6250","5.400000095367432"
"1814","0.6250","5.599999904632568"
"1815","0.5714","5.5"
"1817","0.7500","6.300000190734863"
"1818","0.7143","5.5"
"1822","0.8333","7"
"1823","0.8750","6.699999809265137"
"1824","0.6250","7"
"1825","0.7143","6.300000190734863"
"1826","0.8750","6"
"1827","0.5000","6.900000095367432"
"1828","0.7500","5.900000095367432"
"1829","0.6250","6.800000190734863"
"1830","0.6250","6.300000190734863"
"1832","0.7500","6.199999809265137"
"1834","0.5000","6.400000095367432"
"1838","0.3750","5.800000190734863"
"1841","0.1429","5.800000190734863"
"1842","0.7500","5.599999904632568"
"1843","0.3750","6.599999904632568"
"1844","0.7143","6"
"1845","0.7500","6.699999809265137"
"1847","0.8571","6.199999809265137"
"1848","0.6250","6.400000095367432"
"1850","0.8750","6.5"
"1851","0.7500","7"
"1852","0.7500","5.699999809265137"
"1853","0.5000","4.900000095367432"
"1855","0.7500","5.400000095367432"
"1856","0.3750","5.199999809265137"
"1858","0.7143","6.199999809265137"
"1859","0.2500","2.9000000953674316"
"1860","1.0000","6.5"
"1861","0.5000","4.5"
"1862","1.0000","6.599999904632568"
"1863","0.7143","6.400000095367432"
"1864","0.2500","5.599999904632568"
"1865","0.5000","6.400000095367432"
"1867","0.2500","4.900000095367432"
"1868","0.7500","5.699999809265137"
"1869","0.2857","6.199999809265137"
"1871","0.8750","5.300000190734863"
"1872","0.8750","7"
"1873","0.7500","6.400000095367432"
"1874","0.3750","6.400000095367432"
"1875","0.2500","5.900000095367432"
"1877","0.6250","6.599999904632568"
"1878","0.0000","4.599999904632568"
"1879","0.5000","5.199999809265137"
"1880","0.3750","5.099999904632568"
"1881","0.5000","6.699999809265137"
"1882","0.3750","5.400000095367432"
"1884","1.0000","5.699999809265137"
"1885","0.5000","6.300000190734863"
"1886","0.8571","6.300000190734863"
"1887","0.2500","5.099999904632568"
"1888","0.8750","6.199999809265137"
"1889","0.7500","6.300000190734863"
"1890","0.7500","6.699999809265137"
"1891","0.8750","6.699999809265137"
"1893","1.0000","6.699999809265137"
"1894","0.1250","5.900000095367432"
"1896","0.5000","6.099999904632568"
"1898","0.7500","5.599999904632568"
"1899","0.3750","5.599999904632568"
"1902","0.6250","7"
"1903","0.6667","6.300000190734863"
"1904","0.5000","5.5"
"1905","0.5000","5.599999904632568"
"1906","0.6250","6.300000190734863"
"1907","1.0000","6.599999904632568"
"1908","0.7500","6.599999904632568"
"1909","0.4286","6.400000095367432"
"1910","0.2857","6.300000190734863"
"1911","0.6250","6.300000190734863"
"1912","1.0000","7"
"1913","0.1250","6.199999809265137"
"1914","0.2500","6.400000095367432"
"1916","0.5000","4.400000095367432"
"1917","0.7500","6.5"
"1918","0.2500","6.400000095367432"
"1919","0.2500","5.900000095367432"
"1920","0.6250","6.900000095367432"
"1921","0.8750","6.099999904632568"
"1922","0.1250","4.800000190734863"
"1923","1.0000","6.5"
"1924","0.6250","6.5"
"1925","0.8750","6.300000190734863"
"1926","0.5000","4.199999809265137"
"1927","0.6250","6.800000190734863"
"1928","0.7500","6.699999809265137"
"1929","0.6250","7"
"1930","0.5000","7"
"1931","0.8750","6.300000190734863"
"1932","0.7500","5.800000190734863"
"1933","0.4286","6.800000190734863"
"1934","0.7500","7"
"1935","0.5714","5.5"
"1937","0.8750","7"
"1938","0.1250","4.300000190734863"
"1939","0.0000","3.5999999046325684"
"1940","0.3750","6.599999904632568"
"1941","0.5000","6.599999904632568"
"1942","1.0000","7"
"1943","0.2500","6.300000190734863"
"1944","0.7500","6.5"
"1945","0.2500","3.9000000953674316"
"1946","0.8750","6.900000095367432"
"1947","0.7500","5.900000095367432"
"1948","0.6250","5.300000190734863"
"1949","0.3750","7"
"1950","0.5714","6.800000190734863"
"1951","0.3750","6.800000190734863"
"1953","1.0000","7"
"1954","0.7500","7"
"1957","1.0000","7"
"1958","0.6250","6.699999809265137"
"1959","0.7500","7"
"1962","0.5000","4.699999809265137"
"1963","0.3750","5"
"1965","0.8750","6.599999904632568"
"1966","0.1250","4.5"
"1967","0.7500","6.400000095367432"
"1969","0.6250","5.400000095367432"
"1970","0.2500","5.699999809265137"
"1972","0.3750","5.900000095367432"
"1974","0.6250","6.400000095367432"
"1976","0.2857","5.900000095367432"
"1977","0.4286","5.699999809265137"
"1980","0.8750","6.400000095367432"
"1981","0.8750","6.699999809265137"
"1982","0.7500","5.099999904632568"
"1983","0.0000","4.300000190734863"
"1984","0.1250","5.900000095367432"
"1985","0.0000","3.700000047683716"
"1986","1.0000","6.099999904632568"
"1987","0.2500","5"
"1989","0.4286","5.699999809265137"
"1990","0.2500","6.599999904632568"
"1991","0.2857","4.5"
"1992","1.0000","6.400000095367432"
"1993","0.7500","6.900000095367432"
"1994","0.6250","6.300000190734863"
"1996","0.7500","6.900000095367432"
"1997","0.2500","6.5"
"2000","0.5000","6.699999809265137"
"2003","0.6250","5.199999809265137"
"2005","0.6250","6.099999904632568"
"2006","0.2500","5.5"
"2007","0.0000","5.900000095367432"
"2008","0.1250","5.800000190734863"
"2009","0.7500","6"
"2010","0.1250","3.4000000953674316"
"2013","1.0000","6"
"2014","0.3750","6.400000095367432"
"2015","0.3750","5.300000190734863"
"2016","0.2500","4"
"2017","0.8750","6.199999809265137"
"2018","1.0000","6.099999904632568"
"2019","1.0000","7"
"2021","0.8750","7"
"2022","0.8750","6.900000095367432"
"2023","1.0000","6.300000190734863"
"2024","0.8571","5.400000095367432"
"2025","0.7500","5.300000190734863"
"2026","0.2500","4.800000190734863"
"2027","1.0000","6.900000095367432"
"2028","0.5000","6.599999904632568"
"2029","0.6250","6.599999904632568"
"2030","0.6250","6.300000190734863"
"2031","0.5000","5.800000190734863"
"2032","1.0000","7"
"2033","0.3750","4.900000095367432"
"2034","0.6250","5.699999809265137"
"2035","0.3750","5.800000190734863"
"2036","0.8750","6.099999904632568"
"2038","0.8750","5.5"
"2039","1.0000","6.800000190734863"
"2041","0.1250","4.199999809265137"
"2044","0.7143","6.199999809265137"
"2046","0.2500","5.300000190734863"
"2047","0.5000","4.800000190734863"
"2048","0.8750","6.900000095367432"
"2049","0.6250","6.400000095367432"
"2050","0.8571","6.699999809265137"
"2051","1.0000","6.300000190734863"
"2052","0.5000","5.800000190734863"
"2053","0.8750","7"
"2055","0.7500","6.400000095367432"
"2057","0.6250","6.400000095367432"
"2060","0.2500","3.799999952316284"
"2061","0.8571","7"
"2062","0.6250","6.900000095367432"
"2063","0.1667","4.900000095367432"
"2064","0.1429","5.900000095367432"
"2065","0.5000","5.900000095367432"
"2066","0.7500","6.599999904632568"
"2068","0.5000","5.900000095367432"
"2069","0.3750","5"
"2070","0.0000","4.800000190734863"
"2071","0.7500","6.5"
"2072","0.4286","5.400000095367432"
"2073","0.1429","4.900000095367432"
"2074","0.8750","5.5"
"2075","1.0000","6.300000190734863"
"2076","0.5000","5.699999809265137"
"2077","0.3750","5.199999809265137"
"2079","0.1250","6.199999809265137"
"2080","1.0000","6.400000095367432"
"2081","0.8750","6.5"
"2082","0.5714","5.400000095367432"
"2085","0.0000","3.9000000953674316"
"2086","0.7500","5.699999809265137"
"2087","0.5000","6.300000190734863"
"2089","0.5000","4.599999904632568"
"2090","0.5714","5.300000190734863"
"2091","1.0000","7"
"2092","0.7143","6.199999809265137"
"2093","0.7500","7"
"2096","0.8571","6.599999904632568"
"2098","0.3750","5.599999904632568"
"2099","0.8750","7"
"2100","0.7143","6.699999809265137"
"2101","0.6250","5.800000190734863"
"2102","0.6250","5.699999809265137"
"2103","0.5000","6.800000190734863"
"2104","0.5000","6"
"2106","0.3750","6.199999809265137"
"2107","0.7500","6.199999809265137"
"2109","0.6250","6.5"
"2110","0.1250","4.099999904632568"
"2111","0.5714","6.599999904632568"
"2113","1.0000","6.300000190734863"
"2115","0.7500","5.5"
"2116","0.0000","4.199999809265137"
"2117","0.3750","4.5"
"2118","0.8750","5.300000190734863"
"2119","0.7143","6.599999904632568"
"2120","0.6250","6.699999809265137"
"2121","0.3750","6.599999904632568"
"2124","0.8750","6.800000190734863"
"2125","0.5000","6.300000190734863"
"2126","0.3750","4.900000095367432"
"2127","0.3750","5.300000190734863"
"2128","0.8750","6.699999809265137"
"2129","0.6250","5.300000190734863"
"2130","1.0000","5.5"
"2132","0.4286","6.199999809265137"
"2134","0.3750","4"
"2136","0.7500","5.199999809265137"
"2138","1.0000","5.800000190734863"
"2139","1.0000","6.800000190734863"
"2140","0.0000","5.699999809265137"
"2141","0.7500","6"
"2142","0.8750","6.400000095367432"
"2144","0.6250","5.099999904632568"
"2145","0.7500","5.800000190734863"
"2146","1.0000","7"
"2147","0.6250","6.300000190734863"
"2148","0.8750","6.199999809265137"
"2149","0.6250","5.699999809265137"
"2150","1.0000","6.699999809265137"
"2151","0.0000","6.199999809265137"
"2152","0.6250","5.699999809265137"
"2153","0.7500","6"
"2154","0.5000","5.900000095367432"
"2155","0.6250","6"
"2157","0.2500","4.099999904632568"
"2158","0.5000","6.400000095367432"
"2159","0.6250","6.5"
"2160","0.5000","7"
"2161","0.7500","6.400000095367432"
"2162","0.6250","6.199999809265137"
"2163","1.0000","6.599999904632568"
"2164","0.8750","7"
"2165","0.5714","5.599999904632568"
"2166","0.5000","6.300000190734863"
"2167","0.5714","5.900000095367432"
"2168","0.5000","6.800000190734863"
"2169","0.5000","5.699999809265137"
"2170","0.6250","6.800000190734863"
"2171","0.6250","7"
"2172","0.1429","5.300000190734863"
"2173","0.6250","6.699999809265137"
"2174","0.7500","6.5"
"2175","0.8750","6.900000095367432"
"2178","0.5000","6.900000095367432"
"2179","1.0000","6.599999904632568"
"2182","0.7143","6.5"
"2183","0.6250","5.199999809265137"
"2184","0.7500","5.599999904632568"
"2185","0.8571","6.800000190734863"
"2186","0.3750","5.900000095367432"
"2187","0.8571","6.400000095367432"
"2188","0.1250","4.599999904632568"
"2189","1.0000","7"
"2190","0.6250","6.400000095367432"
"2191","1.0000","6.900000095367432"
"2192","0.7500","6.800000190734863"
"2193","0.8571","6.599999904632568"
"2194","0.7143","6.099999904632568"
"2195","0.3750","5.900000095367432"
"2196","0.8750","6.900000095367432"
"2197","0.8750","5.900000095367432"
"2198","0.7500","6.900000095367432"
"2199","0.5714","6.699999809265137"
"2200","0.7143","6.900000095367432"
"2201","0.8750","6.800000190734863"
"2202","0.5000","6.599999904632568"
"2203","0.2500","6.599999904632568"
"2204","1.0000","6"
"2206","0.6250","6.699999809265137"
"2207","0.7500","7"
"2208","0.6250","6.5"
"2213","0.8750","7"
"2214","1.0000","6.900000095367432"
"2215","0.6250","5.599999904632568"
"2216","0.3750","6.400000095367432"
"2217","0.7143","5"
"2218","1.0000","6.5"
"2219","0.3750","6.400000095367432"
"2220","0.5000","4"
"2221","0.6250","6.5"
"2222","0.6250","5.300000190734863"
"2223","0.5714","6.400000095367432"
"2224","0.5714","4.599999904632568"
"2226","0.8750","6.900000095367432"
"2227","1.0000","7"
"2231","0.7500","6.599999904632568"
"2232","0.5714","5.699999809265137"
"2234","0.2500","5.599999904632568"
"2235","0.5000","6"
"2237","0.2857","4.800000190734863"
"2238","0.5000","4.099999904632568"
"2239","0.5000","6.699999809265137"
"2240","0.6250","6.5"
"2241","0.8750","5.5"
"2242","0.6250","6.900000095367432"
"2243","0.5000","7"
"2244","0.5000","5.699999809265137"
"2245","0.6250","6.699999809265137"
"2247","0.8750","5.199999809265137"
"2248","1.0000","6.900000095367432"
"2249","0.2500","7"
"2253","0.4286","6.099999904632568"
"2254","1.0000","7"
"2255","0.8750","5.800000190734863"
"2257","0.6250","5.5"
"2258","0.4286","6.099999904632568"
"2259","0.6250","6.5"
"2260","0.2500","5.300000190734863"
"2261","0.5000","6.199999809265137"
"2263","0.8750","6.699999809265137"
"2264","0.1250","6"
"2265","0.5000","6"
"2266","0.8333","6.800000190734863"
"2267","0.2500","6.199999809265137"
"2268","0.8750","6.699999809265137"
"2269","0.6250","4.699999809265137"
"2270","0.3750","5"
"2272","0.5000","6.599999904632568"
"2273","0.2500","5.800000190734863"
"2275","0.7500","6.800000190734863"
"2276","0.7143","5.900000095367432"
"2277","0.1429","6.5"
"2278","1.0000","6.699999809265137"
"2279","0.8750","6.199999809265137"
"2280","0.6250","5.5"
"2281","0.7500","6.900000095367432"
"2282","1.0000","5.400000095367432"
"2283","0.8750","6.800000190734863"
"2286","0.3750","5.800000190734863"
"2287","0.5000","4.699999809265137"
"2290","0.1429","5.800000190734863"
"2291","0.1250","6.699999809265137"
"2293","0.5000","3.4000000953674316"
"2298","0.2500","5.699999809265137"
"2299","0.2500","6.300000190734863"
"2300","0.5000","6.099999904632568"
"2301","1.0000","6.5"
"2302","0.8750","7"
"2303","0.6250","6.800000190734863"
"2304","0.3750","5.5"
"2305","0.7500","6.199999809265137"
"2306","0.5000","5.699999809265137"
"2307","0.4286","4"
"2308","0.6250","6.099999904632568"
"2309","0.2857","5.300000190734863"
"2310","0.0000","6.900000095367432"
"2311","0.6250","6.800000190734863"
"2312","0.2500","6.099999904632568"
"2313","0.3750","6.199999809265137"
"2316","1.0000","5.900000095367432"
"2318","0.6250","6"
"2319","0.7143","4.699999809265137"
"2320","0.3750","5.800000190734863"
"2322","0.3750","5.099999904632568"
"2323","0.3750","4.099999904632568"
"2324","0.8571","6.5"
"2325","0.4286","6.099999904632568"
"2326","1.0000","6.800000190734863"
"2327","0.5000","6.5"
"2328","0.6250","6"
"2329","0.8750","6.099999904632568"
"2330","0.2500","5.800000190734863"
"2331","0.8750","6.599999904632568"
"2333","0.6250","6.300000190734863"
"2335","0.8750","6.5"
"2336","0.7500","5.800000190734863"
"2337","0.5000","6"
"2338","0.1429","5.800000190734863"
"2339","0.6250","6.5"
"2341","1.0000","7"
"2342","0.2500","4.5"
"2343","0.3750","6"
"2344","0.6250","6.5"
"2346","0.7500","6.5"
"2348","1.0000","6.099999904632568"
"2349","0.3750","5.300000190734863"
"2350","1.0000","6.300000190734863"
"2351","1.0000","5"
"2352","0.8750","6.099999904632568"
"2353","0.8333","6.400000095367432"
"2354","0.6250","5.900000095367432"
"2357","0.7500","6"
"2359","1.0000","6.699999809265137"
"2360","0.6250","6.599999904632568"
"2361","0.7500","6.800000190734863"
"2363","1.0000","6.900000095367432"
"2365","0.3750","4.800000190734863"
"2366","0.7500","6.400000095367432"
"2367","0.6250","6.199999809265137"
"2368","0.7500","6.699999809265137"
"2369","0.6250","6.099999904632568"
"2370","0.5000","6.300000190734863"
"2371","0.6250","6.800000190734863"
"2373","0.0000","5.599999904632568"
"2374","0.0000","4.599999904632568"
"2376","0.5000","5.400000095367432"
"2377","0.1429","6.5"
"2378","0.3750","5.5"
"2379","0.5000","5.800000190734863"
"2380","0.5000","5.900000095367432"
"2382","0.5000","6.400000095367432"
"2383","0.3750","5.199999809265137"
"2384","0.5000","6"
"2385","0.6250","4.699999809265137"
"2386","0.5000","6.400000095367432"
"2387","0.8750","6.5"
"2388","0.8750","6.900000095367432"
"2389","0.0000","5.900000095367432"
"2390","0.7500","6.800000190734863"
"2391","0.6250","6.800000190734863"
"2398","0.3750","5.400000095367432"
"2400","0.6250","3"
"2401","0.5000","5.900000095367432"
"2402","1.0000","6.800000190734863"


==> data-files/within.csv <==
ID, cube, smartphone
32,0,0
44,1,0.5
56,1,0
74,0,0.5
127,0,0
155,0,0
178,1,1
197,0,0.5
201,0,0.5
211,1,0.5
277,0,0
282,0,0.5
291,0,1
312,0,0.5
314,1,0
337,0,1
351,1,1
352,1,0
360,1,1
371,1,0.5
389,0.5,0.5
420,1,1
441,1,0
443,1,0
452,1,1
453,1,0.5
459,0,1
523,0,0
528,1,0.5
534,1,0.5
537,1,0.5
553,0.5,0.5
567,0,0
584,1,0.5
598,0,0.5
615,0,1
654,0,0
672,1,1
720,0,0
734,1,0
738,0,0.5
742,1,0.5
755,1,1
762,0,0
773,0,0
790,1,0
804,1,0.5
844,0,0
919,0,0.5
943,1,0.5
946,0,0
976,0,0
996,0,0
1032,0,1
1052,0,0
1055,1,1
1083,0,0
1133,0,1
1140,0,0.5
1141,1,1
1224,1,1
1227,1,0
1238,1,1
1252,0,0.5
1262,1,1
1280,1,1
1312,0,0
1327,1,0.5
1335,1,1
1337,0,0
1339,1,0.5
1342,1,0.5
1356,1,0.5
1357,1,1
1385,1,0.5
1392,1,0.5
1396,1,1
1424,0,0.5
1427,1,0
1457,0,0.5
1498,1,0.5
1518,1,0.5
1532,0,0.5
1534,1,1
1541,1,0
1563,1,0.5
1573,1,0
1578,1,0
1588,0,0
1594,1,0.5
1615,0,0.5
1616,1,0.5
1624,1,1
1650,1,1
1660,0,1
1664,0,0.5
1699,0,0
1704,1,1
1711,0,0.5
1746,1,1
1753,1,0.5
1763,0,0.5
1765,1,1
1776,0,0
1785,1,0
1787,0,1
1792,0,0.5
1795,0,0
1797,1,1
1813,0,0
1815,1,0.5
1844,0,0.5
1847,1,1
1852,0,0.5
1856,0,0.5
1860,1,1
1861,0,0
1864,0,0
1873,1,0.5
1878,0,0
1882,1,0
1887,1,0.5
1893,1,1
1894,0,0.5
1898,1,1
1899,0,0
1940,0,0
1946,1,0.5
1951,1,0.5
1953,1,1
1974,1,0.5
1991,0,0
2003,1,0.5
2007,0,0
2008,0,0
2017,1,1
2039,1,1
2061,1,0.5
2071,1,0.5
2099,1,0.5
2107,1,1
2144,0,1
2145,1,0.5
2160,0,0
2166,1,0.5
2190,1,0
2195,1,0.5
2204,1,1
2219,0,0
2222,1,1
2257,1,1
2259,1,0
2263,1,0.5
2298,0,0.5
2302,1,0.5
2309,1,0
2329,1,1
2342,1,0
2391,1,0
